Scalable Routing in a City-Scale Wi-Fi Network for Disaster Recovery

In this paper, we present a new city-scale decentralized mesh network system suited for disaster recovery and emergencies. When wide-area connectivity is unavailable or significantly degraded, our system, MapMesh, enables static access points and mobile devices equipped with Wi-Fi in a city to route packets via each other for intra-city connectivity and to/from any nodes that might have Internet access, e.g., via satellite. The chief contribution of our work is a new routing protocol that scales to millions of nodes, a significant improvement over prior work on wireless mesh and mobile ad hoc networks. Our approach uses detailed information about buildings from widely available maps--data that was unavailable at scale over a decade ago, but is widely available now--to compute paths in a scalable way.

==> figs/simResults/deliverability_0.4.csv <==
,City,Txdistance,DropRate,GPS,Conduit,Uselink,Algo,Protocol,Deliverability,Total,NodeCount,Overhead,Treatment
1422,Abidjan,80,0.4,15.0,100,False,sp10,GPSR,18,100,336100,"[4097.0, 4097.0, 107.0, 4100.0, 4097.0, 3679.0, 4097.0, 4098.0, 4097.0, 4098.0, 164.0, 4098.0, 3710.0, 802.0, 4100.0, 4097.0, 62.0, 191.0, 4097.0, 4097.0, 500.0, 4097.0, 502.0, 4098.0, 614.0, 2984.0, 4098.0, 4097.0, 4097.0, 4098.0, 4097.0, 4098.0, 4097.0, 4098.0, 4098.0, 1198.0, 4097.0, 4097.0, 158.0, 4099.0, 4097.0, 4098.0, 4097.0, 505.0, 4098.0, 3282.0, 4097.0, 4097.0, 392.0, 4097.0, 4098.0, 1400.0, 4097.0, 1335.0, 4097.0, 4097.0, 4097.0, 490.0, 4097.0, 78.0, 4097.0, 259.0, 4098.0, 4097.0, 2888.0, 4097.0, 4097.0, 4097.0, 387.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 902.0, 4097.0, 4097.0, 3316.0, 114.0, 639.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 923.0, 4097.0, 128.0, 1846.0, 4098.0, 4097.0, 4097.0, 889.0, 4097.0, 524.0, 3750.0, 4097.0, 4097.0, 165.0]",GPSR-15
1421,Abidjan,80,0.4,0.0,100,False,sp10,GPSR,39,100,336100,"[3563.0, 4097.0, 4097.0, 3683.0, 4097.0, 640.0, 4097.0, 1222.0, 4098.0, 227.0, 140.0, 4097.0, 4097.0, 4097.0, 1595.0, 1001.0, 4097.0, 185.0, 4097.0, 4097.0, 503.0, 3059.0, 501.0, 4097.0, 572.0, 4063.0, 340.0, 4098.0, 969.0, 1971.0, 4097.0, 4097.0, 456.0, 987.0, 340.0, 168.0, 361.0, 2457.0, 134.0, 1371.0, 3477.0, 4097.0, 4097.0, 1126.0, 4098.0, 4097.0, 4097.0, 4098.0, 369.0, 4098.0, 4097.0, 4097.0, 4098.0, 1016.0, 4097.0, 4097.0, 4097.0, 447.0, 4097.0, 75.0, 639.0, 840.0, 2082.0, 4097.0, 641.0, 1699.0, 921.0, 4097.0, 130.0, 4097.0, 4097.0, 4091.0, 1470.0, 969.0, 719.0, 563.0, 4098.0, 549.0, 55.0, 165.0, 657.0, 276.0, 165.0, 444.0, 2017.0, 4097.0, 642.0, 4098.0, 396.0, 4097.0, 119.0, 1560.0, 4097.0, 4098.0, 1350.0, 4099.0, 4097.0, 4097.0, 4097.0, 4097.0]",GPSR
1416,Abidjan,80,0.4,0.0,75,False,sp10,MapMesh,54,100,336100,"[579.0, 537.0, 867.0, 393.0, 774.0, 1057.0, 1131.0, 1204.0, 323.0, 38.0, 719.0, 1352.0, 438.0, 1178.0, 144.0, 218.0, 285.0, 413.0, 739.0, 106.0, 444.0, 192.0, 1393.0, 2132.0, 1205.0, 369.0, 1272.0, 292.0, 1222.0, 690.0, 164.0, 286.0, 823.0, 1129.0, 1254.0, 1710.0, 572.0, 192.0, 668.0, 403.0, 459.0, 237.0, 420.0, 1298.0, 1043.0, 1189.0, 251.0, 337.0, 866.0, 1256.0, 2058.0, 1021.0, 529.0, 1016.0, 294.0, 348.0, 447.0, 1152.0, 109.0, 1171.0, 818.0, 262.0, 159.0, 407.0, 31.0, 1073.0, 651.0, 126.0, 542.0, 1096.0, 158.0, 861.0, 1468.0, 1132.0, 1221.0, 1452.0, 836.0, 1011.0, 1180.0, 2848.0, 779.0, 1150.0, 1673.0, 1901.0, 90.0, 41.0, 995.0, 922.0, 185.0, 1347.0, 1719.0, 328.0, 1186.0, 1042.0, 775.0, 654.0, 299.0, 837.0, 60.0, 157.0]",MapMesh
783,Ahmedabad,80,0.4,15.0,100,False,sp10,GPSR,38,100,52782,"[388.0, 4099.0, 4097.0, 107.0, 4097.0, 2110.0, 313.0, 261.0, 330.0, 4097.0, 4100.0, 4097.0, 4097.0, 3612.0, 4097.0, 4098.0, 4097.0, 442.0, 216.0, 4097.0, 4097.0, 4097.0, 4097.0, 506.0, 78.0, 4098.0, 4097.0, 4097.0, 58.0, 4099.0, 4097.0, 75.0, 4097.0, 81.0, 4097.0, 36.0, 486.0, 4097.0, 307.0, 202.0, 180.0, 3382.0, 4097.0, 4097.0, 4097.0, 1461.0, 4097.0, 4097.0, 4097.0, 4097.0, 116.0, 4097.0, 137.0, 4097.0, 59.0, 4097.0, 58.0, 49.0, 1529.0, 4097.0, 4097.0, 118.0, 4097.0, 4098.0, 4097.0, 143.0, 4097.0, 4097.0, 311.0, 2964.0, 62.0, 4097.0, 209.0, 83.0, 4097.0, 72.0, 4097.0, 448.0, 100.0, 284.0, 4097.0, 32.0, 4097.0, 4097.0, 4097.0, 87.0, 4098.0, 81.0, 4098.0, 3334.0, 57.0, 129.0, 4097.0, 204.0, 4097.0, 221.0, 4098.0, 1955.0, 4098.0, 4098.0]",GPSR-15
782,Ahmedabad,80,0.4,0.0,100,False,sp10,GPSR,70,100,52782,"[120.0, 31.0, 1156.0, 1340.0, 912.0, 90.0, 4097.0, 74.0, 45.0, 1813.0, 38.0, 141.0, 4097.0, 234.0, 4098.0, 250.0, 4097.0, 4097.0, 4097.0, 4097.0, 381.0, 1701.0, 3167.0, 111.0, 708.0, 889.0, 344.0, 218.0, 204.0, 3.0, 3840.0, 4098.0, 1393.0, 3112.0, 66.0, 1728.0, 4098.0, 476.0, 327.0, 4097.0, 4097.0, 4097.0, 10.0, 2155.0, 82.0, 4000.0, 4097.0, 4098.0, 56.0, 4098.0, 4097.0, 81.0, 61.0, 84.0, 268.0, 30.0, 446.0, 4097.0, 299.0, 191.0, 204.0, 615.0, 297.0, 4097.0, 1319.0, 4097.0, 4097.0, 453.0, 4097.0, 4097.0, 124.0, 1265.0, 137.0, 425.0, 52.0, 531.0, 50.0, 40.0, 4097.0, 907.0, 4097.0, 122.0, 995.0, 4097.0, 2198.0, 160.0, 534.0, 4097.0, 331.0, 1342.0, 99.0, 501.0, 212.0, 67.0, 1336.0, 71.0, 1326.0, 431.0, 111.0, 287.0]",GPSR
777,Ahmedabad,80,0.4,0.0,75,False,sp10,MapMesh,80,100,52782,"[309.0, 404.0, 223.0, 109.0, 204.0, 468.0, 454.0, 203.0, 331.0, 5.0, 236.0, 5.0, 138.0, 93.0, 52.0, 395.0, 1.0, 553.0, 265.0, 125.0, 441.0, 623.0, 86.0, 215.0, 81.0, 19.0, 209.0, 121.0, 44.0, 491.0, 239.0, 142.0, 63.0, 71.0, 231.0, 20.0, 520.0, 253.0, 341.0, 217.0, 139.0, 65.0, 305.0, 304.0, 304.0, 286.0, 23.0, 381.0, 193.0, 522.0, 229.0, 32.0, 144.0, 292.0, 50.0, 7.0, 51.0, 46.0, 205.0, 128.0, 213.0, 249.0, 520.0, 42.0, 13.0, 119.0, 677.0, 221.0, 197.0, 565.0, 160.0, 657.0, 86.0, 145.0, 527.0, 121.0, 345.0, 362.0, 222.0, 288.0, 147.0, 35.0, 361.0, 677.0, 739.0, 110.0, 94.0, 80.0, 352.0, 505.0, 46.0, 100.0, 404.0, 203.0, 528.0, 176.0, 364.0, 451.0, 286.0, 688.0]",MapMesh
1027,Amsterdam,80,0.4,0.0,75,False,sp10,MapMesh,85,100,113517,"[112.0, 488.0, 379.0, 574.0, 40.0, 250.0, 427.0, 678.0, 13.0, 564.0, 37.0, 624.0, 478.0, 60.0, 486.0, 254.0, 573.0, 460.0, 538.0, 91.0, 116.0, 78.0, 269.0, 146.0, 519.0, 112.0, 90.0, 250.0, 42.0, 237.0, 16.0, 326.0, 381.0, 295.0, 22.0, 196.0, 314.0, 83.0, 776.0, 562.0, 315.0, 36.0, 416.0, 408.0, 416.0, 107.0, 307.0, 36.0, 315.0, 513.0, 471.0, 612.0, 405.0, 546.0, 788.0, 823.0, 74.0, 68.0, 298.0, 768.0, 239.0, 61.0, 489.0, 296.0, 945.0, 453.0, 407.0, 357.0, 331.0, 90.0, 60.0, 21.0, 303.0, 336.0, 224.0, 269.0, 349.0, 113.0, 242.0, 246.0, 732.0, 476.0, 271.0, 905.0, 62.0, 228.0, 302.0, 633.0, 44.0, 73.0, 201.0, 413.0, 510.0, 338.0, 656.0, 262.0, 77.0, 405.0, 62.0, 667.0]",MapMesh
1029,Amsterdam,80,0.4,0.0,100,False,sp10,GPSR,86,100,113517,"[502.0, 155.0, 510.0, 615.0, 154.0, 138.0, 368.0, 165.0, 3802.0, 430.0, 36.0, 516.0, 352.0, 95.0, 544.0, 250.0, 429.0, 423.0, 260.0, 152.0, 4097.0, 616.0, 314.0, 227.0, 105.0, 138.0, 255.0, 475.0, 534.0, 95.0, 151.0, 563.0, 576.0, 246.0, 2671.0, 174.0, 78.0, 195.0, 67.0, 539.0, 2147.0, 73.0, 4097.0, 393.0, 4097.0, 4097.0, 264.0, 364.0, 334.0, 73.0, 55.0, 1335.0, 459.0, 454.0, 595.0, 4097.0, 316.0, 88.0, 210.0, 1583.0, 300.0, 80.0, 881.0, 268.0, 544.0, 2590.0, 117.0, 568.0, 397.0, 509.0, 382.0, 416.0, 351.0, 453.0, 4097.0, 594.0, 63.0, 67.0, 375.0, 503.0, 487.0, 111.0, 473.0, 277.0, 628.0, 3081.0, 59.0, 2870.0, 310.0, 310.0, 11.0, 1565.0, 501.0, 319.0, 1785.0, 175.0, 4097.0, 82.0, 3024.0, 4097.0]",GPSR
1031,Amsterdam,80,0.4,15.0,100,False,sp10,GPSR,50,100,113517,"[3563.0, 2912.0, 4097.0, 4097.0, 154.0, 140.0, 394.0, 81.0, 4097.0, 391.0, 28.0, 594.0, 439.0, 88.0, 469.0, 223.0, 437.0, 343.0, 277.0, 4097.0, 4097.0, 4097.0, 4097.0, 506.0, 583.0, 117.0, 4097.0, 4099.0, 582.0, 118.0, 3098.0, 535.0, 4097.0, 248.0, 4098.0, 4097.0, 4097.0, 257.0, 91.0, 361.0, 4097.0, 69.0, 4099.0, 417.0, 4097.0, 371.0, 348.0, 392.0, 4097.0, 75.0, 65.0, 4097.0, 432.0, 490.0, 553.0, 4097.0, 360.0, 4097.0, 194.0, 4097.0, 319.0, 63.0, 844.0, 254.0, 2079.0, 4097.0, 90.0, 578.0, 4098.0, 461.0, 621.0, 4097.0, 337.0, 409.0, 1485.0, 520.0, 70.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 305.0, 159.0, 4097.0, 40.0, 4098.0, 3463.0, 4097.0, 4097.0, 16.0, 4097.0, 4097.0, 346.0, 4097.0, 4097.0, 4099.0, 86.0, 4097.0, 14.0]",GPSR-15
1390,Austin,80,0.4,0.0,75,False,sp10,MapMesh,64,100,194069,"[1194.0, 670.0, 19.0, 1147.0, 1479.0, 1192.0, 485.0, 214.0, 535.0, 173.0, 362.0, 749.0, 1040.0, 971.0, 810.0, 1132.0, 652.0, 1062.0, 1265.0, 341.0, 388.0, 115.0, 713.0, 513.0, 113.0, 707.0, 889.0, 291.0, 916.0, 1282.0, 344.0, 1108.0, 145.0, 503.0, 323.0, 160.0, 355.0, 134.0, 532.0, 528.0, 164.0, 1176.0, 569.0, 10.0, 336.0, 699.0, 734.0, 439.0, 474.0, 1043.0, 354.0, 170.0, 144.0, 897.0, 237.0, 1390.0, 584.0, 968.0, 459.0, 602.0, 286.0, 359.0, 946.0, 461.0, 914.0, 686.0, 779.0, 711.0, 708.0, 1007.0, 745.0, 216.0, 707.0, 943.0, 555.0, 993.0, 1162.0, 473.0, 210.0, 34.0, 315.0, 184.0, 577.0, 967.0, 246.0, 552.0, 650.0, 518.0, 662.0, 558.0, 1230.0, 294.0, 131.0, 784.0, 1702.0, 422.0, 577.0, 253.0, 146.0, 182.0]",MapMesh
1392,Austin,80,0.4,0.0,100,False,sp10,GPSR,41,100,194069,"[140.0, 4097.0, 4097.0, 4097.0, 314.0, 50.0, 4098.0, 3282.0, 4097.0, 3845.0, 619.0, 4097.0, 4097.0, 4097.0, 4098.0, 4099.0, 4097.0, 279.0, 299.0, 2690.0, 3563.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4071.0, 3197.0, 4097.0, 161.0, 289.0, 4097.0, 1016.0, 2004.0, 4098.0, 3258.0, 177.0, 4099.0, 4097.0, 379.0, 247.0, 322.0, 1172.0, 375.0, 61.0, 4097.0, 914.0, 4097.0, 4099.0, 4098.0, 4097.0, 4097.0, 4097.0, 388.0, 4098.0, 152.0, 4097.0, 1188.0, 1279.0, 4098.0, 4097.0, 281.0, 4097.0, 4097.0, 1207.0, 3858.0, 4097.0, 1235.0, 2804.0, 4098.0, 4097.0, 668.0, 3721.0, 4097.0, 1002.0, 4097.0, 4098.0, 4098.0, 4097.0, 4097.0, 217.0, 166.0, 4097.0, 4097.0, 1081.0, 4097.0, 1142.0, 672.0, 920.0, 161.0, 1106.0, 4098.0, 138.0, 4098.0, 3210.0, 403.0, 4097.0, 536.0, 128.0, 151.0]",GPSR
1394,Austin,80,0.4,15.0,100,False,sp10,GPSR,21,100,194069,"[271.0, 339.0, 4097.0, 379.0, 1386.0, 4097.0, 697.0, 4097.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 346.0, 4098.0, 178.0, 4098.0, 2470.0, 4097.0, 2461.0, 4097.0, 276.0, 2101.0, 4097.0, 4097.0, 4097.0, 1411.0, 4097.0, 1222.0, 2623.0, 4099.0, 3588.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 777.0, 2889.0, 167.0, 489.0, 4097.0, 4098.0, 4097.0, 4097.0, 780.0, 4097.0, 3571.0, 4097.0, 4097.0, 4097.0, 1191.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 182.0, 159.0, 4099.0, 4098.0, 4097.0, 4097.0, 336.0, 4097.0, 1110.0, 171.0, 1239.0, 4097.0, 163.0, 167.0, 4097.0, 377.0, 4097.0, 1669.0, 4097.0, 118.0, 4097.0, 4098.0, 107.0, 4098.0, 4097.0, 4097.0, 4097.0, 803.0, 4098.0, 140.0, 285.0, 4097.0, 903.0, 788.0, 4097.0, 4097.0, 174.0, 4097.0, 4097.0, 448.0]",GPSR-15
1155,Bangkok,80,0.4,15.0,100,False,sp10,GPSR,37,100,96173,"[4097.0, 4098.0, 6.0, 4098.0, 497.0, 4098.0, 152.0, 4097.0, 4097.0, 4098.0, 4097.0, 264.0, 4097.0, 4097.0, 4098.0, 4097.0, 3507.0, 4097.0, 292.0, 4097.0, 424.0, 4097.0, 4097.0, 4097.0, 425.0, 4098.0, 4097.0, 1662.0, 126.0, 189.0, 517.0, 243.0, 234.0, 741.0, 4098.0, 102.0, 806.0, 415.0, 270.0, 64.0, 4097.0, 4098.0, 202.0, 148.0, 4098.0, 4097.0, 3436.0, 4097.0, 98.0, 190.0, 713.0, 2840.0, 4097.0, 4097.0, 523.0, 4097.0, 277.0, 527.0, 4097.0, 9.0, 4097.0, 269.0, 4099.0, 4097.0, 234.0, 113.0, 438.0, 4097.0, 4097.0, 816.0, 3134.0, 4097.0, 2281.0, 116.0, 185.0, 4097.0, 810.0, 4097.0, 1801.0, 458.0, 535.0, 218.0, 297.0, 3334.0, 4100.0, 4097.0, 213.0, 330.0, 4097.0, 259.0, 2692.0, 119.0, 4100.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 300.0, 4097.0]",GPSR-15
1153,Bangkok,80,0.4,0.0,100,False,sp10,GPSR,72,100,96173,"[551.0, 177.0, 300.0, 397.0, 4097.0, 466.0, 276.0, 288.0, 230.0, 238.0, 607.0, 103.0, 4097.0, 250.0, 4097.0, 4097.0, 486.0, 692.0, 278.0, 882.0, 996.0, 391.0, 1635.0, 3451.0, 421.0, 100.0, 4097.0, 4097.0, 424.0, 671.0, 427.0, 4097.0, 348.0, 125.0, 162.0, 645.0, 711.0, 205.0, 148.0, 331.0, 336.0, 4097.0, 205.0, 143.0, 368.0, 139.0, 1182.0, 4097.0, 92.0, 4097.0, 606.0, 4098.0, 4097.0, 1055.0, 107.0, 173.0, 200.0, 559.0, 1197.0, 597.0, 4097.0, 4097.0, 10.0, 4097.0, 495.0, 4097.0, 148.0, 218.0, 651.0, 4097.0, 4097.0, 279.0, 245.0, 4097.0, 4097.0, 4097.0, 214.0, 473.0, 301.0, 367.0, 368.0, 4097.0, 4097.0, 1991.0, 4097.0, 603.0, 692.0, 1560.0, 131.0, 211.0, 549.0, 222.0, 219.0, 583.0, 590.0, 110.0, 46.0, 376.0, 273.0, 63.0]",GPSR
1151,Bangkok,80,0.4,0.0,75,False,sp10,MapMesh,88,100,96173,"[1373.0, 598.0, 16.0, 677.0, 365.0, 88.0, 783.0, 913.0, 201.0, 44.0, 474.0, 614.0, 747.0, 159.0, 182.0, 212.0, 1002.0, 250.0, 216.0, 616.0, 1351.0, 316.0, 5.0, 584.0, 623.0, 569.0, 554.0, 359.0, 1080.0, 598.0, 680.0, 289.0, 576.0, 352.0, 909.0, 414.0, 323.0, 754.0, 232.0, 622.0, 522.0, 493.0, 318.0, 474.0, 1150.0, 439.0, 446.0, 328.0, 296.0, 422.0, 585.0, 213.0, 633.0, 793.0, 313.0, 524.0, 598.0, 633.0, 328.0, 290.0, 187.0, 1297.0, 345.0, 214.0, 459.0, 61.0, 693.0, 895.0, 353.0, 136.0, 515.0, 258.0, 110.0, 844.0, 114.0, 614.0, 444.0, 455.0, 1090.0, 467.0, 398.0, 465.0, 984.0, 10.0, 318.0, 236.0, 430.0, 5.0, 423.0, 124.0, 107.0, 261.0, 452.0, 799.0, 719.0, 121.0, 1139.0, 607.0, 481.0, 88.0]",MapMesh
165,Berlin,80,0.4,15.0,100,False,sp10,GPSR,83,100,8124,"[129.0, 4098.0, 104.0, 438.0, 446.0, 4097.0, 104.0, 13.0, 3363.0, 72.0, 48.0, 4099.0, 26.0, 4097.0, 66.0, 143.0, 7.0, 4098.0, 189.0, 81.0, 4097.0, 102.0, 128.0, 46.0, 4097.0, 37.0, 73.0, 15.0, 18.0, 74.0, 42.0, 4097.0, 32.0, 53.0, 193.0, 97.0, 4099.0, 442.0, 58.0, 24.0, 112.0, 4097.0, 84.0, 71.0, 87.0, 59.0, 98.0, 4097.0, 87.0, 124.0, 4097.0, 95.0, 4099.0, 122.0, 39.0, 4097.0, 4097.0, 83.0, 106.0, 49.0, 19.0, 17.0, 77.0, 40.0, 58.0, 87.0, 4097.0, 92.0, 158.0, 42.0, 198.0, 4098.0, 58.0, 64.0, 85.0, 68.0, 145.0, 3380.0, 67.0, 58.0, 3563.0, 59.0, 74.0, 14.0, 52.0, 29.0, 68.0, 42.0, 87.0, 39.0, 80.0, 118.0, 65.0, 61.0, 8.0, 53.0, 71.0, 43.0, 91.0, 197.0]",GPSR-15
163,Berlin,80,0.4,0.0,100,False,sp10,GPSR,100,100,8124,"[21.0, 15.0, 79.0, 33.0, 82.0, 40.0, 59.0, 85.0, 160.0, 44.0, 175.0, 834.0, 27.0, 68.0, 118.0, 62.0, 180.0, 108.0, 72.0, 73.0, 29.0, 50.0, 81.0, 15.0, 61.0, 26.0, 51.0, 61.0, 77.0, 35.0, 77.0, 120.0, 52.0, 71.0, 15.0, 51.0, 76.0, 42.0, 87.0, 162.0, 92.0, 171.0, 59.0, 75.0, 83.0, 64.0, 72.0, 66.0, 94.0, 123.0, 44.0, 86.0, 157.0, 127.0, 40.0, 118.0, 152.0, 96.0, 113.0, 49.0, 135.0, 28.0, 106.0, 460.0, 390.0, 38.0, 76.0, 15.0, 47.0, 95.0, 66.0, 158.0, 28.0, 60.0, 68.0, 142.0, 8.0, 53.0, 177.0, 84.0, 73.0, 98.0, 130.0, 60.0, 187.0, 42.0, 82.0, 8.0, 19.0, 125.0, 35.0, 73.0, 30.0, 97.0, 187.0, 90.0, 111.0, 476.0, 56.0, 30.0]",GPSR
161,Berlin,80,0.4,0.0,75,False,sp10,MapMesh,97,100,8124,"[264.0, 61.0, 102.0, 19.0, 101.0, 39.0, 72.0, 75.0, 106.0, 79.0, 153.0, 143.0, 79.0, 125.0, 25.0, 145.0, 114.0, 101.0, 171.0, 260.0, 119.0, 28.0, 117.0, 42.0, 137.0, 211.0, 150.0, 199.0, 247.0, 61.0, 214.0, 180.0, 44.0, 61.0, 166.0, 57.0, 180.0, 171.0, 106.0, 163.0, 185.0, 44.0, 193.0, 143.0, 218.0, 59.0, 259.0, 15.0, 67.0, 222.0, 89.0, 176.0, 36.0, 187.0, 115.0, 174.0, 14.0, 56.0, 312.0, 98.0, 294.0, 306.0, 136.0, 130.0, 139.0, 102.0, 294.0, 101.0, 177.0, 174.0, 68.0, 161.0, 248.0, 167.0, 69.0, 259.0, 325.0, 86.0, 154.0, 79.0, 66.0, 134.0, 175.0, 58.0, 251.0, 49.0, 202.0, 8.0, 280.0, 188.0, 46.0, 125.0, 63.0, 163.0, 181.0, 276.0, 210.0, 172.0, 79.0, 183.0]",MapMesh
1673,Bignyc,80,0.4,0.0,75,False,sp10,MapMesh,45,100,909010,"[629.0, 1092.0, 513.0, 221.0, 1291.0, 1503.0, 1415.0, 1385.0, 1188.0, 1009.0, 355.0, 982.0, 454.0, 1755.0, 1338.0, 1636.0, 773.0, 886.0, 905.0, 1821.0, 1310.0, 1038.0, 2443.0, 1521.0, 2409.0, 1512.0, 957.0, 1311.0, 1729.0, 835.0, 2339.0, 845.0, 1011.0, 618.0, 1078.0, 1496.0, 528.0, 1172.0, 995.0, 1452.0, 1060.0, 1608.0, 787.0, 674.0, 324.0, 1661.0, 1049.0, 1772.0, 629.0, 411.0, 407.0, 1206.0, 1384.0, 1020.0, 970.0, 1386.0, 1122.0, 1114.0, 862.0, 980.0, 782.0, 1231.0, 1580.0, 1381.0, 1722.0, 695.0, 1193.0, 118.0, 1017.0, 1509.0, 1776.0, 1160.0, 1731.0, 1333.0, 793.0, 523.0, 943.0, 882.0, 1150.0, 673.0, 1673.0, 406.0, 682.0, 929.0, 57.0, 643.0, 1591.0, 1372.0, 472.0, 1054.0, 1059.0, 359.0, 1166.0, 1248.0, 1210.0, 1891.0, 2151.0, 1226.0, 1675.0, 642.0]",MapMesh
1675,Bignyc,80,0.4,0.0,100,False,sp10,GPSR,42,100,909010,"[4097.0, 4097.0, 4097.0, 4097.0, 1261.0, 570.0, 1957.0, 4097.0, 1333.0, 968.0, 4097.0, 4098.0, 3588.0, 4097.0, 525.0, 4098.0, 4098.0, 1012.0, 1410.0, 4097.0, 614.0, 2948.0, 4097.0, 641.0, 4097.0, 4097.0, 4097.0, 314.0, 3562.0, 1076.0, 559.0, 2012.0, 4097.0, 4097.0, 958.0, 3575.0, 541.0, 1493.0, 4097.0, 1022.0, 3563.0, 4097.0, 4097.0, 4097.0, 4097.0, 21.0, 550.0, 4097.0, 2174.0, 4097.0, 4097.0, 551.0, 4097.0, 749.0, 4097.0, 397.0, 458.0, 1662.0, 4098.0, 2500.0, 3473.0, 4098.0, 81.0, 4098.0, 254.0, 3434.0, 4098.0, 4098.0, 548.0, 524.0, 4097.0, 4097.0, 694.0, 1549.0, 848.0, 4100.0, 2886.0, 95.0, 4097.0, 4097.0, 2158.0, 503.0, 4098.0, 4097.0, 78.0, 1984.0, 4098.0, 841.0, 230.0, 4097.0, 4097.0, 1349.0, 2574.0, 4097.0, 4097.0, 4097.0, 995.0, 4097.0, 4099.0, 229.0]",GPSR
1677,Bignyc,80,0.4,15.0,100,False,sp10,GPSR,20,100,909010,"[4097.0, 4097.0, 108.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4100.0, 4097.0, 4097.0, 4097.0, 1012.0, 365.0, 4097.0, 3615.0, 4097.0, 87.0, 4097.0, 294.0, 4097.0, 3889.0, 4097.0, 633.0, 513.0, 2697.0, 4100.0, 4097.0, 4097.0, 848.0, 4097.0, 3162.0, 110.0, 4097.0, 4098.0, 4097.0, 450.0, 4097.0, 4097.0, 4097.0, 3339.0, 4097.0, 892.0, 271.0, 4097.0, 4098.0, 4097.0, 4099.0, 4097.0, 4097.0, 3579.0, 4097.0, 4097.0, 4098.0, 229.0, 634.0, 2928.0, 551.0, 4097.0, 4097.0, 488.0, 4097.0, 327.0, 4097.0, 4097.0, 80.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 575.0, 4097.0, 4098.0, 4100.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 332.0, 4097.0, 632.0, 4097.0, 742.0, 4097.0, 4098.0, 522.0, 4097.0, 4097.0, 4097.0]",GPSR-15
835,Bogota,80,0.4,0.0,75,False,sp10,MapMesh,81,100,38142,"[178.0, 165.0, 45.0, 96.0, 390.0, 223.0, 85.0, 607.0, 88.0, 342.0, 50.0, 113.0, 39.0, 334.0, 213.0, 296.0, 196.0, 240.0, 160.0, 160.0, 382.0, 368.0, 342.0, 34.0, 46.0, 17.0, 421.0, 541.0, 39.0, 382.0, 410.0, 133.0, 32.0, 1.0, 127.0, 226.0, 44.0, 16.0, 3.0, 290.0, 63.0, 170.0, 62.0, 30.0, 99.0, 145.0, 336.0, 76.0, 89.0, 36.0, 245.0, 87.0, 63.0, 197.0, 306.0, 149.0, 137.0, 271.0, 141.0, 86.0, 212.0, 86.0, 43.0, 264.0, 117.0, 404.0, 262.0, 13.0, 33.0, 200.0, 64.0, 52.0, 66.0, 362.0, 197.0, 211.0, 153.0, 302.0, 144.0, 22.0, 156.0, 169.0, 601.0, 630.0, 220.0, 81.0, 86.0, 25.0, 94.0, 84.0, 282.0, 27.0, 235.0, 22.0, 155.0, 192.0, 241.0, 15.0, 100.0, 246.0]",MapMesh
837,Bogota,80,0.4,0.0,100,False,sp10,GPSR,71,100,38142,"[264.0, 33.0, 93.0, 264.0, 72.0, 4097.0, 221.0, 17.0, 35.0, 4097.0, 57.0, 40.0, 51.0, 3446.0, 2642.0, 1776.0, 3073.0, 321.0, 150.0, 48.0, 4097.0, 2613.0, 867.0, 4097.0, 100.0, 2154.0, 2417.0, 4097.0, 52.0, 3246.0, 4097.0, 88.0, 52.0, 490.0, 114.0, 447.0, 320.0, 10.0, 497.0, 4097.0, 2813.0, 70.0, 80.0, 4097.0, 85.0, 4097.0, 4099.0, 108.0, 106.0, 44.0, 3222.0, 80.0, 1269.0, 238.0, 1364.0, 111.0, 1583.0, 4098.0, 128.0, 71.0, 4097.0, 2867.0, 4097.0, 1736.0, 4098.0, 183.0, 4097.0, 2183.0, 3181.0, 132.0, 278.0, 14.0, 4097.0, 38.0, 277.0, 3563.0, 2214.0, 4098.0, 141.0, 1328.0, 3563.0, 170.0, 54.0, 120.0, 4097.0, 2958.0, 71.0, 1760.0, 4097.0, 3283.0, 77.0, 4101.0, 3053.0, 2575.0, 357.0, 291.0, 229.0, 3899.0, 225.0, 2647.0]",GPSR
839,Bogota,80,0.4,15.0,100,False,sp10,GPSR,41,100,38142,"[244.0, 210.0, 51.0, 154.0, 2900.0, 4097.0, 72.0, 4098.0, 4098.0, 282.0, 4097.0, 4097.0, 1091.0, 4097.0, 407.0, 255.0, 4098.0, 4097.0, 226.0, 4097.0, 1410.0, 553.0, 4097.0, 4098.0, 4097.0, 132.0, 117.0, 4097.0, 4097.0, 163.0, 4097.0, 20.0, 4097.0, 36.0, 267.0, 4098.0, 4097.0, 3403.0, 4098.0, 4098.0, 657.0, 2905.0, 88.0, 4097.0, 77.0, 4099.0, 871.0, 4097.0, 139.0, 62.0, 3080.0, 93.0, 4097.0, 226.0, 900.0, 4097.0, 4097.0, 4098.0, 139.0, 69.0, 292.0, 3270.0, 4097.0, 4098.0, 4097.0, 4097.0, 226.0, 4097.0, 50.0, 4097.0, 4097.0, 89.0, 60.0, 4098.0, 157.0, 4097.0, 284.0, 13.0, 4097.0, 4097.0, 250.0, 39.0, 3272.0, 4097.0, 54.0, 2361.0, 4097.0, 24.0, 41.0, 4097.0, 58.0, 4097.0, 42.0, 270.0, 2688.0, 2623.0, 4097.0, 317.0, 280.0, 42.0]",GPSR-15
141,Boston,80,0.4,0.0,75,False,sp10,MapMesh,98,100,7434,"[281.0, 5.0, 197.0, 35.0, 0.0, 49.0, 258.0, 241.0, 262.0, 153.0, 86.0, 40.0, 50.0, 150.0, 28.0, 319.0, 127.0, 93.0, 177.0, 31.0, 64.0, 163.0, 117.0, 141.0, 186.0, 54.0, 65.0, 51.0, 12.0, 15.0, 171.0, 159.0, 65.0, 0.0, 223.0, 127.0, 294.0, 32.0, 257.0, 138.0, 161.0, 21.0, 203.0, 34.0, 99.0, 102.0, 56.0, 34.0, 44.0, 262.0, 27.0, 79.0, 70.0, 157.0, 60.0, 105.0, 21.0, 132.0, 108.0, 137.0, 14.0, 145.0, 128.0, 167.0, 26.0, 220.0, 51.0, 270.0, 254.0, 52.0, 221.0, 157.0, 67.0, 31.0, 20.0, 117.0, 100.0, 77.0, 129.0, 76.0, 86.0, 148.0, 267.0, 76.0, 115.0, 22.0, 19.0, 16.0, 17.0, 19.0, 5.0, 105.0, 70.0, 121.0, 143.0, 65.0, 185.0, 84.0, 115.0, 135.0]",MapMesh
143,Boston,80,0.4,0.0,100,False,sp10,GPSR,94,100,7434,"[599.0, 11.0, 537.0, 51.0, 644.0, 75.0, 33.0, 59.0, 50.0, 95.0, 10.0, 52.0, 57.0, 745.0, 53.0, 82.0, 32.0, 113.0, 134.0, 4097.0, 89.0, 2.0, 852.0, 41.0, 66.0, 31.0, 53.0, 131.0, 117.0, 100.0, 629.0, 24.0, 54.0, 127.0, 39.0, 80.0, 122.0, 66.0, 50.0, 26.0, 11.0, 132.0, 133.0, 113.0, 24.0, 141.0, 35.0, 236.0, 215.0, 74.0, 175.0, 144.0, 53.0, 45.0, 17.0, 4097.0, 64.0, 53.0, 132.0, 28.0, 41.0, 150.0, 616.0, 136.0, 116.0, 55.0, 32.0, 50.0, 18.0, 19.0, 4097.0, 160.0, 55.0, 558.0, 150.0, 481.0, 112.0, 28.0, 154.0, 100.0, 77.0, 526.0, 108.0, 932.0, 102.0, 43.0, 4098.0, 23.0, 17.0, 16.0, 5.0, 729.0, 907.0, 4097.0, 89.0, 83.0, 521.0, 76.0, 131.0, 95.0]",GPSR
145,Boston,80,0.4,15.0,100,False,sp10,GPSR,74,100,7434,"[56.0, 56.0, 543.0, 4100.0, 105.0, 51.0, 26.0, 49.0, 18.0, 20.0, 94.0, 4101.0, 58.0, 3510.0, 164.0, 1454.0, 110.0, 4097.0, 4098.0, 88.0, 8.0, 140.0, 135.0, 123.0, 3153.0, 142.0, 40.0, 220.0, 228.0, 68.0, 138.0, 210.0, 4097.0, 48.0, 10.0, 4026.0, 4098.0, 79.0, 115.0, 37.0, 3563.0, 13.0, 4097.0, 44.0, 4097.0, 4097.0, 4097.0, 54.0, 65.0, 200.0, 11.0, 4097.0, 4097.0, 4097.0, 51.0, 82.0, 25.0, 97.0, 125.0, 4097.0, 116.0, 7.0, 110.0, 4097.0, 74.0, 27.0, 3867.0, 159.0, 144.0, 101.0, 657.0, 36.0, 65.0, 125.0, 42.0, 105.0, 127.0, 47.0, 70.0, 2805.0, 3563.0, 4097.0, 103.0, 4098.0, 88.0, 34.0, 23.0, 788.0, 22.0, 22.0, 4097.0, 3238.0, 4097.0, 112.0, 79.0, 59.0, 967.0, 71.0, 123.0, 94.0]",GPSR-15
470,Brussels,80,0.4,0.0,75,False,sp10,MapMesh,97,100,26579,"[198.0, 170.0, 228.0, 242.0, 0.0, 132.0, 34.0, 84.0, 69.0, 150.0, 213.0, 279.0, 15.0, 75.0, 169.0, 30.0, 69.0, 116.0, 205.0, 102.0, 0.0, 183.0, 250.0, 288.0, 318.0, 243.0, 248.0, 208.0, 96.0, 304.0, 204.0, 86.0, 114.0, 62.0, 170.0, 129.0, 106.0, 99.0, 110.0, 22.0, 0.0, 93.0, 102.0, 76.0, 12.0, 76.0, 116.0, 85.0, 22.0, 340.0, 174.0, 213.0, 163.0, 40.0, 51.0, 141.0, 228.0, 258.0, 253.0, 345.0, 132.0, 129.0, 64.0, 340.0, 449.0, 71.0, 295.0, 266.0, 182.0, 39.0, 140.0, 47.0, 179.0, 67.0, 357.0, 299.0, 159.0, 90.0, 86.0, 151.0, 28.0, 76.0, 219.0, 297.0, 118.0, 88.0, 153.0, 124.0, 65.0, 247.0, 107.0, 90.0, 244.0, 212.0, 87.0, 101.0, 238.0, 44.0, 46.0, 77.0]",MapMesh
472,Brussels,80,0.4,0.0,100,False,sp10,GPSR,91,100,26579,"[3564.0, 1210.0, 239.0, 369.0, 4097.0, 246.0, 788.0, 1190.0, 92.0, 997.0, 164.0, 134.0, 90.0, 103.0, 133.0, 138.0, 60.0, 136.0, 149.0, 31.0, 139.0, 133.0, 59.0, 299.0, 23.0, 61.0, 1167.0, 232.0, 219.0, 68.0, 106.0, 48.0, 314.0, 682.0, 269.0, 276.0, 1771.0, 108.0, 94.0, 47.0, 63.0, 87.0, 1206.0, 362.0, 147.0, 116.0, 146.0, 88.0, 2120.0, 215.0, 93.0, 96.0, 240.0, 3984.0, 86.0, 118.0, 192.0, 46.0, 37.0, 105.0, 3563.0, 160.0, 157.0, 195.0, 1000.0, 136.0, 36.0, 4099.0, 74.0, 181.0, 181.0, 269.0, 16.0, 2043.0, 205.0, 39.0, 92.0, 146.0, 825.0, 82.0, 834.0, 85.0, 123.0, 83.0, 17.0, 96.0, 138.0, 725.0, 21.0, 283.0, 146.0, 1001.0, 187.0, 70.0, 52.0, 133.0, 2167.0, 283.0, 123.0, 4098.0]",GPSR
474,Brussels,80,0.4,15.0,100,False,sp10,GPSR,57,100,26579,"[150.0, 4097.0, 59.0, 276.0, 4097.0, 4097.0, 4097.0, 278.0, 3023.0, 57.0, 109.0, 4097.0, 239.0, 62.0, 297.0, 451.0, 4097.0, 4097.0, 4097.0, 573.0, 4097.0, 94.0, 4097.0, 345.0, 4097.0, 4097.0, 133.0, 95.0, 4098.0, 4097.0, 103.0, 4098.0, 293.0, 4097.0, 4097.0, 123.0, 168.0, 37.0, 45.0, 115.0, 4097.0, 1755.0, 4098.0, 306.0, 328.0, 236.0, 745.0, 729.0, 92.0, 3049.0, 160.0, 141.0, 4099.0, 86.0, 133.0, 165.0, 63.0, 122.0, 161.0, 21.0, 4097.0, 4098.0, 4097.0, 80.0, 12.0, 100.0, 4097.0, 661.0, 30.0, 326.0, 4097.0, 4097.0, 200.0, 2120.0, 4101.0, 114.0, 378.0, 285.0, 122.0, 4097.0, 4097.0, 166.0, 163.0, 3874.0, 4097.0, 135.0, 4097.0, 157.0, 82.0, 4097.0, 162.0, 280.0, 4097.0, 4097.0, 220.0, 50.0, 4097.0, 174.0, 647.0, 68.0]",GPSR-15
1310,Budapest,80,0.4,15.0,100,False,sp10,GPSR,16,100,245609,"[624.0, 4099.0, 4097.0, 4097.0, 479.0, 1504.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 760.0, 4097.0, 4097.0, 1067.0, 4097.0, 4097.0, 3317.0, 505.0, 4098.0, 4097.0, 4097.0, 2642.0, 152.0, 89.0, 4099.0, 4097.0, 4097.0, 144.0, 4097.0, 240.0, 1598.0, 4097.0, 4097.0, 731.0, 4098.0, 4098.0, 464.0, 430.0, 4097.0, 4097.0, 4097.0, 75.0, 4097.0, 4097.0, 4097.0, 408.0, 4097.0, 4097.0, 4097.0, 4097.0, 1097.0, 4098.0, 808.0, 4097.0, 1616.0, 4097.0, 4097.0, 197.0, 3365.0, 4097.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 4100.0, 4097.0, 2017.0, 4097.0, 465.0, 179.0, 305.0, 4097.0, 4098.0, 203.0, 4097.0, 4098.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 1175.0, 4097.0, 4097.0, 4097.0, 311.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 2171.0, 13.0, 608.0]",GPSR-15
1306,Budapest,80,0.4,0.0,75,False,sp10,MapMesh,60,100,245609,"[488.0, 641.0, 647.0, 413.0, 156.0, 117.0, 119.0, 54.0, 848.0, 641.0, 975.0, 837.0, 303.0, 1064.0, 463.0, 660.0, 1282.0, 623.0, 49.0, 485.0, 119.0, 852.0, 1152.0, 832.0, 1221.0, 638.0, 686.0, 30.0, 905.0, 813.0, 704.0, 866.0, 554.0, 214.0, 320.0, 489.0, 486.0, 185.0, 705.0, 341.0, 431.0, 255.0, 1060.0, 1391.0, 1242.0, 252.0, 827.0, 1089.0, 776.0, 1088.0, 738.0, 296.0, 999.0, 1063.0, 709.0, 830.0, 460.0, 688.0, 761.0, 32.0, 924.0, 1045.0, 743.0, 904.0, 646.0, 392.0, 1184.0, 286.0, 841.0, 949.0, 664.0, 92.0, 231.0, 793.0, 921.0, 238.0, 1111.0, 251.0, 628.0, 6.0, 196.0, 1052.0, 536.0, 689.0, 924.0, 23.0, 325.0, 952.0, 241.0, 348.0, 350.0, 284.0, 981.0, 811.0, 1326.0, 543.0, 471.0, 168.0, 884.0, 882.0]",MapMesh
1308,Budapest,80,0.4,0.0,100,False,sp10,GPSR,36,100,245609,"[4097.0, 4098.0, 4097.0, 3148.0, 479.0, 1235.0, 250.0, 2771.0, 4097.0, 4097.0, 463.0, 4098.0, 1231.0, 4098.0, 4097.0, 4097.0, 586.0, 1027.0, 4097.0, 4097.0, 193.0, 1263.0, 4097.0, 4097.0, 3146.0, 3990.0, 3390.0, 4097.0, 1220.0, 4097.0, 4097.0, 4097.0, 486.0, 86.0, 304.0, 4097.0, 220.0, 185.0, 4098.0, 1913.0, 4097.0, 4097.0, 1689.0, 3750.0, 4097.0, 2447.0, 1170.0, 4097.0, 565.0, 4097.0, 4098.0, 1601.0, 2807.0, 4097.0, 4097.0, 253.0, 4099.0, 4097.0, 4097.0, 570.0, 418.0, 4102.0, 1327.0, 4097.0, 2853.0, 4098.0, 4097.0, 607.0, 4098.0, 4097.0, 4097.0, 4097.0, 370.0, 3590.0, 798.0, 1364.0, 4097.0, 4099.0, 1100.0, 394.0, 4097.0, 940.0, 1283.0, 101.0, 108.0, 159.0, 82.0, 4097.0, 4097.0, 4097.0, 4097.0, 790.0, 229.0, 3316.0, 618.0, 4097.0, 3592.0, 4097.0, 4097.0, 486.0]",GPSR
521,Buenosaires,80,0.4,0.0,100,False,sp10,GPSR,63,100,38896,"[4097.0, 169.0, 138.0, 612.0, 938.0, 264.0, 868.0, 2659.0, 1146.0, 727.0, 893.0, 75.0, 47.0, 784.0, 4097.0, 4098.0, 183.0, 23.0, 166.0, 2212.0, 1961.0, 113.0, 193.0, 4100.0, 50.0, 54.0, 4097.0, 4097.0, 4097.0, 134.0, 1223.0, 46.0, 676.0, 4097.0, 112.0, 85.0, 4099.0, 73.0, 841.0, 194.0, 4097.0, 4083.0, 122.0, 228.0, 4097.0, 4097.0, 4098.0, 1837.0, 4097.0, 4097.0, 1224.0, 530.0, 115.0, 820.0, 170.0, 148.0, 4097.0, 4097.0, 161.0, 759.0, 657.0, 135.0, 2769.0, 1066.0, 883.0, 203.0, 3543.0, 4097.0, 756.0, 873.0, 2612.0, 4097.0, 4097.0, 18.0, 4097.0, 116.0, 721.0, 51.0, 64.0, 3967.0, 4097.0, 48.0, 4097.0, 136.0, 4097.0, 867.0, 4097.0, 569.0, 2166.0, 4097.0, 4097.0, 108.0, 4097.0, 767.0, 4097.0, 4097.0, 750.0, 3947.0, 366.0, 1173.0]",GPSR
523,Buenosaires,80,0.4,15.0,100,False,sp10,GPSR,25,100,38896,"[4097.0, 112.0, 189.0, 4099.0, 4097.0, 74.0, 4098.0, 4097.0, 4097.0, 136.0, 4097.0, 47.0, 4099.0, 734.0, 161.0, 110.0, 4097.0, 68.0, 4099.0, 193.0, 1409.0, 184.0, 1393.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 780.0, 4097.0, 102.0, 37.0, 4097.0, 4097.0, 1024.0, 4098.0, 23.0, 183.0, 419.0, 4097.0, 60.0, 534.0, 4099.0, 4097.0, 2552.0, 800.0, 3936.0, 1135.0, 4097.0, 212.0, 4097.0, 4097.0, 4097.0, 4097.0, 870.0, 4097.0, 634.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 225.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 545.0, 4097.0, 63.0, 4097.0, 4097.0, 4097.0, 4097.0, 312.0, 155.0, 4097.0, 4097.0, 130.0, 4097.0, 4097.0, 375.0, 228.0, 2414.0, 4097.0, 639.0, 4097.0, 3847.0, 4098.0, 4097.0, 18.0, 4097.0, 114.0, 2435.0, 52.0, 73.0, 4097.0]",GPSR-15
519,Buenosaires,80,0.4,0.0,75,False,sp10,MapMesh,82,100,38896,"[273.0, 180.0, 173.0, 543.0, 46.0, 65.0, 328.0, 416.0, 0.0, 205.0, 0.0, 48.0, 657.0, 323.0, 176.0, 102.0, 420.0, 75.0, 783.0, 157.0, 662.0, 129.0, 312.0, 824.0, 644.0, 236.0, 317.0, 0.0, 619.0, 709.0, 304.0, 555.0, 84.0, 21.0, 835.0, 0.0, 251.0, 58.0, 64.0, 741.0, 559.0, 0.0, 654.0, 265.0, 893.0, 642.0, 703.0, 599.0, 427.0, 428.0, 757.0, 258.0, 69.0, 827.0, 126.0, 131.0, 392.0, 3.0, 144.0, 691.0, 661.0, 164.0, 58.0, 622.0, 791.0, 434.0, 387.0, 709.0, 0.0, 0.0, 716.0, 60.0, 37.0, 537.0, 634.0, 672.0, 136.0, 14.0, 76.0, 245.0, 0.0, 94.0, 610.0, 183.0, 451.0, 0.0, 631.0, 574.0, 594.0, 47.0, 129.0, 111.0, 228.0, 444.0, 800.0, 727.0, 615.0, 697.0, 424.0, 877.0]",MapMesh
559,Busan,80,0.4,0.0,75,False,sp10,MapMesh,91,100,13040,"[292.0, 62.0, 68.0, 24.0, 7.0, 26.0, 251.0, 45.0, 157.0, 192.0, 176.0, 156.0, 214.0, 228.0, 126.0, 22.0, 182.0, 275.0, 84.0, 20.0, 31.0, 55.0, 210.0, 78.0, 40.0, 16.0, 97.0, 171.0, 298.0, 44.0, 121.0, 96.0, 8.0, 12.0, 163.0, 182.0, 84.0, 109.0, 9.0, 180.0, 109.0, 244.0, 74.0, 364.0, 182.0, 70.0, 82.0, 214.0, 240.0, 132.0, 32.0, 210.0, 67.0, 115.0, 28.0, 18.0, 295.0, 50.0, 50.0, 100.0, 154.0, 81.0, 139.0, 48.0, 147.0, 123.0, 119.0, 58.0, 86.0, 6.0, 242.0, 115.0, 114.0, 31.0, 65.0, 46.0, 32.0, 55.0, 21.0, 100.0, 24.0, 82.0, 7.0, 188.0, 73.0, 54.0, 61.0, 154.0, 155.0, 170.0, 277.0, 185.0, 144.0, 129.0, 156.0, 27.0, 216.0, 103.0, 52.0, 42.0]",MapMesh
561,Busan,80,0.4,0.0,100,False,sp10,GPSR,96,100,13040,"[37.0, 55.0, 267.0, 92.0, 19.0, 2059.0, 69.0, 1590.0, 2665.0, 40.0, 4097.0, 126.0, 2.0, 8.0, 2230.0, 227.0, 98.0, 630.0, 9.0, 1226.0, 65.0, 71.0, 4097.0, 84.0, 117.0, 1152.0, 89.0, 187.0, 60.0, 4.0, 1038.0, 113.0, 139.0, 17.0, 173.0, 460.0, 29.0, 56.0, 23.0, 117.0, 4.0, 51.0, 1084.0, 316.0, 46.0, 42.0, 10.0, 86.0, 148.0, 687.0, 2650.0, 945.0, 68.0, 121.0, 1811.0, 9.0, 3003.0, 81.0, 315.0, 43.0, 4097.0, 80.0, 15.0, 26.0, 8.0, 353.0, 1918.0, 71.0, 327.0, 1229.0, 1721.0, 166.0, 745.0, 298.0, 1734.0, 24.0, 254.0, 1953.0, 3776.0, 25.0, 73.0, 301.0, 447.0, 3421.0, 238.0, 69.0, 142.0, 1886.0, 1113.0, 156.0, 34.0, 1270.0, 88.0, 133.0, 5.0, 27.0, 1993.0, 17.0, 48.0, 145.0]",GPSR
563,Busan,80,0.4,15.0,100,False,sp10,GPSR,48,100,13040,"[6.0, 56.0, 4097.0, 840.0, 56.0, 50.0, 15.0, 116.0, 130.0, 2929.0, 4097.0, 4097.0, 3682.0, 134.0, 4097.0, 10.0, 4097.0, 34.0, 4097.0, 4097.0, 71.0, 67.0, 150.0, 93.0, 128.0, 4097.0, 4097.0, 54.0, 65.0, 2.0, 4098.0, 4097.0, 4097.0, 14.0, 71.0, 759.0, 31.0, 3493.0, 31.0, 104.0, 935.0, 4097.0, 13.0, 26.0, 4.0, 4097.0, 4097.0, 51.0, 4097.0, 4097.0, 4097.0, 196.0, 2308.0, 4097.0, 4097.0, 40.0, 269.0, 4097.0, 4097.0, 4097.0, 80.0, 330.0, 4098.0, 4097.0, 4097.0, 82.0, 10.0, 4098.0, 3282.0, 4097.0, 3846.0, 4099.0, 4097.0, 119.0, 3.0, 21.0, 4097.0, 24.0, 43.0, 119.0, 32.0, 4097.0, 247.0, 4098.0, 24.0, 1127.0, 73.0, 3095.0, 4098.0, 48.0, 4098.0, 4097.0, 2.0, 14.0, 961.0, 256.0, 4097.0, 4097.0, 3790.0, 4097.0]",GPSR-15
603,Casablanca,80,0.4,15.0,100,False,sp10,GPSR,50,100,62692,"[117.0, 4097.0, 127.0, 189.0, 518.0, 4097.0, 4097.0, 423.0, 4098.0, 2410.0, 318.0, 206.0, 46.0, 4097.0, 4097.0, 4098.0, 2765.0, 175.0, 437.0, 531.0, 4097.0, 4098.0, 84.0, 4099.0, 4097.0, 271.0, 4097.0, 4099.0, 59.0, 45.0, 236.0, 288.0, 554.0, 509.0, 99.0, 247.0, 346.0, 4098.0, 4097.0, 605.0, 190.0, 4097.0, 696.0, 587.0, 318.0, 241.0, 4097.0, 4098.0, 4097.0, 4097.0, 47.0, 2925.0, 4097.0, 295.0, 4097.0, 4098.0, 4097.0, 81.0, 168.0, 566.0, 4097.0, 283.0, 438.0, 4098.0, 4097.0, 4097.0, 3066.0, 267.0, 4097.0, 953.0, 69.0, 161.0, 4097.0, 187.0, 4097.0, 4097.0, 4097.0, 2233.0, 4098.0, 4098.0, 606.0, 2956.0, 116.0, 167.0, 4097.0, 83.0, 339.0, 4097.0, 58.0, 4097.0, 542.0, 4097.0, 222.0, 37.0, 192.0, 223.0, 3557.0, 2624.0, 241.0, 284.0]",GPSR-15
601,Casablanca,80,0.4,0.0,100,False,sp10,GPSR,72,100,62692,"[813.0, 4097.0, 432.0, 4097.0, 4097.0, 139.0, 4100.0, 335.0, 4097.0, 4097.0, 94.0, 1010.0, 230.0, 138.0, 456.0, 615.0, 323.0, 4097.0, 2531.0, 1116.0, 116.0, 421.0, 117.0, 4097.0, 503.0, 1100.0, 116.0, 406.0, 4098.0, 1817.0, 265.0, 194.0, 31.0, 2061.0, 88.0, 4097.0, 4097.0, 167.0, 411.0, 469.0, 1888.0, 328.0, 101.0, 313.0, 516.0, 292.0, 119.0, 212.0, 65.0, 49.0, 240.0, 252.0, 569.0, 499.0, 98.0, 153.0, 665.0, 449.0, 364.0, 464.0, 565.0, 2997.0, 116.0, 178.0, 4097.0, 219.0, 316.0, 259.0, 65.0, 3066.0, 493.0, 606.0, 370.0, 39.0, 254.0, 197.0, 768.0, 180.0, 198.0, 254.0, 197.0, 289.0, 169.0, 593.0, 486.0, 204.0, 4097.0, 4097.0, 4098.0, 1204.0, 49.0, 803.0, 4097.0, 301.0, 148.0, 470.0, 4097.0, 66.0, 170.0, 466.0]",GPSR
599,Casablanca,80,0.4,0.0,75,False,sp10,MapMesh,80,100,62692,"[20.0, 415.0, 530.0, 188.0, 184.0, 159.0, 105.0, 504.0, 385.0, 428.0, 154.0, 8.0, 568.0, 131.0, 737.0, 13.0, 175.0, 662.0, 457.0, 333.0, 3.0, 414.0, 100.0, 276.0, 502.0, 328.0, 133.0, 174.0, 92.0, 58.0, 259.0, 351.0, 326.0, 565.0, 220.0, 9.0, 493.0, 611.0, 412.0, 793.0, 251.0, 236.0, 879.0, 572.0, 291.0, 184.0, 445.0, 666.0, 302.0, 132.0, 52.0, 875.0, 73.0, 335.0, 231.0, 616.0, 378.0, 43.0, 281.0, 586.0, 201.0, 310.0, 152.0, 270.0, 257.0, 280.0, 15.0, 442.0, 353.0, 176.0, 358.0, 87.0, 74.0, 289.0, 409.0, 444.0, 823.0, 207.0, 659.0, 511.0, 554.0, 46.0, 120.0, 192.0, 157.0, 138.0, 714.0, 340.0, 101.0, 625.0, 441.0, 355.0, 283.0, 47.0, 252.0, 254.0, 262.0, 177.0, 266.0, 301.0]",MapMesh
1195,Chennai,80,0.4,15.0,100,False,sp10,GPSR,37,100,208923,"[157.0, 4097.0, 662.0, 119.0, 329.0, 117.0, 1040.0, 225.0, 566.0, 4097.0, 126.0, 4097.0, 158.0, 391.0, 4097.0, 126.0, 504.0, 4097.0, 383.0, 96.0, 299.0, 294.0, 4097.0, 891.0, 591.0, 4097.0, 4097.0, 1070.0, 164.0, 4098.0, 2961.0, 2833.0, 4097.0, 4097.0, 4097.0, 4097.0, 2455.0, 4097.0, 4097.0, 4097.0, 4097.0, 60.0, 4097.0, 223.0, 4097.0, 819.0, 4097.0, 4097.0, 563.0, 137.0, 668.0, 133.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 145.0, 3417.0, 4097.0, 126.0, 4098.0, 447.0, 4097.0, 406.0, 4097.0, 541.0, 4097.0, 1838.0, 709.0, 4099.0, 4097.0, 4098.0, 4097.0, 869.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 3148.0, 4097.0, 4097.0, 383.0, 4097.0, 425.0, 132.0, 604.0, 4097.0, 1323.0, 4099.0, 4099.0, 86.0, 517.0, 4097.0, 329.0, 594.0]",GPSR-15
1193,Chennai,80,0.4,0.0,100,False,sp10,GPSR,64,100,208923,"[161.0, 1469.0, 764.0, 128.0, 4097.0, 93.0, 797.0, 223.0, 496.0, 219.0, 117.0, 4097.0, 137.0, 367.0, 4097.0, 98.0, 812.0, 4098.0, 379.0, 4097.0, 4097.0, 57.0, 4099.0, 209.0, 4097.0, 779.0, 348.0, 4097.0, 535.0, 132.0, 655.0, 128.0, 1615.0, 699.0, 3940.0, 3868.0, 582.0, 280.0, 4097.0, 4097.0, 273.0, 257.0, 4098.0, 883.0, 551.0, 4097.0, 48.0, 4097.0, 193.0, 298.0, 4098.0, 3865.0, 4097.0, 4099.0, 662.0, 4097.0, 87.0, 518.0, 4097.0, 4097.0, 143.0, 374.0, 4097.0, 141.0, 4098.0, 413.0, 3528.0, 388.0, 157.0, 4097.0, 4099.0, 1291.0, 727.0, 911.0, 623.0, 295.0, 2728.0, 3971.0, 542.0, 414.0, 3563.0, 710.0, 403.0, 463.0, 4097.0, 4097.0, 381.0, 4097.0, 406.0, 124.0, 597.0, 50.0, 4097.0, 4097.0, 4098.0, 2744.0, 524.0, 214.0, 302.0, 757.0]",GPSR
1191,Chennai,80,0.4,0.0,75,False,sp10,MapMesh,74,100,208923,"[163.0, 18.0, 355.0, 127.0, 697.0, 398.0, 768.0, 294.0, 118.0, 318.0, 192.0, 239.0, 46.0, 690.0, 226.0, 464.0, 563.0, 955.0, 266.0, 471.0, 262.0, 51.0, 795.0, 196.0, 330.0, 662.0, 551.0, 647.0, 374.0, 116.0, 356.0, 132.0, 370.0, 676.0, 843.0, 297.0, 436.0, 404.0, 182.0, 282.0, 361.0, 136.0, 447.0, 718.0, 482.0, 739.0, 43.0, 37.0, 206.0, 237.0, 680.0, 236.0, 934.0, 619.0, 262.0, 396.0, 214.0, 405.0, 204.0, 830.0, 194.0, 874.0, 677.0, 121.0, 387.0, 120.0, 645.0, 188.0, 516.0, 199.0, 107.0, 84.0, 114.0, 386.0, 427.0, 92.0, 441.0, 1075.0, 388.0, 1029.0, 622.0, 291.0, 421.0, 646.0, 627.0, 552.0, 323.0, 204.0, 522.0, 218.0, 604.0, 2.0, 580.0, 997.0, 607.0, 555.0, 565.0, 219.0, 305.0, 686.0]",MapMesh
301,Chicago,80,0.4,0.0,75,False,sp10,MapMesh,82,100,23534,"[510.0, 126.0, 287.0, 67.0, 30.0, 470.0, 67.0, 105.0, 228.0, 540.0, 333.0, 304.0, 247.0, 118.0, 253.0, 155.0, 156.0, 147.0, 87.0, 122.0, 105.0, 154.0, 0.0, 257.0, 156.0, 444.0, 37.0, 327.0, 380.0, 269.0, 53.0, 499.0, 421.0, 85.0, 226.0, 314.0, 497.0, 151.0, 414.0, 178.0, 12.0, 300.0, 50.0, 241.0, 295.0, 224.0, 153.0, 533.0, 114.0, 354.0, 77.0, 324.0, 162.0, 135.0, 1.0, 423.0, 120.0, 192.0, 322.0, 283.0, 32.0, 111.0, 358.0, 401.0, 258.0, 395.0, 383.0, 289.0, 274.0, 52.0, 58.0, 70.0, 221.0, 200.0, 143.0, 119.0, 206.0, 340.0, 139.0, 174.0, 107.0, 119.0, 169.0, 314.0, 63.0, 110.0, 90.0, 162.0, 364.0, 586.0, 131.0, 187.0, 355.0, 93.0, 128.0, 103.0, 454.0, 87.0, 65.0, 137.0]",MapMesh
303,Chicago,80,0.4,0.0,100,False,sp10,GPSR,87,100,23534,"[41.0, 55.0, 90.0, 1461.0, 46.0, 76.0, 39.0, 98.0, 1649.0, 2912.0, 1303.0, 173.0, 184.0, 65.0, 87.0, 1428.0, 3059.0, 82.0, 127.0, 75.0, 4.0, 3757.0, 50.0, 3419.0, 269.0, 3373.0, 3312.0, 3914.0, 3746.0, 2250.0, 25.0, 337.0, 4097.0, 77.0, 159.0, 196.0, 1239.0, 269.0, 2915.0, 4097.0, 3888.0, 3925.0, 192.0, 370.0, 19.0, 271.0, 109.0, 106.0, 154.0, 188.0, 4097.0, 304.0, 322.0, 59.0, 403.0, 4097.0, 241.0, 3800.0, 3118.0, 1019.0, 742.0, 4097.0, 3643.0, 1517.0, 149.0, 4097.0, 4097.0, 66.0, 141.0, 1624.0, 3137.0, 1836.0, 332.0, 38.0, 2810.0, 197.0, 569.0, 2093.0, 222.0, 2071.0, 25.0, 985.0, 251.0, 174.0, 67.0, 432.0, 202.0, 296.0, 200.0, 13.0, 41.0, 21.0, 111.0, 181.0, 104.0, 4099.0, 1983.0, 243.0, 154.0, 2168.0]",GPSR
305,Chicago,80,0.4,15.0,100,False,sp10,GPSR,50,100,23534,"[3563.0, 2912.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 71.0, 156.0, 4097.0, 1345.0, 205.0, 342.0, 33.0, 4097.0, 219.0, 4098.0, 4097.0, 270.0, 4097.0, 657.0, 2905.0, 220.0, 193.0, 26.0, 4097.0, 107.0, 137.0, 154.0, 191.0, 4103.0, 2642.0, 4097.0, 71.0, 4098.0, 4097.0, 255.0, 4097.0, 4097.0, 4098.0, 8.0, 4097.0, 56.0, 2312.0, 4097.0, 2619.0, 3879.0, 4097.0, 4088.0, 294.0, 26.0, 362.0, 4097.0, 72.0, 171.0, 229.0, 4097.0, 4097.0, 4097.0, 2576.0, 52.0, 107.0, 3402.0, 4097.0, 46.0, 91.0, 43.0, 324.0, 200.0, 4097.0, 4097.0, 176.0, 4097.0, 62.0, 103.0, 4097.0, 4097.0, 90.0, 4097.0, 74.0, 29.0, 4099.0, 734.0, 241.0, 197.0, 488.0, 4097.0, 2908.0, 4097.0, 13.0, 39.0, 30.0, 119.0, 168.0, 107.0, 2801.0, 1195.0, 226.0, 144.0, 4097.0]",GPSR-15
1491,Dallas,80,0.4,0.0,75,False,sp10,MapMesh,83,100,126236,"[696.0, 503.0, 1998.0, 547.0, 586.0, 653.0, 747.0, 446.0, 224.0, 413.0, 425.0, 569.0, 240.0, 681.0, 333.0, 110.0, 369.0, 443.0, 60.0, 223.0, 466.0, 150.0, 791.0, 571.0, 382.0, 868.0, 1132.0, 0.0, 194.0, 544.0, 685.0, 138.0, 472.0, 844.0, 1210.0, 639.0, 222.0, 40.0, 211.0, 621.0, 2015.0, 823.0, 1605.0, 1001.0, 292.0, 61.0, 429.0, 233.0, 1138.0, 492.0, 381.0, 113.0, 441.0, 615.0, 211.0, 700.0, 635.0, 645.0, 779.0, 1550.0, 70.0, 1389.0, 202.0, 565.0, 216.0, 286.0, 356.0, 583.0, 345.0, 213.0, 1431.0, 547.0, 658.0, 482.0, 1386.0, 720.0, 769.0, 156.0, 1281.0, 380.0, 593.0, 831.0, 116.0, 319.0, 664.0, 2070.0, 250.0, 1337.0, 1711.0, 411.0, 344.0, 168.0, 333.0, 14.0, 202.0, 197.0, 574.0, 512.0, 1063.0, 593.0]",MapMesh
1493,Dallas,80,0.4,0.0,100,False,sp10,GPSR,70,100,126236,"[1115.0, 400.0, 4098.0, 4097.0, 578.0, 119.0, 379.0, 2849.0, 4097.0, 497.0, 1943.0, 400.0, 2021.0, 556.0, 4097.0, 59.0, 205.0, 120.0, 4097.0, 220.0, 362.0, 114.0, 3085.0, 451.0, 170.0, 351.0, 3081.0, 507.0, 934.0, 352.0, 1404.0, 91.0, 287.0, 930.0, 512.0, 154.0, 171.0, 1930.0, 207.0, 647.0, 3563.0, 4097.0, 4097.0, 4097.0, 153.0, 39.0, 250.0, 205.0, 908.0, 2764.0, 430.0, 91.0, 3256.0, 4097.0, 4098.0, 386.0, 2376.0, 467.0, 261.0, 162.0, 657.0, 2905.0, 4097.0, 750.0, 104.0, 130.0, 182.0, 611.0, 349.0, 178.0, 4097.0, 3397.0, 380.0, 4097.0, 767.0, 555.0, 4097.0, 130.0, 1668.0, 208.0, 383.0, 3179.0, 4097.0, 215.0, 558.0, 3329.0, 128.0, 645.0, 258.0, 194.0, 167.0, 103.0, 455.0, 12.0, 106.0, 148.0, 447.0, 406.0, 3326.0, 2008.0]",GPSR
1494,Dallas,80,0.4,15.0,100,False,sp10,GPSR,40,100,126236,"[4097.0, 378.0, 4097.0, 4098.0, 126.0, 122.0, 4097.0, 4098.0, 4097.0, 499.0, 4097.0, 390.0, 4098.0, 4097.0, 4097.0, 62.0, 219.0, 279.0, 4097.0, 4097.0, 4097.0, 4098.0, 841.0, 4097.0, 198.0, 4099.0, 4097.0, 4097.0, 4097.0, 358.0, 4097.0, 107.0, 275.0, 995.0, 416.0, 1102.0, 1282.0, 4097.0, 324.0, 4097.0, 3563.0, 4097.0, 4097.0, 1040.0, 177.0, 34.0, 288.0, 216.0, 1923.0, 4098.0, 424.0, 105.0, 4097.0, 3953.0, 1382.0, 310.0, 4097.0, 4097.0, 285.0, 4097.0, 659.0, 4099.0, 131.0, 4097.0, 90.0, 172.0, 256.0, 4098.0, 368.0, 194.0, 4097.0, 1911.0, 361.0, 4097.0, 803.0, 4098.0, 4097.0, 130.0, 4097.0, 210.0, 365.0, 4097.0, 4097.0, 213.0, 4024.0, 4098.0, 4097.0, 4097.0, 4098.0, 523.0, 161.0, 4097.0, 4097.0, 26.0, 97.0, 158.0, 8.0, 340.0, 4097.0, 4099.0]",GPSR-15
1285,Delhi-Full,80,0.4,0.0,100,False,sp10,GPSR,62,100,66647,"[2272.0, 807.0, 4100.0, 4097.0, 187.0, 309.0, 4097.0, 4097.0, 33.0, 3817.0, 88.0, 26.0, 110.0, 111.0, 221.0, 1114.0, 4097.0, 4097.0, 143.0, 34.0, 3563.0, 272.0, 2639.0, 4097.0, 3423.0, 4098.0, 59.0, 260.0, 54.0, 169.0, 50.0, 4097.0, 174.0, 47.0, 45.0, 4098.0, 140.0, 301.0, 33.0, 489.0, 733.0, 4097.0, 4097.0, 3535.0, 4097.0, 39.0, 4097.0, 57.0, 49.0, 3746.0, 60.0, 82.0, 802.0, 4097.0, 245.0, 4097.0, 478.0, 4097.0, 4098.0, 4097.0, 64.0, 75.0, 634.0, 64.0, 4097.0, 3396.0, 176.0, 4097.0, 206.0, 3181.0, 3473.0, 4097.0, 65.0, 39.0, 4097.0, 350.0, 4097.0, 66.0, 105.0, 3304.0, 48.0, 130.0, 250.0, 712.0, 4097.0, 396.0, 2664.0, 4097.0, 193.0, 204.0, 1649.0, 326.0, 4097.0, 120.0, 346.0, 4097.0, 154.0, 3835.0, 17.0, 35.0]",GPSR
1286,Delhi-Full,80,0.4,15.0,100,False,sp10,GPSR,30,100,66647,"[4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 32.0, 4098.0, 90.0, 4097.0, 4097.0, 4098.0, 263.0, 4048.0, 4097.0, 4097.0, 162.0, 30.0, 1203.0, 221.0, 2137.0, 4097.0, 641.0, 166.0, 38.0, 4097.0, 53.0, 185.0, 55.0, 4097.0, 442.0, 66.0, 42.0, 4097.0, 98.0, 4097.0, 45.0, 4097.0, 3563.0, 4097.0, 4097.0, 1882.0, 4097.0, 50.0, 4097.0, 44.0, 58.0, 3507.0, 72.0, 81.0, 2470.0, 4097.0, 225.0, 4097.0, 4097.0, 2047.0, 4097.0, 4097.0, 71.0, 4097.0, 4097.0, 71.0, 4098.0, 4097.0, 3645.0, 4097.0, 4097.0, 4097.0, 3340.0, 4097.0, 63.0, 4097.0, 4097.0, 4097.0, 1342.0, 64.0, 132.0, 4097.0, 3563.0, 138.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 189.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 546.0, 4097.0, 4097.0, 21.0, 38.0]",GPSR-15
1280,Delhi-Full,80,0.4,0.0,75,False,sp10,MapMesh,76,100,66647,"[106.0, 106.0, 251.0, 309.0, 215.0, 167.0, 43.0, 331.0, 25.0, 469.0, 87.0, 12.0, 474.0, 109.0, 208.0, 268.0, 434.0, 334.0, 131.0, 15.0, 278.0, 191.0, 352.0, 128.0, 148.0, 198.0, 22.0, 177.0, 95.0, 123.0, 47.0, 264.0, 108.0, 42.0, 50.0, 83.0, 124.0, 370.0, 54.0, 208.0, 411.0, 213.0, 506.0, 335.0, 110.0, 50.0, 60.0, 30.0, 37.0, 174.0, 61.0, 60.0, 344.0, 36.0, 295.0, 327.0, 414.0, 466.0, 109.0, 223.0, 63.0, 141.0, 75.0, 55.0, 217.0, 218.0, 214.0, 429.0, 115.0, 417.0, 411.0, 334.0, 45.0, 20.0, 72.0, 159.0, 59.0, 50.0, 122.0, 16.0, 47.0, 139.0, 120.0, 223.0, 274.0, 300.0, 246.0, 15.0, 139.0, 284.0, 445.0, 108.0, 316.0, 46.0, 395.0, 65.0, 197.0, 384.0, 10.0, 27.0]",MapMesh
1130,Hanoi,80,0.4,0.0,100,False,sp10,GPSR,55,100,59627,"[1644.0, 4098.0, 181.0, 23.0, 55.0, 576.0, 1077.0, 1306.0, 410.0, 64.0, 38.0, 179.0, 26.0, 4097.0, 4097.0, 117.0, 79.0, 4098.0, 1047.0, 208.0, 4097.0, 4098.0, 294.0, 17.0, 1713.0, 2576.0, 1357.0, 4097.0, 184.0, 4097.0, 4097.0, 338.0, 4097.0, 22.0, 115.0, 1586.0, 735.0, 4097.0, 4098.0, 299.0, 64.0, 1170.0, 4097.0, 4097.0, 4097.0, 1781.0, 1903.0, 69.0, 4099.0, 4097.0, 17.0, 4097.0, 382.0, 4101.0, 36.0, 4099.0, 253.0, 4097.0, 420.0, 4097.0, 4097.0, 55.0, 100.0, 4097.0, 4097.0, 4097.0, 1291.0, 4097.0, 3562.0, 139.0, 50.0, 4097.0, 4097.0, 1122.0, 4098.0, 4097.0, 4097.0, 139.0, 246.0, 602.0, 455.0, 183.0, 4102.0, 86.0, 1080.0, 4097.0, 2791.0, 2002.0, 1549.0, 216.0, 1120.0, 2490.0, 4097.0, 1222.0, 704.0, 3063.0, 72.0, 4097.0, 4097.0, 827.0]",GPSR
1126,Hanoi,80,0.4,0.0,75,False,sp10,MapMesh,65,100,59627,"[650.0, 236.0, 644.0, 22.0, 70.0, 244.0, 162.0, 188.0, 269.0, 34.0, 14.0, 77.0, 14.0, 176.0, 23.0, 179.0, 108.0, 734.0, 305.0, 178.0, 852.0, 79.0, 289.0, 58.0, 624.0, 204.0, 64.0, 186.0, 226.0, 161.0, 385.0, 124.0, 244.0, 59.0, 184.0, 541.0, 90.0, 812.0, 590.0, 369.0, 64.0, 466.0, 180.0, 252.0, 248.0, 144.0, 378.0, 68.0, 416.0, 186.0, 399.0, 4.0, 347.0, 28.0, 26.0, 104.0, 250.0, 132.0, 17.0, 112.0, 202.0, 67.0, 85.0, 151.0, 31.0, 311.0, 382.0, 126.0, 280.0, 220.0, 34.0, 204.0, 312.0, 146.0, 770.0, 291.0, 312.0, 117.0, 144.0, 378.0, 784.0, 598.0, 154.0, 12.0, 258.0, 41.0, 297.0, 17.0, 173.0, 392.0, 585.0, 309.0, 258.0, 30.0, 44.0, 264.0, 147.0, 204.0, 134.0, 240.0]",MapMesh
1131,Hanoi,80,0.4,15.0,100,False,sp10,GPSR,23,100,59627,"[4097.0, 2378.0, 4097.0, 33.0, 4098.0, 737.0, 1081.0, 913.0, 4097.0, 57.0, 4097.0, 154.0, 24.0, 4098.0, 4097.0, 225.0, 90.0, 4099.0, 4097.0, 4100.0, 3563.0, 4097.0, 4097.0, 85.0, 954.0, 4098.0, 3282.0, 4097.0, 1220.0, 209.0, 2416.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 86.0, 535.0, 4097.0, 276.0, 3563.0, 4097.0, 266.0, 25.0, 4097.0, 747.0, 4098.0, 4097.0, 3063.0, 1441.0, 4099.0, 259.0, 4097.0, 21.0, 4097.0, 4097.0, 4097.0, 4097.0, 4098.0, 226.0, 48.0, 4097.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4099.0, 1436.0, 4097.0, 4097.0, 4097.0, 32.0, 4098.0, 4099.0, 4097.0, 4097.0, 4097.0, 4097.0, 51.0, 109.0, 4098.0, 4099.0, 4097.0, 4097.0, 4097.0, 748.0, 4097.0, 4097.0, 214.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 140.0, 331.0, 4097.0]",GPSR-15
731,Hochiminh,80,0.4,0.0,75,False,sp10,MapMesh,93,100,32005,"[58.0, 120.0, 71.0, 69.0, 165.0, 144.0, 114.0, 39.0, 28.0, 269.0, 122.0, 122.0, 350.0, 49.0, 109.0, 7.0, 65.0, 49.0, 151.0, 241.0, 274.0, 45.0, 323.0, 275.0, 127.0, 50.0, 73.0, 221.0, 33.0, 119.0, 149.0, 303.0, 228.0, 62.0, 49.0, 10.0, 74.0, 139.0, 235.0, 244.0, 206.0, 44.0, 262.0, 65.0, 134.0, 13.0, 34.0, 126.0, 43.0, 71.0, 314.0, 344.0, 75.0, 144.0, 91.0, 13.0, 118.0, 219.0, 315.0, 98.0, 282.0, 103.0, 12.0, 110.0, 27.0, 85.0, 84.0, 210.0, 64.0, 31.0, 126.0, 246.0, 3.0, 244.0, 70.0, 104.0, 169.0, 51.0, 369.0, 64.0, 41.0, 72.0, 129.0, 109.0, 101.0, 333.0, 229.0, 280.0, 132.0, 30.0, 190.0, 279.0, 109.0, 154.0, 81.0, 94.0, 146.0, 316.0, 48.0, 111.0]",MapMesh
733,Hochiminh,80,0.4,0.0,100,False,sp10,GPSR,88,100,32005,"[219.0, 40.0, 3302.0, 89.0, 214.0, 10.0, 64.0, 240.0, 60.0, 123.0, 1369.0, 4025.0, 4097.0, 4097.0, 128.0, 4097.0, 171.0, 444.0, 1327.0, 104.0, 202.0, 149.0, 22.0, 1509.0, 39.0, 141.0, 140.0, 3127.0, 89.0, 41.0, 303.0, 484.0, 168.0, 4097.0, 119.0, 168.0, 2591.0, 80.0, 1611.0, 104.0, 820.0, 4097.0, 119.0, 98.0, 201.0, 258.0, 1470.0, 49.0, 80.0, 4097.0, 2431.0, 163.0, 516.0, 58.0, 124.0, 13.0, 51.0, 81.0, 139.0, 368.0, 1478.0, 94.0, 2195.0, 4099.0, 4097.0, 61.0, 94.0, 675.0, 40.0, 174.0, 224.0, 269.0, 318.0, 110.0, 72.0, 74.0, 86.0, 881.0, 385.0, 259.0, 58.0, 107.0, 89.0, 188.0, 336.0, 439.0, 2340.0, 1637.0, 112.0, 43.0, 892.0, 369.0, 210.0, 209.0, 148.0, 95.0, 946.0, 469.0, 48.0, 186.0]",GPSR
735,Hochiminh,80,0.4,15.0,100,False,sp10,GPSR,40,100,32005,"[4097.0, 83.0, 4097.0, 4097.0, 4097.0, 62.0, 92.0, 4099.0, 38.0, 151.0, 273.0, 309.0, 304.0, 140.0, 96.0, 70.0, 103.0, 4097.0, 4097.0, 4099.0, 64.0, 93.0, 4097.0, 182.0, 4097.0, 389.0, 4097.0, 4097.0, 118.0, 4097.0, 1110.0, 4098.0, 165.0, 237.0, 134.0, 4097.0, 4097.0, 457.0, 839.0, 169.0, 3563.0, 43.0, 4098.0, 4097.0, 995.0, 13.0, 60.0, 216.0, 4097.0, 108.0, 4098.0, 4097.0, 2628.0, 1382.0, 146.0, 4097.0, 4097.0, 4098.0, 197.0, 106.0, 4097.0, 4097.0, 124.0, 4097.0, 167.0, 4097.0, 4098.0, 4097.0, 4097.0, 4098.0, 4097.0, 171.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4099.0, 4097.0, 4097.0, 657.0, 173.0, 23.0, 4097.0, 44.0, 112.0, 3192.0, 4098.0, 122.0, 41.0, 310.0, 457.0, 4097.0, 4097.0, 127.0, 3839.0, 2625.0, 80.0, 4097.0, 90.0]",GPSR-15
121,Hong Kong,80,0.4,0.0,75,False,sp10,MapMesh,84,100,5865,"[158.0, 181.0, 112.0, 120.0, 32.0, 37.0, 89.0, 150.0, 192.0, 101.0, 99.0, 169.0, 90.0, 88.0, 64.0, 22.0, 92.0, 141.0, 24.0, 27.0, 43.0, 48.0, 277.0, 169.0, 44.0, 75.0, 42.0, 80.0, 209.0, 69.0, 46.0, 81.0, 82.0, 46.0, 143.0, 1.0, 8.0, 132.0, 32.0, 173.0, 11.0, 148.0, 164.0, 163.0, 95.0, 27.0, 102.0, 39.0, 68.0, 129.0, 8.0, 115.0, 136.0, 164.0, 114.0, 32.0, 23.0, 109.0, 89.0, 21.0, 46.0, 139.0, 74.0, 242.0, 180.0, 176.0, 19.0, 255.0, 66.0, 20.0, 154.0, 40.0, 68.0, 30.0, 196.0, 120.0, 100.0, 32.0, 87.0, 165.0, 148.0, 113.0, 98.0, 133.0, 80.0, 11.0, 91.0, 140.0, 178.0, 101.0, 113.0, 154.0, 124.0, 231.0, 24.0, 100.0, 168.0, 55.0, 148.0, 45.0]",MapMesh
123,Hong Kong,80,0.4,0.0,100,False,sp10,GPSR,94,100,5865,"[4097.0, 79.0, 254.0, 4097.0, 288.0, 56.0, 55.0, 129.0, 388.0, 72.0, 384.0, 995.0, 823.0, 559.0, 96.0, 4097.0, 11.0, 1036.0, 394.0, 387.0, 20.0, 4097.0, 48.0, 862.0, 91.0, 53.0, 67.0, 1093.0, 37.0, 116.0, 99.0, 86.0, 56.0, 39.0, 86.0, 16.0, 62.0, 82.0, 24.0, 24.0, 16.0, 78.0, 86.0, 98.0, 18.0, 20.0, 81.0, 86.0, 551.0, 138.0, 2.0, 107.0, 123.0, 116.0, 294.0, 13.0, 24.0, 93.0, 155.0, 74.0, 125.0, 4097.0, 109.0, 1076.0, 69.0, 9.0, 72.0, 103.0, 260.0, 1174.0, 77.0, 93.0, 109.0, 571.0, 68.0, 98.0, 30.0, 22.0, 767.0, 39.0, 531.0, 59.0, 103.0, 4097.0, 111.0, 94.0, 32.0, 372.0, 51.0, 922.0, 728.0, 36.0, 886.0, 28.0, 172.0, 91.0, 66.0, 32.0, 46.0, 77.0]",GPSR
125,Hong Kong,80,0.4,15.0,100,False,sp10,GPSR,54,100,5865,"[26.0, 3536.0, 4097.0, 919.0, 82.0, 63.0, 71.0, 3999.0, 34.0, 100.0, 67.0, 4098.0, 3078.0, 4097.0, 4097.0, 20.0, 80.0, 96.0, 35.0, 25.0, 3563.0, 91.0, 293.0, 4097.0, 255.0, 51.0, 57.0, 4097.0, 4097.0, 52.0, 4097.0, 4097.0, 3267.0, 4100.0, 108.0, 3481.0, 9.0, 4097.0, 4097.0, 525.0, 16.0, 74.0, 4097.0, 4097.0, 29.0, 18.0, 4097.0, 4097.0, 3649.0, 141.0, 6.0, 4098.0, 104.0, 111.0, 280.0, 22.0, 19.0, 106.0, 151.0, 62.0, 657.0, 79.0, 4097.0, 4097.0, 4098.0, 112.0, 4097.0, 2939.0, 4097.0, 1220.0, 4098.0, 29.0, 4097.0, 22.0, 219.0, 85.0, 83.0, 4098.0, 36.0, 93.0, 4097.0, 4097.0, 98.0, 9.0, 88.0, 12.0, 4097.0, 94.0, 200.0, 4097.0, 86.0, 106.0, 112.0, 4097.0, 60.0, 94.0, 39.0, 4001.0, 2623.0, 49.0]",GPSR-15
281,Houston,80,0.4,0.0,75,False,sp10,MapMesh,87,100,7847,"[74.0, 340.0, 91.0, 85.0, 93.0, 94.0, 120.0, 171.0, 295.0, 36.0, 153.0, 168.0, 158.0, 74.0, 160.0, 77.0, 37.0, 7.0, 155.0, 32.0, 77.0, 204.0, 56.0, 104.0, 81.0, 158.0, 72.0, 134.0, 126.0, 2.0, 167.0, 0.0, 210.0, 80.0, 55.0, 159.0, 102.0, 295.0, 196.0, 72.0, 172.0, 111.0, 90.0, 63.0, 13.0, 44.0, 12.0, 12.0, 96.0, 34.0, 112.0, 119.0, 33.0, 348.0, 262.0, 121.0, 158.0, 141.0, 148.0, 107.0, 52.0, 129.0, 180.0, 266.0, 124.0, 211.0, 138.0, 122.0, 323.0, 112.0, 14.0, 159.0, 282.0, 129.0, 78.0, 92.0, 42.0, 179.0, 145.0, 61.0, 179.0, 114.0, 64.0, 159.0, 227.0, 115.0, 178.0, 173.0, 0.0, 70.0, 142.0, 72.0, 170.0, 168.0, 0.0, 264.0, 152.0, 41.0, 131.0, 189.0]",MapMesh
283,Houston,80,0.4,0.0,100,False,sp10,GPSR,94,100,7847,"[56.0, 84.0, 40.0, 84.0, 46.0, 85.0, 78.0, 802.0, 140.0, 51.0, 118.0, 163.0, 4097.0, 214.0, 122.0, 70.0, 112.0, 2.0, 108.0, 27.0, 208.0, 109.0, 58.0, 279.0, 191.0, 1289.0, 75.0, 84.0, 81.0, 44.0, 122.0, 73.0, 109.0, 160.0, 158.0, 425.0, 118.0, 43.0, 56.0, 125.0, 30.0, 150.0, 174.0, 4097.0, 139.0, 189.0, 132.0, 211.0, 111.0, 187.0, 45.0, 96.0, 169.0, 160.0, 97.0, 73.0, 26.0, 118.0, 111.0, 41.0, 1334.0, 81.0, 20.0, 76.0, 30.0, 131.0, 64.0, 58.0, 98.0, 379.0, 96.0, 105.0, 181.0, 41.0, 26.0, 233.0, 4097.0, 4097.0, 122.0, 69.0, 1434.0, 83.0, 92.0, 19.0, 8.0, 40.0, 21.0, 8.0, 92.0, 55.0, 104.0, 27.0, 32.0, 330.0, 123.0, 85.0, 297.0, 68.0, 115.0, 87.0]",GPSR
285,Houston,80,0.4,15.0,100,False,sp10,GPSR,59,100,7847,"[4097.0, 91.0, 99.0, 22.0, 13.0, 40.0, 4097.0, 7.0, 100.0, 58.0, 97.0, 32.0, 4097.0, 2582.0, 4097.0, 4098.0, 291.0, 78.0, 91.0, 1399.0, 44.0, 93.0, 52.0, 97.0, 55.0, 311.0, 77.0, 2827.0, 166.0, 4097.0, 120.0, 161.0, 191.0, 4097.0, 4097.0, 56.0, 212.0, 4097.0, 4097.0, 32.0, 32.0, 4097.0, 178.0, 4097.0, 156.0, 4097.0, 138.0, 2643.0, 147.0, 4098.0, 26.0, 97.0, 365.0, 134.0, 83.0, 4097.0, 28.0, 95.0, 4097.0, 51.0, 38.0, 4097.0, 20.0, 4097.0, 26.0, 4097.0, 62.0, 4099.0, 101.0, 4097.0, 95.0, 137.0, 4097.0, 44.0, 32.0, 239.0, 2735.0, 4098.0, 155.0, 70.0, 254.0, 3308.0, 56.0, 4097.0, 4101.0, 3622.0, 4098.0, 73.0, 153.0, 41.0, 133.0, 60.0, 122.0, 4097.0, 3897.0, 4101.0, 145.0, 42.0, 56.0, 4097.0]",GPSR-15
1560,Hyderabad,80,0.4,0.0,75,False,sp10,MapMesh,64,100,484308,"[31.0, 1050.0, 893.0, 765.0, 1556.0, 672.0, 773.0, 1320.0, 1306.0, 1229.0, 120.0, 300.0, 1509.0, 895.0, 1466.0, 2116.0, 1805.0, 1735.0, 558.0, 947.0, 864.0, 1417.0, 1356.0, 939.0, 709.0, 1612.0, 1137.0, 466.0, 369.0, 956.0, 675.0, 1301.0, 1049.0, 1542.0, 2433.0, 1262.0, 124.0, 766.0, 182.0, 1993.0, 1370.0, 1130.0, 740.0, 651.0, 468.0, 292.0, 466.0, 561.0, 245.0, 595.0, 266.0, 324.0, 360.0, 1244.0, 1919.0, 919.0, 1164.0, 592.0, 1442.0, 2098.0, 187.0, 747.0, 950.0, 1440.0, 622.0, 517.0, 1067.0, 527.0, 196.0, 1165.0, 1064.0, 861.0, 96.0, 480.0, 6.0, 819.0, 223.0, 805.0, 494.0, 1740.0, 692.0, 867.0, 408.0, 153.0, 132.0, 815.0, 245.0, 219.0, 1389.0, 605.0, 311.0, 508.0, 273.0, 960.0, 673.0, 605.0, 575.0, 1255.0, 950.0, 138.0]",MapMesh
1562,Hyderabad,80,0.4,0.0,100,False,sp10,GPSR,43,100,484308,"[4097.0, 4098.0, 4097.0, 505.0, 4098.0, 4097.0, 4097.0, 4097.0, 2479.0, 3790.0, 117.0, 364.0, 4097.0, 103.0, 4097.0, 4097.0, 1341.0, 4097.0, 2867.0, 4097.0, 1560.0, 2003.0, 4097.0, 4097.0, 1040.0, 4098.0, 2095.0, 508.0, 677.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 1545.0, 931.0, 163.0, 4097.0, 218.0, 4097.0, 657.0, 4100.0, 143.0, 306.0, 386.0, 4097.0, 369.0, 368.0, 4097.0, 621.0, 314.0, 1411.0, 157.0, 4097.0, 4098.0, 481.0, 4097.0, 4097.0, 4097.0, 357.0, 4097.0, 1747.0, 293.0, 4097.0, 583.0, 273.0, 618.0, 4097.0, 1114.0, 568.0, 92.0, 343.0, 820.0, 4097.0, 4097.0, 701.0, 4097.0, 247.0, 4098.0, 4097.0, 227.0, 1187.0, 2147.0, 4097.0, 2282.0, 2855.0, 4097.0, 1387.0, 4098.0, 2021.0, 1094.0, 850.0, 1773.0, 627.0, 3.0, 4097.0, 305.0, 4097.0, 830.0, 2493.0]",GPSR
1563,Hyderabad,80,0.4,15.0,100,False,sp10,GPSR,24,100,484308,"[4097.0, 2378.0, 4097.0, 4097.0, 4097.0, 1326.0, 84.0, 517.0, 4100.0, 841.0, 4100.0, 1457.0, 4097.0, 4097.0, 3594.0, 4098.0, 4098.0, 657.0, 213.0, 1552.0, 3563.0, 2912.0, 4097.0, 4097.0, 4097.0, 672.0, 4097.0, 4098.0, 484.0, 4097.0, 107.0, 372.0, 3111.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 4098.0, 4097.0, 4098.0, 308.0, 4097.0, 4098.0, 4097.0, 624.0, 4075.0, 2623.0, 537.0, 321.0, 359.0, 4098.0, 348.0, 4097.0, 477.0, 4097.0, 255.0, 4097.0, 4097.0, 3563.0, 1315.0, 4097.0, 3822.0, 4098.0, 4097.0, 4097.0, 3030.0, 4098.0, 1860.0, 4097.0, 926.0, 4097.0, 3845.0, 7.0, 846.0, 307.0, 4097.0, 857.0, 435.0, 657.0, 4097.0, 180.0, 321.0, 3045.0, 4098.0, 381.0, 421.0, 4097.0, 675.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4098.0, 4100.0, 4097.0]",GPSR-15
181,Istanbul,80,0.4,0.0,75,False,sp10,MapMesh,100,100,8794,"[99.0, 52.0, 69.0, 5.0, 100.0, 47.0, 4.0, 75.0, 7.0, 69.0, 107.0, 29.0, 55.0, 84.0, 27.0, 45.0, 87.0, 37.0, 113.0, 52.0, 41.0, 37.0, 101.0, 19.0, 64.0, 27.0, 118.0, 21.0, 68.0, 123.0, 105.0, 93.0, 47.0, 27.0, 94.0, 84.0, 97.0, 67.0, 96.0, 82.0, 49.0, 61.0, 90.0, 31.0, 22.0, 44.0, 44.0, 88.0, 130.0, 70.0, 53.0, 51.0, 86.0, 35.0, 69.0, 28.0, 15.0, 125.0, 82.0, 76.0, 55.0, 68.0, 20.0, 25.0, 59.0, 60.0, 54.0, 83.0, 11.0, 63.0, 128.0, 112.0, 98.0, 13.0, 27.0, 51.0, 26.0, 71.0, 100.0, 51.0, 94.0, 84.0, 48.0, 52.0, 34.0, 47.0, 56.0, 50.0, 98.0, 57.0, 53.0, 85.0, 106.0, 86.0, 93.0, 61.0, 130.0, 120.0, 47.0, 31.0]",MapMesh
183,Istanbul,80,0.4,0.0,100,False,sp10,GPSR,99,100,8794,"[39.0, 40.0, 125.0, 34.0, 101.0, 33.0, 130.0, 30.0, 101.0, 150.0, 121.0, 101.0, 56.0, 39.0, 133.0, 120.0, 112.0, 72.0, 108.0, 98.0, 68.0, 80.0, 25.0, 35.0, 71.0, 97.0, 75.0, 78.0, 20.0, 74.0, 123.0, 130.0, 111.0, 17.0, 30.0, 83.0, 32.0, 80.0, 116.0, 65.0, 116.0, 53.0, 113.0, 4.0, 106.0, 66.0, 6.0, 108.0, 8.0, 111.0, 114.0, 33.0, 65.0, 92.0, 24.0, 57.0, 117.0, 55.0, 174.0, 67.0, 64.0, 73.0, 104.0, 37.0, 29.0, 60.0, 49.0, 109.0, 101.0, 111.0, 66.0, 66.0, 115.0, 38.0, 79.0, 37.0, 26.0, 139.0, 112.0, 75.0, 107.0, 100.0, 65.0, 60.0, 40.0, 53.0, 61.0, 80.0, 83.0, 79.0, 65.0, 96.0, 105.0, 112.0, 89.0, 89.0, 149.0, 132.0, 51.0, 52.0]",GPSR
185,Istanbul,80,0.4,15.0,100,False,sp10,GPSR,70,100,8794,"[76.0, 78.0, 30.0, 4097.0, 83.0, 81.0, 79.0, 102.0, 18.0, 4098.0, 4097.0, 130.0, 123.0, 23.0, 54.0, 64.0, 2196.0, 88.0, 102.0, 4097.0, 127.0, 108.0, 3326.0, 68.0, 4098.0, 4097.0, 78.0, 76.0, 140.0, 4097.0, 87.0, 92.0, 103.0, 109.0, 687.0, 114.0, 4097.0, 4097.0, 53.0, 38.0, 107.0, 78.0, 97.0, 4098.0, 4097.0, 64.0, 4097.0, 103.0, 5.0, 122.0, 4097.0, 4097.0, 4097.0, 104.0, 33.0, 80.0, 111.0, 4097.0, 167.0, 64.0, 50.0, 29.0, 116.0, 18.0, 105.0, 39.0, 4097.0, 29.0, 90.0, 4097.0, 115.0, 119.0, 79.0, 38.0, 4098.0, 120.0, 124.0, 4097.0, 4097.0, 91.0, 69.0, 80.0, 103.0, 39.0, 39.0, 51.0, 4097.0, 4097.0, 102.0, 111.0, 70.0, 80.0, 3850.0, 4097.0, 4097.0, 32.0, 21.0, 130.0, 108.0, 4097.0]",GPSR-15
1335,Kano,80,0.4,0.0,75,False,sp10,MapMesh,77,100,113498,"[586.0, 447.0, 208.0, 560.0, 38.0, 462.0, 355.0, 70.0, 143.0, 622.0, 377.0, 317.0, 1.0, 125.0, 24.0, 343.0, 650.0, 241.0, 99.0, 217.0, 86.0, 418.0, 405.0, 309.0, 379.0, 29.0, 191.0, 705.0, 33.0, 620.0, 334.0, 591.0, 35.0, 34.0, 360.0, 525.0, 206.0, 104.0, 357.0, 160.0, 314.0, 150.0, 396.0, 352.0, 400.0, 645.0, 620.0, 521.0, 722.0, 512.0, 154.0, 39.0, 669.0, 66.0, 305.0, 357.0, 431.0, 480.0, 470.0, 320.0, 132.0, 398.0, 31.0, 672.0, 492.0, 19.0, 523.0, 140.0, 100.0, 289.0, 460.0, 493.0, 805.0, 114.0, 649.0, 390.0, 293.0, 116.0, 862.0, 190.0, 49.0, 217.0, 30.0, 123.0, 553.0, 475.0, 114.0, 115.0, 532.0, 299.0, 282.0, 582.0, 629.0, 649.0, 231.0, 199.0, 51.0, 335.0, 301.0, 179.0]",MapMesh
1337,Kano,80,0.4,0.0,100,False,sp10,GPSR,62,100,113498,"[4097.0, 4098.0, 4097.0, 702.0, 545.0, 4098.0, 1828.0, 831.0, 411.0, 152.0, 132.0, 4097.0, 3025.0, 151.0, 392.0, 837.0, 1334.0, 496.0, 4097.0, 4097.0, 4097.0, 2378.0, 582.0, 4098.0, 4097.0, 187.0, 73.0, 130.0, 416.0, 177.0, 133.0, 1672.0, 704.0, 4097.0, 4097.0, 1172.0, 289.0, 285.0, 4097.0, 4097.0, 4097.0, 496.0, 4097.0, 1625.0, 80.0, 1487.0, 1296.0, 88.0, 161.0, 4097.0, 379.0, 291.0, 565.0, 28.0, 59.0, 4099.0, 2544.0, 2621.0, 4097.0, 584.0, 4097.0, 4098.0, 350.0, 264.0, 4097.0, 52.0, 4097.0, 380.0, 147.0, 674.0, 293.0, 4097.0, 4098.0, 93.0, 330.0, 943.0, 216.0, 122.0, 311.0, 283.0, 140.0, 462.0, 132.0, 3382.0, 299.0, 376.0, 480.0, 142.0, 91.0, 610.0, 371.0, 4097.0, 4098.0, 57.0, 4097.0, 278.0, 427.0, 262.0, 4097.0, 211.0]",GPSR
1338,Kano,80,0.4,15.0,100,False,sp10,GPSR,26,100,113498,"[4097.0, 4098.0, 4097.0, 4097.0, 81.0, 1802.0, 1904.0, 88.0, 161.0, 4098.0, 968.0, 4098.0, 612.0, 38.0, 52.0, 1201.0, 4097.0, 4098.0, 4097.0, 917.0, 3563.0, 4097.0, 4097.0, 1040.0, 4098.0, 4097.0, 4097.0, 140.0, 4097.0, 4097.0, 129.0, 4097.0, 4097.0, 119.0, 4097.0, 4097.0, 266.0, 274.0, 4097.0, 460.0, 3563.0, 4097.0, 391.0, 4097.0, 648.0, 38.0, 2063.0, 369.0, 4097.0, 737.0, 267.0, 4097.0, 4097.0, 78.0, 368.0, 4097.0, 4097.0, 120.0, 309.0, 4099.0, 4097.0, 4098.0, 4097.0, 542.0, 4097.0, 4097.0, 4097.0, 4099.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 157.0, 4097.0, 4098.0, 4098.0, 4097.0, 4097.0, 634.0, 153.0, 106.0, 4097.0, 4099.0, 4097.0, 1974.0, 4097.0, 3078.0, 4098.0, 4098.0, 263.0, 2175.0, 4097.0]",GPSR-15
971,Karachi,80,0.4,15.0,100,False,sp10,GPSR,32,100,103600,"[364.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 232.0, 371.0, 4097.0, 214.0, 235.0, 4098.0, 128.0, 441.0, 4097.0, 4097.0, 155.0, 4097.0, 176.0, 3563.0, 4097.0, 4097.0, 4097.0, 4097.0, 226.0, 4097.0, 1222.0, 371.0, 4098.0, 627.0, 4097.0, 3668.0, 1180.0, 3442.0, 4098.0, 218.0, 4097.0, 115.0, 4097.0, 295.0, 361.0, 27.0, 4097.0, 970.0, 4097.0, 4098.0, 1313.0, 4097.0, 4097.0, 92.0, 1604.0, 686.0, 3535.0, 4097.0, 4097.0, 4097.0, 2873.0, 4097.0, 1230.0, 4097.0, 4097.0, 4097.0, 4097.0, 133.0, 740.0, 4097.0, 4097.0, 158.0, 4097.0, 4097.0, 2000.0, 35.0, 4097.0, 4097.0, 3004.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 533.0, 4098.0, 4097.0, 4097.0, 4097.0, 474.0, 201.0, 111.0, 162.0, 3524.0, 80.0, 226.0, 29.0, 463.0, 159.0, 4097.0, 4097.0, 1156.0, 3143.0]",GPSR-15
969,Karachi,80,0.4,0.0,100,False,sp10,GPSR,55,100,103600,"[803.0, 552.0, 4097.0, 2848.0, 4097.0, 3041.0, 417.0, 211.0, 105.0, 158.0, 3800.0, 78.0, 225.0, 22.0, 480.0, 127.0, 4097.0, 4097.0, 992.0, 957.0, 4097.0, 717.0, 4097.0, 1199.0, 146.0, 677.0, 4097.0, 203.0, 154.0, 4099.0, 486.0, 4097.0, 38.0, 1383.0, 3960.0, 4097.0, 4097.0, 1573.0, 3758.0, 4097.0, 335.0, 4097.0, 4097.0, 4098.0, 169.0, 4097.0, 2203.0, 232.0, 373.0, 2428.0, 212.0, 259.0, 2010.0, 115.0, 430.0, 1039.0, 99.0, 157.0, 4097.0, 158.0, 3125.0, 437.0, 4097.0, 1648.0, 4097.0, 4097.0, 4097.0, 139.0, 210.0, 2105.0, 626.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 194.0, 4097.0, 113.0, 4097.0, 293.0, 4097.0, 20.0, 2432.0, 4097.0, 413.0, 448.0, 993.0, 4097.0, 4097.0, 69.0, 4097.0, 338.0, 2253.0, 2720.0, 630.0, 646.0, 340.0, 133.0, 4098.0]",GPSR
967,Karachi,80,0.4,0.0,75,False,sp10,MapMesh,86,100,103600,"[614.0, 392.0, 1372.0, 387.0, 718.0, 869.0, 509.0, 269.0, 47.0, 224.0, 326.0, 254.0, 268.0, 21.0, 574.0, 130.0, 641.0, 944.0, 838.0, 314.0, 285.0, 845.0, 23.0, 1218.0, 1039.0, 385.0, 549.0, 706.0, 983.0, 1180.0, 83.0, 330.0, 1264.0, 426.0, 1295.0, 597.0, 117.0, 428.0, 333.0, 362.0, 453.0, 511.0, 661.0, 1185.0, 475.0, 786.0, 192.0, 171.0, 183.0, 572.0, 425.0, 751.0, 371.0, 22.0, 1421.0, 356.0, 103.0, 698.0, 102.0, 434.0, 1076.0, 431.0, 1184.0, 31.0, 148.0, 541.0, 412.0, 100.0, 212.0, 1039.0, 456.0, 643.0, 38.0, 541.0, 916.0, 463.0, 313.0, 809.0, 686.0, 1021.0, 593.0, 707.0, 443.0, 247.0, 1020.0, 1110.0, 217.0, 241.0, 338.0, 988.0, 204.0, 171.0, 170.0, 92.0, 426.0, 819.0, 65.0, 169.0, 624.0, 184.0]",MapMesh
1218,Khartoum,80,0.4,0.0,75,False,sp10,MapMesh,48,100,360636,"[920.0, 910.0, 471.0, 388.0, 469.0, 1233.0, 807.0, 2099.0, 1111.0, 1506.0, 1111.0, 770.0, 1982.0, 1113.0, 1263.0, 550.0, 130.0, 371.0, 1781.0, 1468.0, 609.0, 940.0, 1192.0, 860.0, 343.0, 1299.0, 429.0, 622.0, 163.0, 676.0, 314.0, 671.0, 798.0, 162.0, 551.0, 1438.0, 493.0, 1324.0, 514.0, 39.0, 1331.0, 701.0, 1323.0, 1518.0, 762.0, 1059.0, 1281.0, 704.0, 334.0, 1466.0, 974.0, 86.0, 655.0, 307.0, 559.0, 307.0, 378.0, 451.0, 263.0, 1603.0, 330.0, 440.0, 1411.0, 1412.0, 1432.0, 628.0, 1150.0, 1198.0, 1697.0, 176.0, 943.0, 257.0, 838.0, 1539.0, 585.0, 1270.0, 490.0, 847.0, 704.0, 932.0, 409.0, 686.0, 1390.0, 1218.0, 1234.0, 1590.0, 1166.0, 25.0, 713.0, 1146.0, 1892.0, 1825.0, 484.0, 397.0, 184.0, 396.0, 348.0, 809.0, 1275.0, 737.0]",MapMesh
1221,Khartoum,80,0.4,0.0,100,False,sp10,GPSR,58,100,360636,"[657.0, 4097.0, 425.0, 514.0, 779.0, 4097.0, 1361.0, 1056.0, 4097.0, 700.0, 1588.0, 4097.0, 2023.0, 2621.0, 2036.0, 4097.0, 4097.0, 4097.0, 4097.0, 661.0, 3563.0, 1049.0, 826.0, 670.0, 2191.0, 2057.0, 4097.0, 926.0, 57.0, 4097.0, 639.0, 846.0, 1172.0, 491.0, 4097.0, 1223.0, 4097.0, 633.0, 371.0, 42.0, 4097.0, 4098.0, 547.0, 1077.0, 887.0, 1243.0, 650.0, 4097.0, 712.0, 2654.0, 2134.0, 570.0, 1650.0, 1072.0, 957.0, 426.0, 1031.0, 381.0, 4097.0, 4098.0, 365.0, 4097.0, 4097.0, 3393.0, 3489.0, 4097.0, 3086.0, 4097.0, 1398.0, 242.0, 1072.0, 325.0, 1061.0, 254.0, 2375.0, 43.0, 317.0, 4097.0, 446.0, 1766.0, 3563.0, 2983.0, 4100.0, 2151.0, 2643.0, 1738.0, 1060.0, 18.0, 1574.0, 2271.0, 4097.0, 1919.0, 237.0, 3823.0, 311.0, 517.0, 4097.0, 195.0, 586.0, 4097.0]",GPSR
1222,Khartoum,80,0.4,15.0,100,False,sp10,GPSR,20,100,360636,"[4097.0, 4099.0, 4097.0, 505.0, 4097.0, 4097.0, 4097.0, 18.0, 3013.0, 4099.0, 4097.0, 4098.0, 272.0, 4098.0, 4097.0, 586.0, 4097.0, 4097.0, 597.0, 4097.0, 4097.0, 4098.0, 4097.0, 505.0, 841.0, 700.0, 4097.0, 1416.0, 323.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 618.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 844.0, 4099.0, 2302.0, 4097.0, 4097.0, 1861.0, 168.0, 4097.0, 4098.0, 4097.0, 4098.0, 4097.0, 1300.0, 4097.0, 2054.0, 683.0, 4097.0, 39.0, 4097.0, 4097.0, 107.0, 4097.0, 398.0, 4098.0, 757.0, 4097.0, 659.0, 3085.0, 4098.0, 4097.0, 2117.0, 4097.0, 4097.0, 404.0, 4097.0, 4097.0, 4099.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 211.0, 4098.0, 4097.0, 4097.0, 224.0, 4097.0, 316.0, 4097.0, 256.0, 1000.0, 58.0, 483.0, 4097.0, 556.0, 4098.0]",GPSR-15
991,Kl,80,0.4,15.0,100,False,sp10,GPSR,13,100,86290,"[4097.0, 4098.0, 4097.0, 505.0, 4097.0, 4097.0, 4097.0, 406.0, 4098.0, 3297.0, 4097.0, 4097.0, 1898.0, 4098.0, 15.0, 4097.0, 2408.0, 2801.0, 4099.0, 4097.0, 4097.0, 1713.0, 4097.0, 4098.0, 4098.0, 4097.0, 77.0, 4097.0, 4097.0, 4097.0, 4098.0, 198.0, 4097.0, 19.0, 4098.0, 4098.0, 4098.0, 4097.0, 728.0, 4097.0, 3563.0, 4097.0, 641.0, 4097.0, 4097.0, 121.0, 4097.0, 4097.0, 4097.0, 4097.0, 407.0, 4098.0, 4098.0, 4097.0, 141.0, 4097.0, 137.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 912.0, 4097.0, 1636.0, 4097.0, 481.0, 4097.0, 4097.0, 128.0, 91.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 512.0, 4097.0, 4097.0, 25.0, 4097.0, 4097.0, 374.0, 2625.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4100.0, 19.0, 876.0, 4097.0, 4097.0]",GPSR-15
989,Kl,80,0.4,0.0,100,False,sp10,GPSR,39,100,86290,"[4097.0, 2330.0, 1874.0, 2799.0, 4099.0, 33.0, 26.0, 4097.0, 4097.0, 2279.0, 1776.0, 4100.0, 4097.0, 99.0, 11.0, 1754.0, 4097.0, 1480.0, 4098.0, 4098.0, 758.0, 4097.0, 1353.0, 3160.0, 4097.0, 150.0, 4098.0, 609.0, 4098.0, 3072.0, 4097.0, 4097.0, 398.0, 1719.0, 139.0, 636.0, 4097.0, 1595.0, 407.0, 1088.0, 4097.0, 1587.0, 4097.0, 4097.0, 4097.0, 2202.0, 83.0, 4097.0, 4097.0, 4099.0, 1106.0, 188.0, 1957.0, 9.0, 4097.0, 4098.0, 581.0, 2449.0, 4097.0, 1006.0, 3563.0, 795.0, 891.0, 4098.0, 4097.0, 27.0, 1037.0, 930.0, 4097.0, 4097.0, 638.0, 1223.0, 4098.0, 44.0, 4097.0, 4097.0, 22.0, 606.0, 723.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 1045.0, 4097.0, 3400.0, 2770.0, 3019.0, 4097.0, 122.0, 69.0, 3304.0, 3280.0, 4097.0, 4098.0, 3032.0]",GPSR
987,Kl,80,0.4,0.0,75,False,sp10,MapMesh,71,100,86290,"[975.0, 124.0, 334.0, 158.0, 986.0, 655.0, 97.0, 306.0, 1067.0, 1169.0, 513.0, 151.0, 548.0, 14.0, 635.0, 860.0, 552.0, 711.0, 1353.0, 36.0, 568.0, 398.0, 483.0, 140.0, 547.0, 56.0, 638.0, 694.0, 543.0, 500.0, 102.0, 369.0, 908.0, 45.0, 674.0, 110.0, 22.0, 411.0, 281.0, 790.0, 411.0, 349.0, 697.0, 139.0, 924.0, 138.0, 752.0, 322.0, 293.0, 303.0, 1.0, 317.0, 198.0, 134.0, 83.0, 481.0, 92.0, 401.0, 954.0, 530.0, 273.0, 501.0, 842.0, 708.0, 1189.0, 27.0, 10.0, 213.0, 54.0, 31.0, 368.0, 797.0, 655.0, 545.0, 16.0, 1106.0, 532.0, 118.0, 788.0, 935.0, 27.0, 725.0, 163.0, 855.0, 453.0, 252.0, 734.0, 605.0, 182.0, 969.0, 1006.0, 1001.0, 210.0, 193.0, 75.0, 950.0, 42.0, 116.0, 316.0, 265.0]",MapMesh
1079,Lima,80,0.4,15.0,100,False,sp10,GPSR,37,100,106349,"[289.0, 217.0, 157.0, 2897.0, 658.0, 2892.0, 4097.0, 1980.0, 452.0, 772.0, 274.0, 4097.0, 192.0, 1375.0, 3632.0, 4097.0, 600.0, 4097.0, 4097.0, 233.0, 3563.0, 403.0, 507.0, 4097.0, 1074.0, 4097.0, 4097.0, 573.0, 345.0, 4098.0, 4097.0, 4100.0, 4097.0, 143.0, 4097.0, 4097.0, 4097.0, 939.0, 4097.0, 68.0, 4097.0, 4098.0, 239.0, 416.0, 4098.0, 4097.0, 3131.0, 4097.0, 4097.0, 4099.0, 4097.0, 757.0, 4097.0, 437.0, 1122.0, 184.0, 4099.0, 310.0, 143.0, 294.0, 4097.0, 148.0, 4097.0, 4097.0, 4099.0, 4097.0, 102.0, 76.0, 233.0, 2941.0, 1506.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4098.0, 3522.0, 4097.0, 4097.0, 154.0, 502.0, 4097.0, 86.0, 64.0, 4097.0, 473.0, 70.0, 3249.0, 2642.0, 520.0, 4098.0, 4098.0, 1338.0, 4097.0, 4097.0, 208.0, 251.0, 172.0, 4097.0]",GPSR-15
1078,Lima,80,0.4,0.0,100,False,sp10,GPSR,63,100,106349,"[358.0, 306.0, 149.0, 4097.0, 808.0, 2580.0, 252.0, 4097.0, 469.0, 4097.0, 4098.0, 4097.0, 81.0, 2623.0, 557.0, 4097.0, 281.0, 4097.0, 2417.0, 204.0, 4097.0, 390.0, 512.0, 4050.0, 1028.0, 4097.0, 961.0, 557.0, 275.0, 4097.0, 2366.0, 3060.0, 698.0, 140.0, 4099.0, 333.0, 653.0, 884.0, 4097.0, 60.0, 116.0, 4097.0, 213.0, 406.0, 4097.0, 1086.0, 674.0, 961.0, 645.0, 2259.0, 4098.0, 4097.0, 4097.0, 414.0, 224.0, 186.0, 4098.0, 266.0, 129.0, 269.0, 136.0, 140.0, 3285.0, 4097.0, 4097.0, 1040.0, 112.0, 82.0, 245.0, 2202.0, 265.0, 4097.0, 560.0, 555.0, 716.0, 666.0, 403.0, 80.0, 306.0, 4097.0, 128.0, 3434.0, 4097.0, 84.0, 86.0, 1213.0, 433.0, 80.0, 28.0, 4097.0, 549.0, 3498.0, 114.0, 2329.0, 523.0, 4097.0, 4097.0, 206.0, 165.0, 4098.0]",GPSR
1073,Lima,80,0.4,0.0,75,False,sp10,MapMesh,81,100,106349,"[594.0, 290.0, 269.0, 843.0, 838.0, 858.0, 184.0, 44.0, 580.0, 706.0, 195.0, 766.0, 327.0, 633.0, 533.0, 57.0, 584.0, 248.0, 53.0, 287.0, 774.0, 374.0, 873.0, 89.0, 1355.0, 503.0, 349.0, 760.0, 413.0, 364.0, 994.0, 358.0, 576.0, 186.0, 1.0, 269.0, 660.0, 1065.0, 659.0, 183.0, 658.0, 1065.0, 497.0, 598.0, 179.0, 42.0, 880.0, 591.0, 458.0, 454.0, 1104.0, 244.0, 564.0, 988.0, 116.0, 243.0, 959.0, 294.0, 197.0, 387.0, 182.0, 124.0, 433.0, 1229.0, 804.0, 759.0, 147.0, 101.0, 236.0, 1.0, 253.0, 42.0, 539.0, 489.0, 919.0, 729.0, 487.0, 85.0, 328.0, 440.0, 149.0, 728.0, 667.0, 173.0, 272.0, 1288.0, 459.0, 40.0, 72.0, 794.0, 675.0, 910.0, 85.0, 208.0, 419.0, 56.0, 301.0, 527.0, 147.0, 68.0]",MapMesh
325,Londonbbox,80,0.4,15.0,100,False,sp10,GPSR,83,100,24910,"[358.0, 123.0, 130.0, 213.0, 193.0, 101.0, 266.0, 181.0, 108.0, 1881.0, 157.0, 103.0, 4097.0, 140.0, 98.0, 222.0, 115.0, 268.0, 123.0, 152.0, 186.0, 153.0, 104.0, 3117.0, 148.0, 34.0, 256.0, 156.0, 45.0, 245.0, 130.0, 272.0, 224.0, 118.0, 204.0, 79.0, 176.0, 322.0, 164.0, 158.0, 281.0, 51.0, 149.0, 107.0, 2971.0, 106.0, 29.0, 228.0, 103.0, 109.0, 55.0, 4101.0, 163.0, 22.0, 203.0, 99.0, 4098.0, 212.0, 116.0, 245.0, 196.0, 3366.0, 202.0, 269.0, 94.0, 4097.0, 77.0, 183.0, 170.0, 4097.0, 46.0, 4097.0, 33.0, 88.0, 62.0, 116.0, 2973.0, 83.0, 161.0, 78.0, 125.0, 289.0, 74.0, 121.0, 99.0, 213.0, 100.0, 4097.0, 141.0, 4097.0, 4097.0, 4097.0, 121.0, 4097.0, 141.0, 85.0, 256.0, 4097.0, 156.0, 71.0]",GPSR-15
323,Londonbbox,80,0.4,0.0,100,False,sp10,GPSR,100,100,24910,"[120.0, 327.0, 65.0, 112.0, 90.0, 185.0, 84.0, 87.0, 131.0, 75.0, 104.0, 183.0, 117.0, 154.0, 129.0, 79.0, 274.0, 143.0, 159.0, 59.0, 260.0, 37.0, 125.0, 77.0, 133.0, 116.0, 25.0, 204.0, 102.0, 110.0, 64.0, 170.0, 161.0, 18.0, 222.0, 102.0, 151.0, 207.0, 73.0, 1339.0, 208.0, 177.0, 97.0, 227.0, 127.0, 33.0, 274.0, 164.0, 48.0, 231.0, 113.0, 250.0, 216.0, 111.0, 187.0, 89.0, 168.0, 296.0, 184.0, 153.0, 342.0, 87.0, 111.0, 227.0, 180.0, 98.0, 230.0, 166.0, 114.0, 162.0, 167.0, 95.0, 132.0, 136.0, 115.0, 177.0, 96.0, 210.0, 121.0, 141.0, 189.0, 97.0, 214.0, 285.0, 71.0, 62.0, 88.0, 146.0, 161.0, 44.0, 50.0, 63.0, 25.0, 82.0, 46.0, 113.0, 55.0, 80.0, 156.0, 56.0]",GPSR
321,Londonbbox,80,0.4,0.0,75,False,sp10,MapMesh,100,100,24910,"[153.0, 258.0, 82.0, 124.0, 90.0, 224.0, 131.0, 130.0, 167.0, 83.0, 160.0, 206.0, 111.0, 152.0, 133.0, 91.0, 265.0, 133.0, 136.0, 102.0, 360.0, 118.0, 155.0, 234.0, 200.0, 122.0, 211.0, 204.0, 153.0, 176.0, 171.0, 103.0, 116.0, 147.0, 131.0, 182.0, 109.0, 262.0, 118.0, 133.0, 167.0, 159.0, 110.0, 244.0, 184.0, 28.0, 313.0, 204.0, 47.0, 248.0, 119.0, 284.0, 277.0, 155.0, 224.0, 78.0, 209.0, 273.0, 217.0, 178.0, 325.0, 68.0, 140.0, 87.0, 112.0, 106.0, 27.0, 265.0, 97.0, 107.0, 92.0, 148.0, 160.0, 34.0, 264.0, 126.0, 137.0, 263.0, 105.0, 283.0, 279.0, 123.0, 253.0, 293.0, 95.0, 103.0, 60.0, 176.0, 132.0, 66.0, 40.0, 47.0, 39.0, 93.0, 73.0, 103.0, 46.0, 77.0, 227.0, 72.0]",MapMesh
243,Luanda,80,0.4,0.0,100,False,sp10,GPSR,97,100,3952,"[92.0, 79.0, 1036.0, 58.0, 14.0, 858.0, 849.0, 914.0, 33.0, 1773.0, 150.0, 84.0, 1854.0, 6.0, 47.0, 36.0, 967.0, 12.0, 50.0, 24.0, 574.0, 23.0, 909.0, 4.0, 906.0, 45.0, 60.0, 67.0, 26.0, 32.0, 14.0, 37.0, 113.0, 4097.0, 77.0, 45.0, 34.0, 106.0, 1994.0, 1117.0, 1581.0, 34.0, 54.0, 47.0, 95.0, 61.0, 4097.0, 360.0, 85.0, 1044.0, 83.0, 55.0, 86.0, 112.0, 131.0, 74.0, 223.0, 11.0, 111.0, 16.0, 803.0, 696.0, 78.0, 125.0, 51.0, 57.0, 1747.0, 1060.0, 101.0, 35.0, 77.0, 1085.0, 37.0, 127.0, 101.0, 346.0, 105.0, 857.0, 58.0, 824.0, 1.0, 124.0, 37.0, 76.0, 679.0, 71.0, 22.0, 117.0, 78.0, 1102.0, 16.0, 1246.0, 78.0, 618.0, 877.0, 84.0, 6.0, 107.0, 12.0, 112.0]",GPSR
245,Luanda,80,0.4,15.0,100,False,sp10,GPSR,61,100,3952,"[4097.0, 19.0, 4097.0, 9.0, 4098.0, 476.0, 53.0, 58.0, 1989.0, 32.0, 19.0, 36.0, 112.0, 27.0, 4097.0, 1134.0, 53.0, 128.0, 2389.0, 2560.0, 0.0, 3563.0, 36.0, 4097.0, 4097.0, 1003.0, 32.0, 108.0, 90.0, 4097.0, 13.0, 3036.0, 87.0, 4097.0, 4099.0, 79.0, 3.0, 110.0, 11.0, 4097.0, 4097.0, 45.0, 54.0, 48.0, 424.0, 4097.0, 66.0, 4098.0, 48.0, 41.0, 84.0, 46.0, 103.0, 127.0, 128.0, 69.0, 4098.0, 15.0, 103.0, 133.0, 4097.0, 4098.0, 76.0, 4097.0, 39.0, 66.0, 4097.0, 4100.0, 63.0, 28.0, 68.0, 4097.0, 39.0, 117.0, 216.0, 86.0, 146.0, 4099.0, 53.0, 85.0, 4097.0, 76.0, 4097.0, 4098.0, 14.0, 3056.0, 4098.0, 4098.0, 50.0, 1808.0, 4097.0, 82.0, 4099.0, 10.0, 51.0, 46.0, 4098.0, 10.0, 71.0, 29.0]",GPSR-15
241,Luanda,80,0.4,0.0,75,False,sp10,MapMesh,80,100,3952,"[55.0, 71.0, 128.0, 53.0, 13.0, 101.0, 114.0, 3.0, 35.0, 10.0, 98.0, 99.0, 36.0, 6.0, 71.0, 61.0, 37.0, 6.0, 38.0, 27.0, 147.0, 143.0, 75.0, 130.0, 26.0, 113.0, 12.0, 52.0, 76.0, 28.0, 33.0, 156.0, 45.0, 119.0, 26.0, 81.0, 139.0, 121.0, 59.0, 93.0, 3.0, 38.0, 39.0, 130.0, 91.0, 86.0, 64.0, 101.0, 103.0, 111.0, 11.0, 133.0, 94.0, 131.0, 87.0, 35.0, 8.0, 96.0, 34.0, 152.0, 134.0, 24.0, 68.0, 8.0, 68.0, 98.0, 79.0, 70.0, 2.0, 30.0, 13.0, 26.0, 114.0, 32.0, 79.0, 12.0, 49.0, 130.0, 148.0, 54.0, 39.0, 63.0, 66.0, 50.0, 72.0, 46.0, 61.0, 33.0, 75.0, 97.0, 143.0, 18.0, 76.0, 58.0, 131.0, 70.0, 27.0, 13.0, 128.0, 15.0]",MapMesh
1175,Madrid,80,0.4,15.0,100,False,sp10,GPSR,51,100,105841,"[4097.0, 78.0, 939.0, 189.0, 12.0, 4097.0, 564.0, 2817.0, 4098.0, 4097.0, 574.0, 26.0, 153.0, 512.0, 4097.0, 634.0, 4098.0, 91.0, 4097.0, 3081.0, 4097.0, 199.0, 4097.0, 4097.0, 81.0, 377.0, 448.0, 393.0, 434.0, 108.0, 138.0, 394.0, 123.0, 4097.0, 4097.0, 138.0, 413.0, 422.0, 1009.0, 4097.0, 126.0, 362.0, 501.0, 556.0, 47.0, 4097.0, 519.0, 4097.0, 48.0, 2438.0, 345.0, 4098.0, 4097.0, 676.0, 4101.0, 4097.0, 4097.0, 4097.0, 208.0, 154.0, 333.0, 30.0, 119.0, 290.0, 4097.0, 4097.0, 4097.0, 4097.0, 661.0, 614.0, 4097.0, 2958.0, 4097.0, 4097.0, 23.0, 115.0, 461.0, 4097.0, 4098.0, 496.0, 4097.0, 198.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 173.0, 31.0, 66.0, 4097.0, 90.0, 4097.0, 7.0, 404.0, 4098.0, 4097.0, 4097.0, 4098.0, 3460.0]",GPSR-15
1171,Madrid,80,0.4,0.0,75,False,sp10,MapMesh,81,100,105841,"[645.0, 60.0, 69.0, 160.0, 22.0, 213.0, 45.0, 934.0, 665.0, 432.0, 129.0, 31.0, 164.0, 805.0, 526.0, 530.0, 327.0, 73.0, 133.0, 987.0, 1000.0, 56.0, 160.0, 837.0, 1069.0, 307.0, 142.0, 361.0, 461.0, 313.0, 653.0, 210.0, 706.0, 136.0, 32.0, 96.0, 824.0, 924.0, 647.0, 278.0, 641.0, 333.0, 960.0, 616.0, 216.0, 189.0, 1154.0, 153.0, 17.0, 68.0, 535.0, 92.0, 236.0, 9.0, 398.0, 358.0, 897.0, 658.0, 264.0, 687.0, 216.0, 214.0, 76.0, 143.0, 72.0, 429.0, 545.0, 380.0, 174.0, 120.0, 109.0, 557.0, 101.0, 617.0, 198.0, 162.0, 1276.0, 1071.0, 428.0, 192.0, 231.0, 709.0, 700.0, 599.0, 65.0, 1201.0, 685.0, 605.0, 203.0, 465.0, 124.0, 250.0, 365.0, 770.0, 445.0, 590.0, 165.0, 157.0, 292.0, 149.0]",MapMesh
1173,Madrid,80,0.4,0.0,100,False,sp10,GPSR,74,100,105841,"[3563.0, 221.0, 4097.0, 4097.0, 77.0, 433.0, 306.0, 368.0, 1017.0, 99.0, 103.0, 384.0, 112.0, 4097.0, 1094.0, 157.0, 403.0, 349.0, 916.0, 729.0, 4097.0, 665.0, 494.0, 477.0, 57.0, 4097.0, 491.0, 2415.0, 58.0, 4100.0, 339.0, 2687.0, 4097.0, 642.0, 635.0, 812.0, 172.0, 285.0, 177.0, 132.0, 333.0, 22.0, 117.0, 284.0, 4097.0, 2635.0, 81.0, 4097.0, 689.0, 1051.0, 4097.0, 164.0, 3260.0, 120.0, 25.0, 105.0, 418.0, 331.0, 1501.0, 4097.0, 4097.0, 194.0, 650.0, 4097.0, 1138.0, 4097.0, 4097.0, 141.0, 27.0, 69.0, 675.0, 89.0, 799.0, 10.0, 404.0, 4097.0, 708.0, 2488.0, 4097.0, 4098.0, 657.0, 76.0, 896.0, 163.0, 11.0, 449.0, 523.0, 781.0, 822.0, 867.0, 536.0, 26.0, 196.0, 526.0, 342.0, 543.0, 1002.0, 84.0, 423.0, 4097.0]",GPSR
579,Manhattan,80,0.4,0.0,75,False,sp10,MapMesh,98,100,124211,"[962.0, 759.0, 583.0, 222.0, 337.0, 875.0, 1267.0, 424.0, 1471.0, 131.0, 193.0, 954.0, 409.0, 399.0, 600.0, 266.0, 291.0, 878.0, 1412.0, 499.0, 699.0, 504.0, 1490.0, 160.0, 376.0, 347.0, 640.0, 157.0, 352.0, 520.0, 410.0, 909.0, 1127.0, 413.0, 175.0, 138.0, 136.0, 576.0, 51.0, 1146.0, 337.0, 359.0, 396.0, 789.0, 96.0, 433.0, 1056.0, 1077.0, 324.0, 381.0, 717.0, 1375.0, 347.0, 366.0, 1405.0, 135.0, 135.0, 716.0, 327.0, 1363.0, 132.0, 432.0, 705.0, 1358.0, 1111.0, 396.0, 868.0, 803.0, 171.0, 656.0, 1028.0, 656.0, 118.0, 1467.0, 400.0, 1184.0, 1163.0, 975.0, 1626.0, 493.0, 478.0, 353.0, 977.0, 1292.0, 467.0, 963.0, 711.0, 641.0, 439.0, 334.0, 1005.0, 1126.0, 425.0, 880.0, 653.0, 60.0, 523.0, 495.0, 920.0, 768.0]",MapMesh
583,Manhattan,80,0.4,15.0,100,False,sp10,GPSR,61,100,124211,"[4097.0, 312.0, 3892.0, 4097.0, 4097.0, 924.0, 2758.0, 771.0, 431.0, 4097.0, 334.0, 4097.0, 240.0, 595.0, 772.0, 4097.0, 192.0, 568.0, 647.0, 626.0, 634.0, 453.0, 1393.0, 172.0, 288.0, 4098.0, 638.0, 4097.0, 4097.0, 562.0, 3740.0, 4097.0, 4097.0, 157.0, 4099.0, 162.0, 89.0, 388.0, 39.0, 4097.0, 4097.0, 4098.0, 106.0, 214.0, 282.0, 4097.0, 1249.0, 4097.0, 533.0, 117.0, 161.0, 4097.0, 4097.0, 238.0, 545.0, 293.0, 94.0, 839.0, 4097.0, 425.0, 204.0, 4097.0, 340.0, 749.0, 143.0, 360.0, 4097.0, 1039.0, 386.0, 4097.0, 4097.0, 239.0, 408.0, 422.0, 4098.0, 78.0, 4097.0, 1184.0, 249.0, 4097.0, 4097.0, 474.0, 728.0, 264.0, 4097.0, 4098.0, 624.0, 4098.0, 188.0, 489.0, 4097.0, 4097.0, 97.0, 1372.0, 405.0, 4099.0, 1275.0, 420.0, 4097.0, 504.0]",GPSR-15
581,Manhattan,80,0.4,0.0,100,False,sp10,GPSR,89,100,124211,"[613.0, 419.0, 4097.0, 143.0, 274.0, 387.0, 637.0, 214.0, 356.0, 522.0, 247.0, 2293.0, 924.0, 148.0, 152.0, 154.0, 86.0, 324.0, 27.0, 1175.0, 933.0, 286.0, 710.0, 2630.0, 452.0, 3287.0, 4097.0, 398.0, 410.0, 261.0, 787.0, 1112.0, 217.0, 594.0, 647.0, 45.0, 772.0, 510.0, 595.0, 647.0, 92.0, 4097.0, 4098.0, 4098.0, 2447.0, 343.0, 621.0, 1087.0, 174.0, 446.0, 849.0, 1633.0, 85.0, 99.0, 398.0, 2406.0, 1178.0, 385.0, 3574.0, 461.0, 217.0, 3601.0, 321.0, 709.0, 110.0, 319.0, 1031.0, 958.0, 317.0, 1226.0, 714.0, 204.0, 363.0, 374.0, 522.0, 76.0, 36.0, 1117.0, 237.0, 4097.0, 696.0, 1097.0, 606.0, 195.0, 276.0, 651.0, 1182.0, 393.0, 598.0, 152.0, 163.0, 968.0, 4098.0, 210.0, 549.0, 263.0, 85.0, 818.0, 2463.0, 392.0]",GPSR
711,Manila,80,0.4,0.0,75,False,sp10,MapMesh,100,100,139701,"[254.0, 550.0, 123.0, 430.0, 653.0, 233.0, 318.0, 337.0, 284.0, 128.0, 688.0, 269.0, 532.0, 103.0, 172.0, 99.0, 367.0, 554.0, 213.0, 502.0, 19.0, 475.0, 316.0, 102.0, 320.0, 44.0, 757.0, 278.0, 123.0, 402.0, 260.0, 456.0, 497.0, 458.0, 200.0, 387.0, 121.0, 35.0, 243.0, 399.0, 270.0, 296.0, 377.0, 288.0, 169.0, 204.0, 120.0, 129.0, 464.0, 292.0, 144.0, 76.0, 258.0, 294.0, 130.0, 143.0, 137.0, 375.0, 594.0, 573.0, 314.0, 626.0, 459.0, 227.0, 453.0, 249.0, 252.0, 636.0, 306.0, 167.0, 425.0, 226.0, 263.0, 236.0, 86.0, 641.0, 609.0, 371.0, 99.0, 85.0, 191.0, 222.0, 228.0, 236.0, 201.0, 366.0, 173.0, 517.0, 280.0, 664.0, 279.0, 236.0, 569.0, 608.0, 335.0, 364.0, 250.0, 295.0, 90.0, 123.0]",MapMesh
713,Manila,80,0.4,0.0,100,False,sp10,GPSR,96,100,139701,"[19.0, 481.0, 134.0, 121.0, 244.0, 50.0, 3514.0, 185.0, 119.0, 264.0, 301.0, 360.0, 429.0, 389.0, 204.0, 149.0, 62.0, 53.0, 209.0, 366.0, 367.0, 472.0, 4097.0, 296.0, 356.0, 186.0, 269.0, 564.0, 225.0, 190.0, 269.0, 211.0, 190.0, 274.0, 121.0, 429.0, 468.0, 208.0, 98.0, 92.0, 281.0, 4097.0, 141.0, 3385.0, 425.0, 248.0, 143.0, 376.0, 159.0, 109.0, 654.0, 250.0, 560.0, 98.0, 151.0, 112.0, 206.0, 491.0, 101.0, 3162.0, 202.0, 240.0, 189.0, 199.0, 214.0, 343.0, 263.0, 375.0, 89.0, 622.0, 817.0, 360.0, 4097.0, 468.0, 314.0, 298.0, 218.0, 177.0, 91.0, 422.0, 288.0, 302.0, 347.0, 287.0, 122.0, 82.0, 133.0, 180.0, 380.0, 310.0, 191.0, 108.0, 258.0, 130.0, 135.0, 173.0, 165.0, 229.0, 295.0, 345.0]",GPSR
715,Manila,80,0.4,15.0,100,False,sp10,GPSR,61,100,139701,"[262.0, 4097.0, 135.0, 4097.0, 4098.0, 4097.0, 143.0, 411.0, 130.0, 4097.0, 660.0, 267.0, 547.0, 108.0, 169.0, 142.0, 261.0, 525.0, 112.0, 3750.0, 4097.0, 4098.0, 106.0, 196.0, 4097.0, 4097.0, 4100.0, 4098.0, 94.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 268.0, 150.0, 4097.0, 4097.0, 289.0, 304.0, 4097.0, 258.0, 132.0, 92.0, 159.0, 233.0, 384.0, 299.0, 4097.0, 122.0, 2322.0, 115.0, 136.0, 141.0, 4097.0, 263.0, 328.0, 426.0, 359.0, 505.0, 4097.0, 280.0, 391.0, 4097.0, 273.0, 558.0, 267.0, 204.0, 279.0, 219.0, 203.0, 267.0, 4097.0, 426.0, 4097.0, 4097.0, 4097.0, 63.0, 19.0, 509.0, 163.0, 106.0, 4097.0, 59.0, 4097.0, 2408.0, 107.0, 322.0, 264.0, 3283.0, 4097.0, 342.0, 211.0, 83.0, 76.0, 73.0, 234.0, 347.0]",GPSR-15
671,Marrakesh,80,0.4,0.0,75,False,sp10,MapMesh,89,100,87995,"[174.0, 118.0, 188.0, 316.0, 311.0, 282.0, 342.0, 332.0, 53.0, 436.0, 45.0, 321.0, 230.0, 451.0, 83.0, 69.0, 312.0, 300.0, 217.0, 0.0, 185.0, 423.0, 114.0, 343.0, 372.0, 169.0, 229.0, 126.0, 80.0, 45.0, 175.0, 78.0, 535.0, 326.0, 461.0, 435.0, 203.0, 392.0, 71.0, 68.0, 137.0, 436.0, 63.0, 233.0, 291.0, 148.0, 301.0, 192.0, 289.0, 32.0, 151.0, 462.0, 415.0, 70.0, 293.0, 321.0, 111.0, 367.0, 191.0, 89.0, 290.0, 34.0, 61.0, 419.0, 662.0, 136.0, 190.0, 343.0, 380.0, 409.0, 355.0, 118.0, 610.0, 260.0, 415.0, 445.0, 27.0, 194.0, 341.0, 137.0, 39.0, 103.0, 349.0, 452.0, 50.0, 62.0, 128.0, 193.0, 291.0, 210.0, 181.0, 88.0, 240.0, 183.0, 244.0, 98.0, 557.0, 538.0, 439.0, 622.0]",MapMesh
673,Marrakesh,80,0.4,0.0,100,False,sp10,GPSR,72,100,87995,"[72.0, 3249.0, 1241.0, 4097.0, 4097.0, 2225.0, 139.0, 233.0, 839.0, 56.0, 250.0, 3673.0, 4097.0, 71.0, 4099.0, 194.0, 157.0, 750.0, 195.0, 89.0, 270.0, 25.0, 112.0, 292.0, 2476.0, 157.0, 79.0, 147.0, 4097.0, 1354.0, 478.0, 115.0, 3803.0, 359.0, 233.0, 4097.0, 29.0, 244.0, 870.0, 224.0, 486.0, 4097.0, 4097.0, 3753.0, 95.0, 84.0, 4097.0, 147.0, 245.0, 192.0, 136.0, 74.0, 176.0, 216.0, 4098.0, 298.0, 1312.0, 4097.0, 325.0, 4097.0, 249.0, 3313.0, 97.0, 311.0, 4097.0, 143.0, 2581.0, 319.0, 63.0, 28.0, 4097.0, 4097.0, 4098.0, 4097.0, 3400.0, 3662.0, 166.0, 3534.0, 72.0, 94.0, 99.0, 142.0, 202.0, 3117.0, 454.0, 233.0, 688.0, 1333.0, 65.0, 134.0, 49.0, 1068.0, 4097.0, 409.0, 57.0, 3282.0, 2640.0, 4097.0, 3998.0, 4097.0]",GPSR
675,Marrakesh,80,0.4,15.0,100,False,sp10,GPSR,37,100,87995,"[96.0, 137.0, 215.0, 4100.0, 467.0, 4097.0, 4097.0, 4100.0, 61.0, 210.0, 43.0, 4097.0, 4098.0, 281.0, 87.0, 4098.0, 4097.0, 4097.0, 4097.0, 1957.0, 278.0, 33.0, 102.0, 4097.0, 177.0, 150.0, 4097.0, 4100.0, 4097.0, 3044.0, 4097.0, 4097.0, 4097.0, 377.0, 4098.0, 4098.0, 30.0, 1909.0, 4098.0, 166.0, 4097.0, 4098.0, 96.0, 289.0, 4097.0, 118.0, 4098.0, 4097.0, 83.0, 27.0, 4098.0, 4097.0, 4098.0, 1302.0, 1107.0, 4097.0, 4097.0, 4097.0, 66.0, 102.0, 4097.0, 4097.0, 4097.0, 506.0, 4098.0, 97.0, 428.0, 4097.0, 252.0, 192.0, 173.0, 74.0, 190.0, 1649.0, 4097.0, 4097.0, 4097.0, 4097.0, 4098.0, 4098.0, 4097.0, 4098.0, 4097.0, 4097.0, 249.0, 4097.0, 128.0, 207.0, 4097.0, 47.0, 113.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 640.0, 207.0, 96.0]",GPSR-15
1647,Melbourne,80,0.4,0.0,75,False,sp10,MapMesh,75,100,75448,"[30.0, 499.0, 87.0, 380.0, 261.0, 194.0, 367.0, 898.0, 232.0, 100.0, 218.0, 308.0, 558.0, 528.0, 226.0, 1100.0, 803.0, 122.0, 313.0, 596.0, 124.0, 360.0, 27.0, 780.0, 446.0, 184.0, 196.0, 58.0, 66.0, 93.0, 185.0, 80.0, 821.0, 178.0, 116.0, 643.0, 96.0, 506.0, 301.0, 183.0, 407.0, 243.0, 290.0, 231.0, 30.0, 367.0, 125.0, 210.0, 26.0, 663.0, 1176.0, 361.0, 476.0, 90.0, 594.0, 69.0, 55.0, 198.0, 841.0, 625.0, 362.0, 393.0, 368.0, 677.0, 35.0, 248.0, 304.0, 256.0, 56.0, 178.0, 437.0, 86.0, 102.0, 41.0, 255.0, 287.0, 466.0, 240.0, 154.0, 262.0, 276.0, 87.0, 182.0, 361.0, 284.0, 183.0, 193.0, 825.0, 339.0, 339.0, 644.0, 355.0, 375.0, 75.0, 511.0, 739.0, 57.0, 453.0, 490.0, 419.0]",MapMesh
1652,Melbourne,80,0.4,0.0,100,False,sp10,GPSR,74,100,75448,"[525.0, 922.0, 3343.0, 1754.0, 71.0, 283.0, 203.0, 106.0, 1088.0, 4097.0, 4097.0, 4097.0, 4097.0, 43.0, 1063.0, 73.0, 48.0, 4097.0, 476.0, 4097.0, 3298.0, 267.0, 4098.0, 4098.0, 138.0, 225.0, 266.0, 4097.0, 260.0, 4098.0, 3381.0, 2402.0, 161.0, 303.0, 635.0, 171.0, 178.0, 4097.0, 1382.0, 374.0, 27.0, 3572.0, 115.0, 104.0, 3043.0, 218.0, 315.0, 4097.0, 198.0, 106.0, 468.0, 230.0, 2938.0, 4098.0, 503.0, 135.0, 1320.0, 134.0, 3862.0, 1073.0, 769.0, 464.0, 39.0, 4097.0, 683.0, 104.0, 120.0, 4097.0, 32.0, 100.0, 158.0, 1350.0, 848.0, 187.0, 3591.0, 4097.0, 143.0, 603.0, 228.0, 281.0, 658.0, 3873.0, 361.0, 1299.0, 301.0, 152.0, 212.0, 3267.0, 91.0, 483.0, 1227.0, 491.0, 4097.0, 4097.0, 406.0, 439.0, 78.0, 138.0, 752.0, 3061.0]",GPSR
1653,Melbourne,80,0.4,15.0,100,False,sp10,GPSR,45,100,75448,"[36.0, 3526.0, 116.0, 118.0, 4099.0, 4097.0, 4098.0, 4097.0, 231.0, 100.0, 4097.0, 265.0, 3233.0, 4097.0, 440.0, 4097.0, 1606.0, 123.0, 4097.0, 4097.0, 776.0, 2786.0, 39.0, 4097.0, 681.0, 4097.0, 125.0, 192.0, 35.0, 77.0, 193.0, 4097.0, 909.0, 215.0, 4097.0, 3070.0, 116.0, 4097.0, 4098.0, 4097.0, 516.0, 202.0, 4097.0, 4098.0, 60.0, 3822.0, 171.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 48.0, 4097.0, 77.0, 81.0, 4097.0, 4097.0, 3550.0, 4097.0, 248.0, 4098.0, 4097.0, 130.0, 278.0, 271.0, 4097.0, 265.0, 3377.0, 4097.0, 435.0, 4098.0, 4097.0, 544.0, 191.0, 215.0, 4097.0, 4097.0, 413.0, 3563.0, 4097.0, 4097.0, 4097.0, 335.0, 169.0, 234.0, 4097.0, 86.0, 444.0, 4099.0, 452.0, 2346.0, 4098.0, 384.0, 462.0, 93.0, 175.0, 4097.0, 4098.0]",GPSR-15
882,Mexico-City-Full,80,0.4,0.0,75,False,sp10,MapMesh,96,100,11192,"[101.0, 66.0, 57.0, 198.0, 78.0, 82.0, 84.0, 91.0, 62.0, 62.0, 26.0, 61.0, 106.0, 17.0, 193.0, 52.0, 17.0, 124.0, 64.0, 71.0, 244.0, 120.0, 32.0, 16.0, 66.0, 84.0, 348.0, 82.0, 90.0, 28.0, 157.0, 31.0, 33.0, 5.0, 97.0, 104.0, 89.0, 315.0, 33.0, 163.0, 24.0, 39.0, 193.0, 196.0, 43.0, 149.0, 77.0, 123.0, 187.0, 435.0, 109.0, 97.0, 198.0, 64.0, 128.0, 114.0, 80.0, 120.0, 251.0, 209.0, 154.0, 54.0, 60.0, 58.0, 223.0, 0.0, 89.0, 11.0, 221.0, 95.0, 45.0, 64.0, 96.0, 258.0, 124.0, 121.0, 292.0, 136.0, 120.0, 70.0, 0.0, 86.0, 66.0, 121.0, 55.0, 116.0, 86.0, 23.0, 66.0, 95.0, 101.0, 105.0, 39.0, 99.0, 223.0, 46.0, 78.0, 12.0, 157.0, 419.0]",MapMesh
887,Mexico-City-Full,80,0.4,15.0,100,False,sp10,GPSR,72,100,11192,"[128.0, 124.0, 4097.0, 239.0, 76.0, 48.0, 98.0, 4097.0, 108.0, 48.0, 226.0, 58.0, 143.0, 26.0, 141.0, 64.0, 3063.0, 76.0, 38.0, 116.0, 85.0, 159.0, 36.0, 20.0, 4097.0, 95.0, 4097.0, 65.0, 137.0, 34.0, 171.0, 57.0, 47.0, 5.0, 4097.0, 102.0, 4097.0, 2765.0, 4097.0, 4097.0, 15.0, 31.0, 4097.0, 113.0, 81.0, 4097.0, 4097.0, 130.0, 4097.0, 4098.0, 46.0, 123.0, 71.0, 55.0, 175.0, 61.0, 120.0, 110.0, 4098.0, 88.0, 126.0, 84.0, 56.0, 60.0, 3233.0, 194.0, 104.0, 24.0, 4097.0, 97.0, 58.0, 88.0, 71.0, 4098.0, 4097.0, 30.0, 4097.0, 4097.0, 3398.0, 67.0, 4097.0, 110.0, 85.0, 151.0, 45.0, 89.0, 95.0, 40.0, 4097.0, 94.0, 3887.0, 58.0, 8.0, 654.0, 4097.0, 159.0, 103.0, 12.0, 232.0, 450.0]",GPSR-15
886,Mexico-City-Full,80,0.4,0.0,100,False,sp10,GPSR,98,100,11192,"[145.0, 114.0, 94.0, 755.0, 65.0, 46.0, 87.0, 104.0, 92.0, 49.0, 1536.0, 50.0, 148.0, 22.0, 115.0, 48.0, 22.0, 65.0, 42.0, 721.0, 77.0, 176.0, 36.0, 24.0, 73.0, 103.0, 706.0, 66.0, 147.0, 40.0, 144.0, 54.0, 49.0, 10.0, 139.0, 107.0, 41.0, 1684.0, 54.0, 231.0, 14.0, 33.0, 802.0, 118.0, 55.0, 1017.0, 1977.0, 127.0, 3127.0, 4097.0, 49.0, 116.0, 65.0, 51.0, 129.0, 84.0, 128.0, 100.0, 1467.0, 82.0, 96.0, 91.0, 50.0, 69.0, 1124.0, 180.0, 90.0, 20.0, 3489.0, 95.0, 57.0, 82.0, 97.0, 327.0, 1078.0, 28.0, 1604.0, 161.0, 865.0, 71.0, 3033.0, 113.0, 92.0, 162.0, 39.0, 86.0, 77.0, 34.0, 56.0, 98.0, 66.0, 46.0, 6.0, 616.0, 441.0, 151.0, 93.0, 9.0, 228.0, 529.0]",GPSR
647,Miami,80,0.4,0.0,75,False,sp10,MapMesh,91,100,101489,"[456.0, 613.0, 395.0, 283.0, 714.0, 351.0, 452.0, 411.0, 259.0, 525.0, 76.0, 650.0, 908.0, 509.0, 667.0, 278.0, 493.0, 479.0, 243.0, 272.0, 235.0, 82.0, 518.0, 282.0, 250.0, 1055.0, 278.0, 342.0, 447.0, 816.0, 482.0, 245.0, 197.0, 388.0, 75.0, 182.0, 176.0, 605.0, 902.0, 91.0, 180.0, 465.0, 41.0, 320.0, 275.0, 343.0, 524.0, 727.0, 667.0, 613.0, 615.0, 427.0, 361.0, 75.0, 602.0, 148.0, 603.0, 317.0, 159.0, 54.0, 499.0, 323.0, 584.0, 192.0, 483.0, 219.0, 416.0, 755.0, 276.0, 364.0, 321.0, 281.0, 48.0, 635.0, 1101.0, 85.0, 441.0, 822.0, 878.0, 558.0, 268.0, 353.0, 528.0, 507.0, 1010.0, 128.0, 457.0, 636.0, 845.0, 649.0, 432.0, 415.0, 751.0, 432.0, 74.0, 529.0, 306.0, 334.0, 455.0, 716.0]",MapMesh
650,Miami,80,0.4,0.0,100,False,sp10,GPSR,75,100,101489,"[952.0, 299.0, 995.0, 386.0, 775.0, 81.0, 69.0, 4097.0, 4097.0, 1040.0, 436.0, 351.0, 759.0, 1093.0, 60.0, 446.0, 226.0, 256.0, 4097.0, 4097.0, 472.0, 4097.0, 395.0, 508.0, 702.0, 297.0, 348.0, 255.0, 196.0, 475.0, 69.0, 213.0, 1412.0, 508.0, 528.0, 133.0, 546.0, 400.0, 389.0, 838.0, 92.0, 415.0, 4098.0, 4097.0, 170.0, 275.0, 436.0, 860.0, 4097.0, 2139.0, 4097.0, 315.0, 3289.0, 61.0, 838.0, 112.0, 552.0, 269.0, 136.0, 54.0, 3418.0, 144.0, 350.0, 946.0, 510.0, 4099.0, 440.0, 598.0, 283.0, 2003.0, 281.0, 222.0, 57.0, 4097.0, 2720.0, 45.0, 321.0, 4097.0, 4097.0, 691.0, 162.0, 3112.0, 148.0, 138.0, 109.0, 4097.0, 315.0, 4098.0, 420.0, 4097.0, 355.0, 3323.0, 124.0, 357.0, 57.0, 140.0, 158.0, 1667.0, 1081.0, 68.0]",GPSR
651,Miami,80,0.4,15.0,100,False,sp10,GPSR,48,100,101489,"[1801.0, 283.0, 4099.0, 4098.0, 2515.0, 80.0, 4097.0, 4097.0, 4097.0, 327.0, 4097.0, 347.0, 823.0, 4098.0, 56.0, 4098.0, 233.0, 276.0, 3453.0, 4098.0, 4097.0, 4097.0, 4097.0, 523.0, 2625.0, 306.0, 368.0, 291.0, 183.0, 510.0, 59.0, 230.0, 4097.0, 533.0, 573.0, 4098.0, 1424.0, 4097.0, 372.0, 324.0, 157.0, 4097.0, 148.0, 1129.0, 125.0, 1701.0, 342.0, 4098.0, 441.0, 4097.0, 409.0, 378.0, 123.0, 382.0, 69.0, 148.0, 4097.0, 4097.0, 2071.0, 70.0, 81.0, 4097.0, 4097.0, 25.0, 165.0, 278.0, 411.0, 4099.0, 4097.0, 4097.0, 4097.0, 2530.0, 41.0, 4097.0, 4097.0, 132.0, 4097.0, 296.0, 150.0, 52.0, 4097.0, 4098.0, 107.0, 4099.0, 604.0, 4097.0, 4097.0, 4097.0, 317.0, 4097.0, 341.0, 224.0, 4099.0, 4097.0, 4097.0, 44.0, 301.0, 1621.0, 4098.0, 652.0]",GPSR-15
83,Monaco,80,0.4,0.0,100,False,sp10,GPSR,91,100,3895,"[148.0, 382.0, 74.0, 2.0, 4097.0, 4097.0, 7.0, 47.0, 33.0, 3322.0, 84.0, 4097.0, 4097.0, 180.0, 22.0, 201.0, 170.0, 132.0, 1161.0, 1204.0, 263.0, 44.0, 149.0, 91.0, 37.0, 1191.0, 728.0, 42.0, 1149.0, 57.0, 199.0, 62.0, 102.0, 66.0, 58.0, 141.0, 63.0, 4097.0, 239.0, 27.0, 15.0, 33.0, 111.0, 217.0, 94.0, 21.0, 47.0, 765.0, 785.0, 128.0, 11.0, 451.0, 59.0, 2252.0, 799.0, 3391.0, 57.0, 1017.0, 59.0, 43.0, 97.0, 272.0, 69.0, 53.0, 87.0, 8.0, 238.0, 68.0, 54.0, 237.0, 183.0, 433.0, 19.0, 25.0, 74.0, 185.0, 89.0, 127.0, 1042.0, 187.0, 22.0, 22.0, 119.0, 4097.0, 60.0, 4097.0, 330.0, 53.0, 3993.0, 1346.0, 56.0, 15.0, 65.0, 19.0, 59.0, 4097.0, 74.0, 788.0, 35.0, 127.0]",GPSR
85,Monaco,80,0.4,15.0,100,False,sp10,GPSR,57,100,3895,"[209.0, 53.0, 129.0, 4097.0, 57.0, 3753.0, 4097.0, 48.0, 2992.0, 49.0, 215.0, 4097.0, 145.0, 4098.0, 79.0, 152.0, 83.0, 3755.0, 247.0, 47.0, 4097.0, 31.0, 109.0, 4097.0, 115.0, 20.0, 55.0, 4097.0, 109.0, 149.0, 18.0, 4097.0, 4097.0, 4097.0, 130.0, 4097.0, 60.0, 4097.0, 2226.0, 4097.0, 30.0, 37.0, 122.0, 4099.0, 61.0, 4097.0, 4098.0, 73.0, 211.0, 4098.0, 62.0, 3184.0, 87.0, 22.0, 74.0, 4097.0, 67.0, 4097.0, 32.0, 144.0, 154.0, 3408.0, 4097.0, 3.0, 4098.0, 1036.0, 11.0, 237.0, 44.0, 1323.0, 77.0, 4098.0, 1764.0, 148.0, 31.0, 3451.0, 224.0, 121.0, 919.0, 4097.0, 3563.0, 266.0, 83.0, 4097.0, 76.0, 4097.0, 4097.0, 67.0, 4097.0, 252.0, 196.0, 3159.0, 24.0, 24.0, 68.0, 3944.0, 97.0, 4097.0, 2386.0, 175.0]",GPSR-15
81,Monaco,80,0.4,0.0,75,False,sp10,MapMesh,97,100,3895,"[23.0, 36.0, 120.0, 130.0, 111.0, 30.0, 66.0, 104.0, 116.0, 133.0, 13.0, 160.0, 58.0, 149.0, 109.0, 109.0, 51.0, 60.0, 60.0, 56.0, 202.0, 34.0, 155.0, 73.0, 36.0, 126.0, 146.0, 58.0, 136.0, 59.0, 183.0, 40.0, 97.0, 94.0, 60.0, 115.0, 63.0, 115.0, 228.0, 31.0, 78.0, 186.0, 82.0, 66.0, 81.0, 10.0, 48.0, 68.0, 57.0, 182.0, 155.0, 173.0, 16.0, 33.0, 46.0, 207.0, 81.0, 157.0, 106.0, 162.0, 118.0, 115.0, 83.0, 6.0, 110.0, 142.0, 12.0, 50.0, 52.0, 107.0, 70.0, 83.0, 134.0, 160.0, 41.0, 138.0, 183.0, 95.0, 174.0, 111.0, 41.0, 26.0, 102.0, 96.0, 58.0, 178.0, 91.0, 58.0, 151.0, 255.0, 52.0, 33.0, 53.0, 49.0, 61.0, 125.0, 111.0, 156.0, 19.0, 117.0]",MapMesh
751,Mumbai,80,0.4,0.0,75,False,sp10,MapMesh,70,100,96159,"[919.0, 1312.0, 585.0, 109.0, 1141.0, 249.0, 954.0, 283.0, 1160.0, 1113.0, 1162.0, 496.0, 1257.0, 373.0, 673.0, 447.0, 265.0, 527.0, 306.0, 176.0, 350.0, 132.0, 108.0, 1192.0, 232.0, 1731.0, 1618.0, 63.0, 661.0, 460.0, 785.0, 656.0, 687.0, 536.0, 216.0, 541.0, 90.0, 130.0, 1281.0, 313.0, 43.0, 651.0, 103.0, 711.0, 1539.0, 843.0, 806.0, 303.0, 543.0, 1327.0, 50.0, 496.0, 970.0, 163.0, 793.0, 953.0, 1358.0, 765.0, 673.0, 517.0, 552.0, 1520.0, 97.0, 74.0, 1298.0, 165.0, 703.0, 60.0, 61.0, 84.0, 996.0, 266.0, 470.0, 975.0, 44.0, 907.0, 945.0, 107.0, 1037.0, 353.0, 165.0, 249.0, 422.0, 302.0, 333.0, 472.0, 88.0, 79.0, 612.0, 0.0, 311.0, 447.0, 185.0, 1268.0, 431.0, 445.0, 814.0, 31.0, 375.0, 366.0]",MapMesh
755,Mumbai,80,0.4,15.0,100,False,sp10,GPSR,15,100,96159,"[4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 3537.0, 4100.0, 4097.0, 1155.0, 1192.0, 4098.0, 4097.0, 4097.0, 263.0, 2381.0, 4097.0, 107.0, 164.0, 471.0, 3563.0, 4097.0, 4097.0, 87.0, 4097.0, 4098.0, 4097.0, 1358.0, 4097.0, 213.0, 1722.0, 4097.0, 4097.0, 4097.0, 414.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 3563.0, 4097.0, 449.0, 4097.0, 308.0, 4097.0, 4097.0, 4099.0, 686.0, 80.0, 2542.0, 4097.0, 4097.0, 4097.0, 4097.0, 32.0, 4097.0, 32.0, 4098.0, 284.0, 4097.0, 4098.0, 96.0, 4097.0, 2512.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 423.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 98.0, 4097.0, 4097.0, 4097.0, 4100.0, 578.0, 39.0, 4097.0, 4097.0, 298.0, 4098.0, 4097.0, 4098.0, 4097.0, 4097.0, 120.0, 4097.0, 4097.0]",GPSR-15
753,Mumbai,80,0.4,0.0,100,False,sp10,GPSR,29,100,96159,"[1784.0, 501.0, 335.0, 267.0, 325.0, 4097.0, 4097.0, 4097.0, 4097.0, 70.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 384.0, 3995.0, 38.0, 4099.0, 815.0, 657.0, 2905.0, 609.0, 82.0, 4097.0, 4098.0, 4097.0, 2059.0, 4097.0, 4097.0, 4097.0, 4097.0, 1499.0, 4097.0, 3948.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 241.0, 821.0, 90.0, 2408.0, 4097.0, 4097.0, 1040.0, 4098.0, 4097.0, 4097.0, 3372.0, 4097.0, 3249.0, 4097.0, 3078.0, 4098.0, 4098.0, 2424.0, 4097.0, 4097.0, 1222.0, 4097.0, 1275.0, 1707.0, 375.0, 4097.0, 2665.0, 72.0, 2384.0, 2279.0, 4097.0, 4097.0, 3502.0, 4097.0, 4097.0, 2915.0, 4098.0, 102.0, 4097.0, 453.0, 4097.0, 4097.0, 91.0, 70.0, 4097.0, 4097.0, 4097.0, 528.0, 46.0, 493.0, 3778.0, 2623.0, 4097.0, 4097.0, 4097.0, 2573.0, 1550.0, 118.0, 3194.0, 4097.0]",GPSR
1462,Nairobi,80,0.4,0.0,75,False,sp10,MapMesh,36,100,509493,"[9238.0, 1405.0, 862.0, 1331.0, 13057.0, 2972.0, 645.0, 7540.0, 5820.0, 6908.0, 456.0, 10291.0, 15139.0, 1014.0, 745.0, 12364.0, 8822.0, 1723.0, 9506.0, 5957.0, 526.0, 1049.0, 2440.0, 1931.0, 1342.0, 361.0, 756.0, 624.0, 363.0, 1120.0, 1825.0, 966.0, 675.0, 1456.0, 1020.0, 1589.0, 970.0, 727.0, 1769.0, 1715.0, 4273.0, 7079.0, 1504.0, 1317.0, 6219.0, 7828.0, 7835.0, 10083.0, 8146.0, 1990.0, 1304.0, 10064.0, 2484.0, 70.0, 8615.0, 1356.0, 4023.0, 6739.0, 417.0, 8343.0, 798.0, 889.0, 1006.0, 775.0, 1392.0, 1280.0, 808.0, 913.0, 1177.0, 1199.0, 1027.0, 629.0, 1088.0, 488.0, 636.0, 1240.0, 2020.0, 1660.0, 1204.0, 2497.0, 744.0, 2025.0, 714.0, 1177.0, 1360.0, 661.0, 1527.0, 738.0, 993.0, 726.0, 1399.0, 1631.0, 2078.0, 398.0, 1372.0, 265.0, 158.0, 1429.0, 633.0, 860.0]",MapMesh
1464,Nairobi,80,0.4,0.0,100,False,sp10,GPSR,30,100,509493,"[4097.0, 4097.0, 4097.0, 506.0, 604.0, 4100.0, 4097.0, 4099.0, 2420.0, 456.0, 4097.0, 3137.0, 4097.0, 4097.0, 498.0, 4097.0, 135.0, 4097.0, 763.0, 547.0, 4097.0, 4098.0, 107.0, 4098.0, 396.0, 1602.0, 4097.0, 4098.0, 2902.0, 2372.0, 4097.0, 4097.0, 4099.0, 4097.0, 4097.0, 4097.0, 1131.0, 4097.0, 377.0, 4097.0, 4097.0, 222.0, 1040.0, 2941.0, 4097.0, 350.0, 1041.0, 4097.0, 712.0, 675.0, 605.0, 294.0, 4097.0, 4097.0, 890.0, 4097.0, 4097.0, 618.0, 1125.0, 1156.0, 4097.0, 4098.0, 501.0, 4098.0, 4097.0, 4098.0, 927.0, 4097.0, 1010.0, 1095.0, 4099.0, 4097.0, 790.0, 2806.0, 908.0, 4098.0, 4099.0, 4097.0, 485.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 3790.0, 4097.0, 4097.0, 2172.0, 4097.0, 4098.0, 4097.0, 4098.0, 4098.0, 4097.0, 4097.0, 3458.0, 765.0, 4097.0, 376.0, 1435.0]",GPSR
1466,Nairobi,80,0.4,15.0,100,False,sp10,GPSR,12,100,509493,"[3563.0, 4097.0, 4097.0, 2988.0, 609.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 2519.0, 4097.0, 227.0, 4097.0, 565.0, 4097.0, 4097.0, 4097.0, 4097.0, 805.0, 3563.0, 4097.0, 4097.0, 1040.0, 4097.0, 3283.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 3965.0, 4097.0, 385.0, 4098.0, 4097.0, 228.0, 4097.0, 4097.0, 4097.0, 352.0, 4097.0, 4097.0, 721.0, 4098.0, 556.0, 979.0, 4097.0, 4098.0, 4097.0, 727.0, 4097.0, 4097.0, 436.0, 4098.0, 3563.0, 4097.0, 642.0, 4098.0, 4097.0, 3680.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 895.0, 4097.0, 338.0, 4097.0, 4097.0, 4098.0, 106.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 235.0, 4097.0, 4097.0, 4097.0, 333.0, 4097.0]",GPSR-15
691,Naples,80,0.4,0.0,75,False,sp10,MapMesh,78,100,138566,"[289.0, 249.0, 152.0, 316.0, 87.0, 834.0, 170.0, 437.0, 170.0, 686.0, 846.0, 586.0, 986.0, 2.0, 1063.0, 510.0, 517.0, 321.0, 882.0, 675.0, 672.0, 226.0, 483.0, 1869.0, 760.0, 60.0, 551.0, 145.0, 460.0, 1018.0, 149.0, 570.0, 675.0, 538.0, 889.0, 75.0, 212.0, 633.0, 238.0, 152.0, 644.0, 675.0, 1739.0, 722.0, 650.0, 992.0, 879.0, 101.0, 892.0, 537.0, 850.0, 101.0, 854.0, 354.0, 6.0, 40.0, 780.0, 1119.0, 298.0, 1166.0, 514.0, 68.0, 617.0, 203.0, 538.0, 1302.0, 1093.0, 597.0, 419.0, 381.0, 712.0, 446.0, 359.0, 786.0, 895.0, 353.0, 467.0, 389.0, 1011.0, 54.0, 638.0, 852.0, 1033.0, 1224.0, 1067.0, 561.0, 247.0, 216.0, 59.0, 215.0, 665.0, 72.0, 95.0, 578.0, 1277.0, 523.0, 247.0, 395.0, 352.0, 1128.0]",MapMesh
695,Naples,80,0.4,15.0,100,False,sp10,GPSR,16,100,138566,"[4097.0, 217.0, 3987.0, 1466.0, 3029.0, 64.0, 4098.0, 160.0, 4098.0, 4097.0, 4098.0, 4098.0, 4098.0, 4097.0, 4097.0, 88.0, 4098.0, 4097.0, 343.0, 4098.0, 4097.0, 1155.0, 4098.0, 4097.0, 4097.0, 4097.0, 3856.0, 4099.0, 4097.0, 4097.0, 4098.0, 4097.0, 442.0, 4097.0, 4097.0, 349.0, 4097.0, 4097.0, 1947.0, 4097.0, 4097.0, 207.0, 4097.0, 4098.0, 4097.0, 4097.0, 55.0, 4097.0, 4097.0, 4097.0, 4097.0, 653.0, 2559.0, 4097.0, 4097.0, 4097.0, 960.0, 4097.0, 4097.0, 4098.0, 4097.0, 4098.0, 4097.0, 4097.0, 3789.0, 4097.0, 1222.0, 96.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 3426.0, 40.0, 4100.0, 4097.0, 307.0, 2965.0, 4097.0, 4098.0, 4097.0, 4097.0, 463.0, 4097.0, 209.0, 179.0, 4097.0, 2682.0, 1382.0, 4097.0, 102.0, 4097.0, 4097.0, 1088.0, 4098.0, 4098.0, 2423.0, 4097.0]",GPSR-15
693,Naples,80,0.4,0.0,100,False,sp10,GPSR,47,100,138566,"[771.0, 871.0, 4097.0, 4097.0, 2960.0, 4097.0, 3283.0, 98.0, 3021.0, 4097.0, 723.0, 4097.0, 4097.0, 215.0, 2656.0, 33.0, 4097.0, 1223.0, 306.0, 1225.0, 3563.0, 207.0, 177.0, 1007.0, 4097.0, 1422.0, 49.0, 344.0, 124.0, 4097.0, 4097.0, 588.0, 4097.0, 1457.0, 162.0, 2623.0, 4097.0, 2036.0, 4097.0, 1743.0, 539.0, 4097.0, 4097.0, 4064.0, 4098.0, 61.0, 4097.0, 132.0, 4097.0, 211.0, 84.0, 4097.0, 1210.0, 627.0, 4097.0, 45.0, 188.0, 4097.0, 292.0, 71.0, 668.0, 1211.0, 1682.0, 4097.0, 641.0, 1490.0, 216.0, 182.0, 2605.0, 173.0, 751.0, 1368.0, 91.0, 4098.0, 4097.0, 4097.0, 1223.0, 874.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 3790.0, 4097.0, 1038.0, 4097.0, 4097.0, 4097.0, 1334.0, 4097.0, 521.0, 817.0, 4097.0, 281.0, 4097.0, 409.0, 341.0, 4097.0]",GPSR
61,Nome,80,0.4,0.0,75,False,sp10,MapMesh,98,100,1536,"[27.0, 59.0, 78.0, 27.0, 40.0, 26.0, 63.0, 18.0, 7.0, 8.0, 45.0, 66.0, 60.0, 21.0, 65.0, 20.0, 4.0, 27.0, 43.0, 37.0, 72.0, 70.0, 31.0, 66.0, 33.0, 26.0, 10.0, 33.0, 26.0, 18.0, 26.0, 24.0, 36.0, 38.0, 39.0, 61.0, 53.0, 54.0, 10.0, 26.0, 75.0, 23.0, 12.0, 113.0, 49.0, 27.0, 58.0, 14.0, 100.0, 77.0, 13.0, 14.0, 25.0, 55.0, 24.0, 81.0, 31.0, 86.0, 87.0, 38.0, 57.0, 30.0, 24.0, 57.0, 48.0, 75.0, 7.0, 27.0, 54.0, 4.0, 69.0, 8.0, 18.0, 44.0, 72.0, 23.0, 20.0, 35.0, 33.0, 28.0, 82.0, 57.0, 19.0, 25.0, 60.0, 35.0, 68.0, 30.0, 73.0, 100.0, 53.0, 59.0, 10.0, 53.0, 55.0, 37.0, 41.0, 32.0, 32.0, 8.0]",MapMesh
65,Nome,80,0.4,15.0,100,False,sp10,GPSR,87,100,1536,"[4097.0, 19.0, 4098.0, 114.0, 34.0, 44.0, 61.0, 19.0, 113.0, 85.0, 4097.0, 23.0, 4101.0, 4099.0, 27.0, 78.0, 25.0, 112.0, 109.0, 40.0, 58.0, 31.0, 35.0, 61.0, 45.0, 77.0, 7.0, 32.0, 78.0, 7.0, 61.0, 12.0, 24.0, 39.0, 4097.0, 40.0, 41.0, 46.0, 33.0, 31.0, 54.0, 62.0, 44.0, 141.0, 42.0, 34.0, 4.0, 24.0, 35.0, 19.0, 28.0, 26.0, 27.0, 38.0, 2971.0, 74.0, 67.0, 59.0, 4097.0, 30.0, 13.0, 52.0, 64.0, 26.0, 48.0, 29.0, 61.0, 9.0, 13.0, 21.0, 52.0, 4097.0, 48.0, 5.0, 69.0, 4097.0, 7.0, 4097.0, 43.0, 45.0, 65.0, 52.0, 17.0, 25.0, 3400.0, 4097.0, 58.0, 30.0, 68.0, 4097.0, 43.0, 415.0, 24.0, 53.0, 58.0, 43.0, 32.0, 38.0, 27.0, 3.0]",GPSR-15
63,Nome,80,0.4,0.0,100,False,sp10,GPSR,99,100,1536,"[52.0, 17.0, 6.0, 116.0, 24.0, 41.0, 63.0, 25.0, 127.0, 90.0, 14.0, 20.0, 19.0, 30.0, 21.0, 101.0, 33.0, 108.0, 95.0, 49.0, 66.0, 63.0, 20.0, 24.0, 63.0, 30.0, 53.0, 43.0, 89.0, 84.0, 39.0, 792.0, 19.0, 47.0, 59.0, 36.0, 47.0, 33.0, 28.0, 2.0, 64.0, 32.0, 26.0, 69.0, 55.0, 78.0, 5.0, 37.0, 89.0, 1.0, 65.0, 18.0, 19.0, 28.0, 100.0, 28.0, 25.0, 48.0, 39.0, 23.0, 64.0, 61.0, 43.0, 70.0, 38.0, 33.0, 4.0, 36.0, 38.0, 13.0, 27.0, 33.0, 23.0, 42.0, 49.0, 73.0, 71.0, 62.0, 10.0, 22.0, 14.0, 53.0, 65.0, 31.0, 45.0, 27.0, 68.0, 10.0, 13.0, 11.0, 50.0, 70.0, 44.0, 3.0, 86.0, 20.0, 4.0, 38.0, 42.0, 34.0]",GPSR
947,Paris,80,0.4,0.0,75,False,sp10,MapMesh,98,100,163144,"[286.0, 614.0, 380.0, 312.0, 1052.0, 857.0, 320.0, 381.0, 556.0, 600.0, 165.0, 885.0, 191.0, 244.0, 695.0, 435.0, 298.0, 356.0, 124.0, 74.0, 534.0, 673.0, 633.0, 117.0, 350.0, 471.0, 370.0, 375.0, 374.0, 312.0, 356.0, 295.0, 308.0, 398.0, 622.0, 679.0, 414.0, 809.0, 446.0, 88.0, 379.0, 677.0, 355.0, 434.0, 294.0, 599.0, 376.0, 420.0, 443.0, 345.0, 643.0, 282.0, 354.0, 710.0, 1136.0, 235.0, 472.0, 129.0, 524.0, 212.0, 263.0, 90.0, 843.0, 326.0, 169.0, 142.0, 1044.0, 393.0, 150.0, 11.0, 233.0, 521.0, 576.0, 443.0, 409.0, 478.0, 149.0, 445.0, 297.0, 870.0, 541.0, 446.0, 255.0, 574.0, 132.0, 876.0, 874.0, 742.0, 52.0, 258.0, 237.0, 260.0, 793.0, 455.0, 353.0, 367.0, 377.0, 611.0, 253.0, 76.0]",MapMesh
949,Paris,80,0.4,0.0,100,False,sp10,GPSR,90,100,163144,"[167.0, 605.0, 367.0, 273.0, 1935.0, 211.0, 363.0, 205.0, 336.0, 586.0, 139.0, 817.0, 188.0, 186.0, 621.0, 463.0, 270.0, 354.0, 66.0, 64.0, 614.0, 554.0, 2393.0, 587.0, 131.0, 556.0, 795.0, 770.0, 31.0, 308.0, 217.0, 252.0, 857.0, 4097.0, 387.0, 366.0, 253.0, 416.0, 292.0, 76.0, 212.0, 573.0, 1983.0, 4097.0, 234.0, 457.0, 466.0, 274.0, 383.0, 319.0, 442.0, 335.0, 276.0, 648.0, 2912.0, 211.0, 419.0, 112.0, 444.0, 172.0, 4097.0, 98.0, 683.0, 248.0, 157.0, 406.0, 4097.0, 344.0, 145.0, 18.0, 212.0, 438.0, 423.0, 4097.0, 394.0, 381.0, 149.0, 169.0, 361.0, 1928.0, 415.0, 511.0, 595.0, 117.0, 319.0, 406.0, 276.0, 395.0, 150.0, 217.0, 152.0, 189.0, 300.0, 4098.0, 3516.0, 675.0, 609.0, 676.0, 468.0, 76.0]",GPSR
951,Paris,80,0.4,15.0,100,False,sp10,GPSR,74,100,163144,"[205.0, 626.0, 4099.0, 3370.0, 238.0, 505.0, 510.0, 408.0, 479.0, 4097.0, 481.0, 312.0, 303.0, 674.0, 4097.0, 198.0, 454.0, 98.0, 450.0, 4097.0, 171.0, 623.0, 364.0, 322.0, 2079.0, 790.0, 369.0, 193.0, 345.0, 687.0, 154.0, 859.0, 195.0, 208.0, 646.0, 283.0, 273.0, 378.0, 77.0, 53.0, 591.0, 4097.0, 4097.0, 4097.0, 142.0, 4098.0, 4098.0, 789.0, 40.0, 289.0, 232.0, 296.0, 806.0, 4097.0, 421.0, 409.0, 4098.0, 4097.0, 4098.0, 4099.0, 423.0, 4097.0, 597.0, 113.0, 396.0, 440.0, 293.0, 1937.0, 187.0, 239.0, 336.0, 4097.0, 312.0, 320.0, 4097.0, 693.0, 586.0, 4097.0, 4097.0, 81.0, 3563.0, 101.0, 699.0, 333.0, 171.0, 457.0, 4097.0, 372.0, 160.0, 13.0, 226.0, 454.0, 455.0, 447.0, 395.0, 404.0, 153.0, 176.0, 393.0, 4097.0]",GPSR-15
430,Philly,80,0.4,0.0,75,False,sp10,MapMesh,83,100,49335,"[665.0, 404.0, 213.0, 86.0, 337.0, 150.0, 137.0, 451.0, 237.0, 109.0, 126.0, 172.0, 577.0, 330.0, 265.0, 266.0, 307.0, 436.0, 336.0, 109.0, 226.0, 49.0, 164.0, 207.0, 96.0, 88.0, 405.0, 390.0, 465.0, 154.0, 610.0, 249.0, 72.0, 90.0, 19.0, 180.0, 41.0, 86.0, 191.0, 150.0, 191.0, 132.0, 171.0, 123.0, 224.0, 325.0, 56.0, 164.0, 561.0, 242.0, 121.0, 488.0, 393.0, 86.0, 121.0, 425.0, 441.0, 589.0, 48.0, 394.0, 630.0, 302.0, 274.0, 117.0, 41.0, 216.0, 67.0, 198.0, 73.0, 142.0, 148.0, 232.0, 469.0, 230.0, 15.0, 59.0, 132.0, 411.0, 410.0, 57.0, 62.0, 441.0, 344.0, 591.0, 244.0, 502.0, 104.0, 504.0, 213.0, 73.0, 430.0, 169.0, 436.0, 421.0, 180.0, 38.0, 275.0, 194.0, 582.0, 234.0]",MapMesh
434,Philly,80,0.4,15.0,100,False,sp10,GPSR,58,100,49335,"[191.0, 109.0, 206.0, 148.0, 4097.0, 4097.0, 99.0, 144.0, 580.0, 1616.0, 104.0, 288.0, 377.0, 115.0, 186.0, 516.0, 377.0, 4097.0, 79.0, 4097.0, 4097.0, 229.0, 4097.0, 143.0, 263.0, 165.0, 144.0, 4097.0, 245.0, 4097.0, 68.0, 184.0, 4097.0, 4098.0, 245.0, 1843.0, 4099.0, 310.0, 3278.0, 4097.0, 3563.0, 295.0, 187.0, 117.0, 4098.0, 595.0, 92.0, 4097.0, 2392.0, 138.0, 143.0, 204.0, 313.0, 293.0, 25.0, 115.0, 4099.0, 308.0, 4097.0, 62.0, 74.0, 4097.0, 178.0, 326.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 84.0, 2828.0, 43.0, 4099.0, 263.0, 175.0, 4098.0, 4097.0, 178.0, 321.0, 4097.0, 213.0, 54.0, 4097.0, 4097.0, 77.0, 77.0, 260.0, 381.0, 4097.0, 151.0, 4097.0, 4098.0, 68.0, 4098.0, 18.0, 4097.0, 77.0, 125.0, 4097.0, 4098.0]",GPSR-15
432,Philly,80,0.4,0.0,100,False,sp10,GPSR,92,100,49335,"[302.0, 180.0, 192.0, 178.0, 190.0, 286.0, 94.0, 268.0, 92.0, 142.0, 148.0, 233.0, 205.0, 298.0, 20.0, 51.0, 163.0, 1641.0, 145.0, 47.0, 191.0, 112.0, 198.0, 2203.0, 337.0, 262.0, 83.0, 129.0, 40.0, 2082.0, 92.0, 331.0, 281.0, 108.0, 196.0, 333.0, 325.0, 984.0, 65.0, 290.0, 71.0, 2232.0, 178.0, 4097.0, 247.0, 1999.0, 1251.0, 4097.0, 2379.0, 83.0, 2299.0, 180.0, 1057.0, 279.0, 184.0, 54.0, 2440.0, 169.0, 2187.0, 367.0, 208.0, 54.0, 135.0, 199.0, 69.0, 120.0, 233.0, 343.0, 2140.0, 188.0, 494.0, 2095.0, 55.0, 1958.0, 25.0, 281.0, 62.0, 100.0, 2354.0, 133.0, 2404.0, 238.0, 188.0, 168.0, 265.0, 164.0, 130.0, 2562.0, 218.0, 100.0, 77.0, 205.0, 2085.0, 237.0, 227.0, 265.0, 102.0, 387.0, 332.0, 164.0]",GPSR
265,Phoenix,80,0.4,15.0,100,False,sp10,GPSR,58,100,18213,"[4097.0, 83.0, 116.0, 19.0, 449.0, 39.0, 943.0, 4097.0, 142.0, 122.0, 4097.0, 1161.0, 4097.0, 23.0, 85.0, 148.0, 105.0, 159.0, 4097.0, 4097.0, 157.0, 239.0, 4097.0, 4097.0, 4097.0, 80.0, 4097.0, 397.0, 10.0, 48.0, 130.0, 4097.0, 62.0, 4097.0, 207.0, 141.0, 265.0, 53.0, 128.0, 214.0, 4097.0, 4097.0, 4097.0, 10.0, 143.0, 351.0, 100.0, 2541.0, 198.0, 195.0, 149.0, 4097.0, 95.0, 4097.0, 4097.0, 84.0, 4098.0, 4097.0, 4097.0, 145.0, 215.0, 150.0, 206.0, 4097.0, 4097.0, 725.0, 116.0, 45.0, 36.0, 4097.0, 954.0, 4097.0, 306.0, 4097.0, 74.0, 4098.0, 4097.0, 4097.0, 164.0, 144.0, 4097.0, 142.0, 127.0, 142.0, 4097.0, 4097.0, 1712.0, 1022.0, 41.0, 192.0, 4097.0, 51.0, 4097.0, 23.0, 130.0, 49.0, 1369.0, 4097.0, 21.0, 68.0]",GPSR-15
261,Phoenix,80,0.4,0.0,75,False,sp10,MapMesh,92,100,18213,"[108.0, 158.0, 258.0, 24.0, 326.0, 45.0, 201.0, 49.0, 229.0, 130.0, 120.0, 297.0, 150.0, 54.0, 90.0, 157.0, 141.0, 216.0, 289.0, 243.0, 210.0, 287.0, 46.0, 367.0, 151.0, 94.0, 330.0, 252.0, 18.0, 82.0, 283.0, 282.0, 95.0, 2.0, 360.0, 321.0, 225.0, 70.0, 139.0, 300.0, 266.0, 177.0, 214.0, 262.0, 136.0, 153.0, 1.0, 77.0, 155.0, 358.0, 136.0, 330.0, 300.0, 392.0, 59.0, 352.0, 268.0, 77.0, 216.0, 126.0, 358.0, 169.0, 308.0, 12.0, 154.0, 11.0, 254.0, 372.0, 200.0, 230.0, 8.0, 280.0, 299.0, 214.0, 288.0, 142.0, 305.0, 358.0, 209.0, 195.0, 295.0, 138.0, 182.0, 156.0, 56.0, 277.0, 142.0, 291.0, 224.0, 206.0, 100.0, 52.0, 211.0, 36.0, 46.0, 53.0, 312.0, 54.0, 36.0, 63.0]",MapMesh
263,Phoenix,80,0.4,0.0,100,False,sp10,GPSR,96,100,18213,"[197.0, 161.0, 143.0, 163.0, 42.0, 1026.0, 137.0, 986.0, 36.0, 188.0, 104.0, 62.0, 2072.0, 22.0, 111.0, 51.0, 1810.0, 53.0, 20.0, 53.0, 209.0, 159.0, 200.0, 154.0, 1061.0, 695.0, 2149.0, 39.0, 28.0, 206.0, 331.0, 1905.0, 263.0, 490.0, 2149.0, 4097.0, 1802.0, 70.0, 158.0, 132.0, 1619.0, 1713.0, 190.0, 10.0, 27.0, 79.0, 97.0, 1880.0, 221.0, 202.0, 145.0, 4098.0, 1792.0, 1706.0, 1892.0, 72.0, 822.0, 1707.0, 1791.0, 145.0, 130.0, 170.0, 4097.0, 1800.0, 108.0, 54.0, 1036.0, 356.0, 8.0, 32.0, 120.0, 918.0, 67.0, 621.0, 215.0, 127.0, 213.0, 75.0, 97.0, 212.0, 44.0, 62.0, 126.0, 15.0, 398.0, 48.0, 826.0, 937.0, 143.0, 111.0, 1219.0, 957.0, 137.0, 28.0, 83.0, 125.0, 99.0, 155.0, 222.0, 1395.0]",GPSR
414,Reykjavik,80,0.4,15.0,100,False,sp10,GPSR,46,100,18475,"[4097.0, 4098.0, 4097.0, 505.0, 78.0, 184.0, 2379.0, 83.0, 4097.0, 33.0, 282.0, 124.0, 4097.0, 36.0, 180.0, 1117.0, 4097.0, 449.0, 30.0, 100.0, 1224.0, 4097.0, 4097.0, 44.0, 81.0, 4098.0, 4097.0, 439.0, 194.0, 66.0, 82.0, 391.0, 4097.0, 4097.0, 4097.0, 4099.0, 3053.0, 646.0, 98.0, 16.0, 3563.0, 59.0, 4098.0, 4097.0, 140.0, 4097.0, 4097.0, 165.0, 4097.0, 3705.0, 4097.0, 4097.0, 43.0, 4098.0, 4097.0, 4098.0, 43.0, 4099.0, 37.0, 4097.0, 211.0, 4097.0, 4097.0, 101.0, 21.0, 4097.0, 170.0, 41.0, 4097.0, 27.0, 279.0, 4098.0, 19.0, 4097.0, 35.0, 42.0, 251.0, 418.0, 4097.0, 4098.0, 378.0, 4097.0, 103.0, 4097.0, 11.0, 4097.0, 4097.0, 80.0, 4097.0, 4097.0, 306.0, 149.0, 2505.0, 17.0, 285.0, 107.0, 4097.0, 39.0, 4097.0, 4098.0]",GPSR-15
410,Reykjavik,80,0.4,0.0,75,False,sp10,MapMesh,88,100,18475,"[446.0, 68.0, 177.0, 298.0, 116.0, 341.0, 396.0, 305.0, 292.0, 316.0, 238.0, 489.0, 40.0, 358.0, 42.0, 301.0, 24.0, 131.0, 24.0, 222.0, 259.0, 459.0, 132.0, 110.0, 26.0, 60.0, 82.0, 76.0, 463.0, 25.0, 219.0, 128.0, 26.0, 361.0, 91.0, 103.0, 338.0, 326.0, 329.0, 67.0, 448.0, 129.0, 113.0, 59.0, 164.0, 12.0, 394.0, 626.0, 163.0, 60.0, 78.0, 320.0, 121.0, 291.0, 28.0, 162.0, 56.0, 266.0, 94.0, 19.0, 313.0, 295.0, 180.0, 5.0, 64.0, 10.0, 569.0, 51.0, 337.0, 39.0, 370.0, 133.0, 350.0, 10.0, 404.0, 241.0, 456.0, 314.0, 20.0, 133.0, 307.0, 12.0, 93.0, 318.0, 17.0, 125.0, 421.0, 64.0, 27.0, 191.0, 318.0, 179.0, 243.0, 17.0, 47.0, 134.0, 264.0, 37.0, 31.0, 324.0]",MapMesh
412,Reykjavik,80,0.4,0.0,100,False,sp10,GPSR,92,100,18475,"[342.0, 474.0, 101.0, 412.0, 15.0, 125.0, 2088.0, 64.0, 25.0, 477.0, 272.0, 145.0, 1421.0, 22.0, 253.0, 111.0, 1450.0, 46.0, 17.0, 2155.0, 1316.0, 76.0, 2169.0, 36.0, 72.0, 2335.0, 2680.0, 1525.0, 186.0, 59.0, 79.0, 351.0, 2771.0, 1775.0, 3675.0, 149.0, 24.0, 3402.0, 88.0, 10.0, 247.0, 4098.0, 80.0, 94.0, 19.0, 63.0, 162.0, 45.0, 425.0, 22.0, 268.0, 74.0, 23.0, 4097.0, 112.0, 55.0, 279.0, 402.0, 4097.0, 567.0, 1615.0, 3912.0, 2556.0, 870.0, 70.0, 156.0, 1539.0, 75.0, 2755.0, 30.0, 271.0, 111.0, 2224.0, 7.0, 182.0, 1371.0, 1621.0, 4097.0, 34.0, 118.0, 182.0, 37.0, 1254.0, 1646.0, 135.0, 748.0, 1501.0, 142.0, 1147.0, 1373.0, 4097.0, 1635.0, 35.0, 1309.0, 1121.0, 369.0, 29.0, 133.0, 43.0, 176.0]",GPSR
1254,Rio,80,0.4,15.0,100,False,sp10,GPSR,31,100,128313,"[28.0, 4097.0, 4097.0, 79.0, 189.0, 273.0, 4097.0, 4097.0, 365.0, 4098.0, 4097.0, 634.0, 438.0, 4097.0, 221.0, 4097.0, 798.0, 4097.0, 140.0, 2935.0, 3563.0, 272.0, 42.0, 4097.0, 4099.0, 4097.0, 4097.0, 423.0, 53.0, 70.0, 4097.0, 4098.0, 394.0, 4097.0, 466.0, 4097.0, 152.0, 4097.0, 4099.0, 4097.0, 96.0, 3466.0, 4097.0, 328.0, 4097.0, 4097.0, 4097.0, 278.0, 4097.0, 4097.0, 4097.0, 267.0, 225.0, 4097.0, 4097.0, 4097.0, 54.0, 310.0, 55.0, 4097.0, 4097.0, 1155.0, 4098.0, 4097.0, 1452.0, 539.0, 328.0, 4098.0, 4097.0, 4098.0, 531.0, 268.0, 575.0, 812.0, 4098.0, 4097.0, 4097.0, 4098.0, 102.0, 4097.0, 4097.0, 4098.0, 107.0, 297.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 167.0, 188.0, 47.0, 4097.0, 487.0, 4097.0, 4097.0, 115.0, 461.0, 4097.0, 4097.0]",GPSR-15
1253,Rio,80,0.4,0.0,100,False,sp10,GPSR,62,100,128313,"[31.0, 4097.0, 530.0, 515.0, 193.0, 4097.0, 4097.0, 1876.0, 290.0, 4098.0, 348.0, 669.0, 439.0, 1842.0, 4097.0, 893.0, 1249.0, 4097.0, 151.0, 4097.0, 4097.0, 255.0, 53.0, 747.0, 2717.0, 1526.0, 313.0, 390.0, 47.0, 56.0, 2266.0, 710.0, 411.0, 4097.0, 462.0, 4097.0, 199.0, 1280.0, 289.0, 306.0, 76.0, 3486.0, 4097.0, 365.0, 1402.0, 4097.0, 2876.0, 273.0, 535.0, 54.0, 4097.0, 252.0, 287.0, 534.0, 3058.0, 163.0, 53.0, 4097.0, 42.0, 128.0, 3563.0, 4097.0, 641.0, 4097.0, 2047.0, 266.0, 331.0, 4097.0, 4098.0, 574.0, 4097.0, 206.0, 665.0, 1024.0, 4098.0, 524.0, 3195.0, 732.0, 103.0, 4097.0, 37.0, 531.0, 4097.0, 203.0, 577.0, 2854.0, 275.0, 124.0, 358.0, 194.0, 170.0, 51.0, 4097.0, 477.0, 1386.0, 1034.0, 87.0, 435.0, 4097.0, 4097.0]",GPSR
1248,Rio,80,0.4,0.0,75,False,sp10,MapMesh,86,100,128313,"[33.0, 549.0, 811.0, 170.0, 367.0, 447.0, 208.0, 91.0, 408.0, 134.0, 150.0, 44.0, 609.0, 319.0, 111.0, 111.0, 97.0, 7.0, 702.0, 442.0, 258.0, 572.0, 501.0, 104.0, 610.0, 242.0, 376.0, 478.0, 349.0, 643.0, 205.0, 525.0, 380.0, 790.0, 236.0, 789.0, 690.0, 486.0, 123.0, 27.0, 604.0, 224.0, 50.0, 388.0, 532.0, 445.0, 219.0, 402.0, 50.0, 50.0, 38.0, 468.0, 193.0, 653.0, 418.0, 583.0, 147.0, 634.0, 690.0, 229.0, 69.0, 101.0, 384.0, 73.0, 738.0, 484.0, 457.0, 284.0, 711.0, 90.0, 151.0, 181.0, 330.0, 385.0, 207.0, 113.0, 39.0, 261.0, 35.0, 106.0, 340.0, 71.0, 604.0, 559.0, 349.0, 249.0, 392.0, 380.0, 413.0, 489.0, 621.0, 218.0, 440.0, 143.0, 420.0, 455.0, 385.0, 317.0, 79.0, 813.0]",MapMesh
1367,Rome,80,0.4,0.0,75,False,sp10,MapMesh,71,100,207054,"[906.0, 13.0, 1871.0, 985.0, 202.0, 650.0, 861.0, 841.0, 835.0, 434.0, 83.0, 1098.0, 866.0, 137.0, 396.0, 95.0, 686.0, 222.0, 11.0, 502.0, 1051.0, 972.0, 265.0, 1168.0, 988.0, 133.0, 90.0, 735.0, 1122.0, 8.0, 352.0, 716.0, 467.0, 652.0, 178.0, 829.0, 375.0, 57.0, 955.0, 1276.0, 1674.0, 696.0, 228.0, 913.0, 842.0, 547.0, 2036.0, 645.0, 165.0, 113.0, 93.0, 1264.0, 882.0, 1860.0, 153.0, 302.0, 21.0, 713.0, 1362.0, 1191.0, 522.0, 513.0, 525.0, 567.0, 217.0, 1277.0, 830.0, 988.0, 479.0, 296.0, 75.0, 542.0, 634.0, 460.0, 149.0, 1394.0, 623.0, 756.0, 167.0, 923.0, 657.0, 1260.0, 562.0, 587.0, 1025.0, 1025.0, 1371.0, 909.0, 223.0, 180.0, 102.0, 144.0, 448.0, 1322.0, 1047.0, 735.0, 1353.0, 1056.0, 113.0, 181.0]",MapMesh
1369,Rome,80,0.4,0.0,100,False,sp10,GPSR,38,100,207054,"[4097.0, 2378.0, 4097.0, 4097.0, 4097.0, 4097.0, 2632.0, 2626.0, 123.0, 4098.0, 4097.0, 4098.0, 4097.0, 4098.0, 97.0, 225.0, 16.0, 4097.0, 430.0, 4097.0, 4097.0, 4097.0, 267.0, 4099.0, 236.0, 4098.0, 4097.0, 1082.0, 4097.0, 156.0, 637.0, 1151.0, 666.0, 370.0, 281.0, 4097.0, 2272.0, 4097.0, 2846.0, 1176.0, 1192.0, 2370.0, 251.0, 4098.0, 316.0, 96.0, 3194.0, 454.0, 2270.0, 2.0, 333.0, 4097.0, 1497.0, 4097.0, 164.0, 4098.0, 275.0, 57.0, 636.0, 4097.0, 4097.0, 202.0, 4097.0, 237.0, 4097.0, 4097.0, 3349.0, 4097.0, 1220.0, 148.0, 4097.0, 4097.0, 4097.0, 991.0, 1932.0, 2120.0, 1587.0, 4097.0, 130.0, 4098.0, 3563.0, 4097.0, 439.0, 379.0, 4097.0, 2863.0, 4098.0, 4097.0, 274.0, 139.0, 92.0, 231.0, 4097.0, 4097.0, 3239.0, 4097.0, 4097.0, 4097.0, 40.0, 534.0]",GPSR
1370,Rome,80,0.4,15.0,100,False,sp10,GPSR,22,100,207054,"[657.0, 2905.0, 4097.0, 4097.0, 411.0, 628.0, 4098.0, 4097.0, 4097.0, 405.0, 2623.0, 4097.0, 4097.0, 350.0, 4097.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 264.0, 928.0, 4098.0, 117.0, 1837.0, 161.0, 4100.0, 6.0, 323.0, 4097.0, 975.0, 390.0, 144.0, 2478.0, 271.0, 60.0, 2550.0, 4097.0, 3563.0, 235.0, 4097.0, 4097.0, 3447.0, 4097.0, 4097.0, 4097.0, 4097.0, 146.0, 4097.0, 4097.0, 2814.0, 4098.0, 4098.0, 4097.0, 4097.0, 299.0, 123.0, 4097.0, 3563.0, 2912.0, 4097.0, 251.0, 1973.0, 2643.0, 4097.0, 4097.0, 1862.0, 149.0, 92.0, 378.0, 4097.0, 4097.0, 1494.0, 243.0, 4097.0, 4097.0, 130.0, 4097.0, 4097.0, 4099.0, 4097.0, 4097.0, 4097.0, 4097.0, 3538.0, 4099.0, 130.0, 4097.0, 109.0, 4098.0, 2327.0, 4097.0, 101.0, 284.0, 21.0, 4097.0, 2013.0, 4097.0]",GPSR-15
623,Sanfrancisco,80,0.4,15.0,100,False,sp10,GPSR,57,100,138056,"[346.0, 166.0, 614.0, 686.0, 313.0, 598.0, 834.0, 4097.0, 4097.0, 4097.0, 101.0, 102.0, 230.0, 379.0, 3508.0, 264.0, 160.0, 4097.0, 251.0, 4098.0, 343.0, 4098.0, 4097.0, 4097.0, 393.0, 4097.0, 4098.0, 678.0, 4097.0, 4098.0, 589.0, 178.0, 4097.0, 4097.0, 290.0, 4097.0, 73.0, 394.0, 4097.0, 360.0, 211.0, 87.0, 4097.0, 293.0, 4098.0, 273.0, 396.0, 481.0, 2856.0, 4097.0, 491.0, 52.0, 4097.0, 279.0, 552.0, 180.0, 120.0, 357.0, 347.0, 2120.0, 206.0, 373.0, 4097.0, 4097.0, 956.0, 311.0, 582.0, 1138.0, 418.0, 4097.0, 4097.0, 211.0, 253.0, 4097.0, 622.0, 4097.0, 491.0, 509.0, 4097.0, 4098.0, 545.0, 4097.0, 275.0, 254.0, 549.0, 4097.0, 229.0, 157.0, 318.0, 162.0, 146.0, 291.0, 1668.0, 2643.0, 4097.0, 374.0, 264.0, 4097.0, 4097.0, 300.0]",GPSR-15
621,Sanfrancisco,80,0.4,0.0,100,False,sp10,GPSR,79,100,138056,"[396.0, 155.0, 580.0, 645.0, 258.0, 645.0, 878.0, 349.0, 192.0, 365.0, 119.0, 89.0, 207.0, 338.0, 580.0, 254.0, 136.0, 130.0, 247.0, 404.0, 215.0, 83.0, 143.0, 272.0, 2708.0, 137.0, 437.0, 402.0, 4097.0, 4097.0, 199.0, 48.0, 1472.0, 276.0, 466.0, 173.0, 106.0, 405.0, 325.0, 4102.0, 186.0, 357.0, 194.0, 4097.0, 1263.0, 310.0, 566.0, 4097.0, 363.0, 4003.0, 4097.0, 216.0, 242.0, 4097.0, 596.0, 374.0, 428.0, 4097.0, 560.0, 149.0, 588.0, 4097.0, 255.0, 284.0, 604.0, 4097.0, 220.0, 150.0, 319.0, 141.0, 157.0, 297.0, 57.0, 1521.0, 3545.0, 392.0, 4097.0, 403.0, 146.0, 263.0, 338.0, 216.0, 196.0, 508.0, 353.0, 4097.0, 1090.0, 712.0, 4097.0, 1184.0, 623.0, 183.0, 193.0, 1290.0, 281.0, 1574.0, 70.0, 365.0, 4097.0, 340.0]",GPSR
619,Sanfrancisco,80,0.4,0.0,75,False,sp10,MapMesh,94,100,138056,"[524.0, 1347.0, 307.0, 227.0, 831.0, 207.0, 468.0, 127.0, 282.0, 120.0, 121.0, 241.0, 47.0, 143.0, 504.0, 386.0, 1207.0, 566.0, 120.0, 264.0, 619.0, 242.0, 594.0, 750.0, 215.0, 1024.0, 701.0, 258.0, 232.0, 621.0, 145.0, 98.0, 205.0, 694.0, 390.0, 498.0, 127.0, 125.0, 219.0, 720.0, 201.0, 509.0, 139.0, 232.0, 993.0, 316.0, 122.0, 957.0, 347.0, 287.0, 227.0, 154.0, 282.0, 753.0, 525.0, 703.0, 493.0, 996.0, 508.0, 525.0, 216.0, 242.0, 131.0, 273.0, 421.0, 263.0, 275.0, 846.0, 664.0, 669.0, 823.0, 137.0, 240.0, 550.0, 391.0, 212.0, 94.0, 372.0, 320.0, 682.0, 277.0, 194.0, 162.0, 565.0, 346.0, 1056.0, 755.0, 673.0, 916.0, 195.0, 498.0, 159.0, 195.0, 100.0, 283.0, 231.0, 56.0, 786.0, 1216.0, 424.0]",MapMesh
390,Santiago,80,0.4,0.0,75,False,sp10,MapMesh,96,100,41823,"[128.0, 324.0, 368.0, 531.0, 510.0, 227.0, 350.0, 124.0, 411.0, 320.0, 455.0, 172.0, 224.0, 340.0, 477.0, 383.0, 68.0, 168.0, 430.0, 46.0, 485.0, 384.0, 87.0, 474.0, 481.0, 223.0, 413.0, 201.0, 40.0, 66.0, 470.0, 206.0, 489.0, 151.0, 333.0, 366.0, 250.0, 521.0, 400.0, 149.0, 61.0, 52.0, 289.0, 346.0, 478.0, 175.0, 263.0, 292.0, 381.0, 101.0, 229.0, 532.0, 50.0, 77.0, 32.0, 56.0, 237.0, 69.0, 534.0, 404.0, 253.0, 226.0, 449.0, 440.0, 314.0, 112.0, 666.0, 275.0, 314.0, 335.0, 96.0, 132.0, 75.0, 272.0, 232.0, 311.0, 54.0, 334.0, 268.0, 58.0, 243.0, 103.0, 322.0, 438.0, 163.0, 184.0, 95.0, 373.0, 156.0, 351.0, 277.0, 59.0, 43.0, 19.0, 343.0, 458.0, 245.0, 90.0, 226.0, 289.0]",MapMesh
394,Santiago,80,0.4,15.0,100,False,sp10,GPSR,56,100,41823,"[299.0, 504.0, 4097.0, 4097.0, 4097.0, 4097.0, 314.0, 4097.0, 37.0, 101.0, 471.0, 4098.0, 1764.0, 40.0, 4098.0, 312.0, 276.0, 4097.0, 105.0, 4097.0, 4097.0, 90.0, 309.0, 306.0, 4097.0, 167.0, 113.0, 270.0, 3344.0, 196.0, 270.0, 61.0, 4097.0, 37.0, 4097.0, 4097.0, 205.0, 50.0, 246.0, 146.0, 244.0, 212.0, 380.0, 471.0, 330.0, 4097.0, 4097.0, 2962.0, 2643.0, 4097.0, 225.0, 4097.0, 84.0, 233.0, 92.0, 1222.0, 4097.0, 4097.0, 117.0, 4097.0, 79.0, 44.0, 451.0, 80.0, 385.0, 174.0, 4098.0, 4100.0, 341.0, 152.0, 288.0, 2597.0, 56.0, 92.0, 44.0, 90.0, 236.0, 97.0, 4097.0, 2663.0, 1063.0, 196.0, 227.0, 4097.0, 2781.0, 405.0, 4098.0, 110.0, 1918.0, 4097.0, 4001.0, 80.0, 257.0, 4098.0, 687.0, 4098.0, 4097.0, 228.0, 342.0, 84.0]",GPSR-15
392,Santiago,80,0.4,0.0,100,False,sp10,GPSR,93,100,41823,"[160.0, 92.0, 298.0, 279.0, 187.0, 257.0, 121.0, 271.0, 2888.0, 178.0, 228.0, 66.0, 50.0, 27.0, 235.0, 3231.0, 163.0, 75.0, 241.0, 120.0, 53.0, 47.0, 193.0, 328.0, 332.0, 216.0, 285.0, 207.0, 366.0, 150.0, 273.0, 2654.0, 43.0, 100.0, 41.0, 65.0, 259.0, 98.0, 612.0, 335.0, 4097.0, 170.0, 215.0, 233.0, 4097.0, 409.0, 395.0, 110.0, 2853.0, 198.0, 4097.0, 61.0, 4097.0, 362.0, 4097.0, 222.0, 79.0, 194.0, 355.0, 63.0, 289.0, 275.0, 119.0, 339.0, 447.0, 146.0, 291.0, 257.0, 46.0, 107.0, 462.0, 297.0, 336.0, 139.0, 268.0, 333.0, 245.0, 4098.0, 163.0, 156.0, 159.0, 209.0, 337.0, 246.0, 296.0, 126.0, 1296.0, 236.0, 418.0, 2843.0, 197.0, 212.0, 100.0, 204.0, 64.0, 3294.0, 74.0, 385.0, 91.0, 82.0]",GPSR
221,Sao Paulo,80,0.4,0.0,75,False,sp10,MapMesh,99,100,15259,"[173.0, 63.0, 5.0, 163.0, 116.0, 85.0, 154.0, 190.0, 56.0, 136.0, 18.0, 44.0, 261.0, 67.0, 27.0, 100.0, 184.0, 186.0, 74.0, 164.0, 144.0, 73.0, 79.0, 235.0, 73.0, 71.0, 37.0, 68.0, 211.0, 27.0, 207.0, 89.0, 187.0, 44.0, 68.0, 123.0, 139.0, 145.0, 141.0, 19.0, 99.0, 194.0, 72.0, 86.0, 49.0, 145.0, 50.0, 121.0, 248.0, 99.0, 144.0, 175.0, 65.0, 152.0, 236.0, 19.0, 259.0, 51.0, 147.0, 65.0, 130.0, 271.0, 204.0, 47.0, 76.0, 124.0, 192.0, 182.0, 103.0, 153.0, 42.0, 56.0, 66.0, 133.0, 67.0, 90.0, 114.0, 36.0, 11.0, 106.0, 139.0, 34.0, 111.0, 135.0, 16.0, 18.0, 169.0, 69.0, 182.0, 76.0, 131.0, 118.0, 169.0, 100.0, 38.0, 58.0, 98.0, 22.0, 168.0, 135.0]",MapMesh
223,Sao Paulo,80,0.4,0.0,100,False,sp10,GPSR,99,100,15259,"[120.0, 52.0, 81.0, 98.0, 23.0, 77.0, 68.0, 97.0, 195.0, 27.0, 203.0, 94.0, 180.0, 56.0, 98.0, 135.0, 92.0, 134.0, 155.0, 33.0, 3563.0, 184.0, 99.0, 81.0, 35.0, 164.0, 40.0, 48.0, 199.0, 101.0, 181.0, 36.0, 89.0, 145.0, 298.0, 27.0, 223.0, 37.0, 23.0, 25.0, 115.0, 203.0, 195.0, 35.0, 62.0, 127.0, 152.0, 211.0, 124.0, 131.0, 70.0, 986.0, 62.0, 58.0, 80.0, 79.0, 142.0, 26.0, 13.0, 134.0, 155.0, 72.0, 8.0, 124.0, 125.0, 51.0, 74.0, 201.0, 121.0, 89.0, 17.0, 62.0, 198.0, 105.0, 37.0, 100.0, 109.0, 164.0, 94.0, 65.0, 106.0, 37.0, 107.0, 91.0, 20.0, 14.0, 118.0, 78.0, 151.0, 63.0, 147.0, 130.0, 171.0, 90.0, 47.0, 48.0, 89.0, 18.0, 133.0, 65.0]",GPSR
225,Sao Paulo,80,0.4,15.0,100,False,sp10,GPSR,69,100,15259,"[124.0, 4097.0, 4097.0, 92.0, 54.0, 137.0, 56.0, 66.0, 1347.0, 148.0, 4097.0, 35.0, 4097.0, 4098.0, 220.0, 32.0, 4097.0, 38.0, 35.0, 17.0, 88.0, 41.0, 112.0, 107.0, 4097.0, 4097.0, 150.0, 4098.0, 160.0, 61.0, 4097.0, 129.0, 174.0, 2758.0, 51.0, 39.0, 75.0, 19.0, 152.0, 4097.0, 3563.0, 72.0, 4.0, 154.0, 112.0, 63.0, 86.0, 197.0, 132.0, 100.0, 23.0, 62.0, 207.0, 78.0, 4097.0, 4097.0, 96.0, 4097.0, 80.0, 2843.0, 126.0, 4099.0, 201.0, 4097.0, 47.0, 143.0, 161.0, 225.0, 150.0, 141.0, 66.0, 4097.0, 52.0, 54.0, 69.0, 175.0, 4097.0, 35.0, 19.0, 155.0, 120.0, 56.0, 3385.0, 89.0, 16.0, 4098.0, 4097.0, 4097.0, 4097.0, 38.0, 79.0, 92.0, 209.0, 78.0, 66.0, 133.0, 82.0, 146.0, 4097.0, 30.0]",GPSR-15
1099,Seoul,80,0.4,0.0,75,False,sp10,MapMesh,78,100,68178,"[268.0, 397.0, 610.0, 296.0, 200.0, 203.0, 108.0, 284.0, 76.0, 29.0, 527.0, 308.0, 86.0, 561.0, 250.0, 48.0, 115.0, 112.0, 257.0, 365.0, 216.0, 60.0, 275.0, 761.0, 485.0, 616.0, 687.0, 48.0, 47.0, 94.0, 1.0, 47.0, 93.0, 55.0, 79.0, 234.0, 39.0, 476.0, 387.0, 266.0, 590.0, 154.0, 44.0, 790.0, 109.0, 208.0, 263.0, 20.0, 115.0, 228.0, 611.0, 158.0, 259.0, 28.0, 46.0, 565.0, 303.0, 191.0, 738.0, 167.0, 822.0, 98.0, 16.0, 484.0, 571.0, 165.0, 302.0, 118.0, 7.0, 399.0, 773.0, 369.0, 272.0, 218.0, 507.0, 137.0, 164.0, 264.0, 65.0, 33.0, 627.0, 94.0, 230.0, 52.0, 128.0, 625.0, 504.0, 668.0, 54.0, 198.0, 507.0, 113.0, 360.0, 788.0, 88.0, 429.0, 650.0, 3.0, 887.0, 270.0]",MapMesh
1103,Seoul,80,0.4,15.0,100,False,sp10,GPSR,30,100,68178,"[4097.0, 36.0, 4097.0, 71.0, 4097.0, 4097.0, 4097.0, 85.0, 64.0, 92.0, 79.0, 54.0, 121.0, 67.0, 134.0, 3960.0, 31.0, 694.0, 4097.0, 4097.0, 4097.0, 4097.0, 55.0, 4097.0, 134.0, 4097.0, 224.0, 4098.0, 4097.0, 496.0, 4097.0, 4097.0, 4097.0, 35.0, 61.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 73.0, 159.0, 855.0, 4097.0, 4097.0, 4097.0, 4097.0, 4099.0, 68.0, 4098.0, 4097.0, 4097.0, 4097.0, 4097.0, 4097.0, 2185.0, 297.0, 4097.0, 4098.0, 4097.0, 4097.0, 4097.0, 1792.0, 4097.0, 4097.0, 66.0, 17.0, 4098.0, 1154.0, 96.0, 4097.0, 4097.0, 439.0, 127.0, 94.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 506.0, 4097.0, 4097.0, 4097.0, 4097.0, 4099.0, 4098.0, 4097.0, 4098.0, 4097.0, 4097.0, 740.0, 158.0, 726.0, 4097.0, 4097.0, 32.0]",GPSR-15
1101,Seoul,80,0.4,0.0,100,False,sp10,GPSR,51,100,68178,"[4097.0, 1743.0, 2461.0, 4097.0, 398.0, 4098.0, 386.0, 1815.0, 1260.0, 589.0, 4097.0, 452.0, 2729.0, 4097.0, 4097.0, 145.0, 112.0, 4099.0, 63.0, 40.0, 4097.0, 4097.0, 107.0, 74.0, 145.0, 1042.0, 4097.0, 4097.0, 1082.0, 2056.0, 3223.0, 65.0, 1307.0, 2625.0, 4099.0, 3073.0, 4097.0, 3593.0, 1692.0, 287.0, 657.0, 4100.0, 47.0, 4098.0, 127.0, 3259.0, 211.0, 2397.0, 63.0, 4097.0, 4097.0, 125.0, 322.0, 30.0, 57.0, 4097.0, 323.0, 4103.0, 4097.0, 4076.0, 1987.0, 4097.0, 4097.0, 4098.0, 2866.0, 4097.0, 4101.0, 151.0, 74.0, 19.0, 4097.0, 4097.0, 92.0, 4098.0, 4097.0, 33.0, 103.0, 95.0, 285.0, 4097.0, 4097.0, 31.0, 4098.0, 4097.0, 405.0, 827.0, 4097.0, 70.0, 63.0, 100.0, 66.0, 57.0, 146.0, 68.0, 103.0, 4097.0, 25.0, 745.0, 2291.0, 4098.0]",GPSR
1534,Sydneyactual,80,0.4,0.0,75,False,sp10,MapMesh,87,100,60169,"[40.0, 24.0, 316.0, 68.0, 307.0, 470.0, 417.0, 41.0, 571.0, 160.0, 16.0, 400.0, 23.0, 109.0, 61.0, 235.0, 199.0, 485.0, 732.0, 644.0, 241.0, 115.0, 576.0, 195.0, 266.0, 24.0, 487.0, 188.0, 307.0, 131.0, 182.0, 504.0, 301.0, 169.0, 23.0, 439.0, 45.0, 190.0, 81.0, 337.0, 151.0, 619.0, 227.0, 210.0, 16.0, 169.0, 303.0, 187.0, 513.0, 227.0, 314.0, 248.0, 474.0, 523.0, 350.0, 14.0, 591.0, 142.0, 95.0, 111.0, 346.0, 611.0, 98.0, 170.0, 7.0, 256.0, 23.0, 409.0, 294.0, 81.0, 45.0, 64.0, 156.0, 77.0, 50.0, 128.0, 35.0, 215.0, 128.0, 730.0, 448.0, 320.0, 197.0, 20.0, 371.0, 558.0, 63.0, 158.0, 602.0, 96.0, 75.0, 724.0, 175.0, 59.0, 768.0, 62.0, 556.0, 666.0, 178.0, 415.0]",MapMesh
1536,Sydneyactual,80,0.4,0.0,100,False,sp10,GPSR,74,100,60169,"[401.0, 546.0, 169.0, 679.0, 4098.0, 4097.0, 68.0, 189.0, 2545.0, 90.0, 95.0, 379.0, 2665.0, 1760.0, 1194.0, 65.0, 464.0, 661.0, 199.0, 792.0, 152.0, 15.0, 210.0, 385.0, 198.0, 4098.0, 341.0, 51.0, 1953.0, 101.0, 24.0, 699.0, 36.0, 111.0, 43.0, 327.0, 91.0, 455.0, 4097.0, 4100.0, 151.0, 3642.0, 394.0, 164.0, 1684.0, 2408.0, 253.0, 103.0, 605.0, 3387.0, 300.0, 261.0, 652.0, 4097.0, 579.0, 15.0, 789.0, 134.0, 99.0, 94.0, 249.0, 94.0, 609.0, 226.0, 1644.0, 4097.0, 4097.0, 258.0, 195.0, 157.0, 4097.0, 4099.0, 260.0, 87.0, 36.0, 4098.0, 631.0, 550.0, 1364.0, 1260.0, 3563.0, 4097.0, 232.0, 125.0, 4097.0, 4097.0, 21.0, 285.0, 2346.0, 4097.0, 50.0, 39.0, 2442.0, 83.0, 1637.0, 117.0, 783.0, 359.0, 138.0, 670.0]",GPSR
1538,Sydneyactual,80,0.4,15.0,100,False,sp10,GPSR,44,100,60169,"[372.0, 21.0, 244.0, 4097.0, 174.0, 4097.0, 379.0, 60.0, 3348.0, 96.0, 20.0, 698.0, 1825.0, 110.0, 55.0, 334.0, 88.0, 4097.0, 4097.0, 4097.0, 3563.0, 4097.0, 4097.0, 142.0, 4097.0, 4097.0, 19.0, 319.0, 4097.0, 4101.0, 48.0, 4097.0, 4097.0, 93.0, 4098.0, 4097.0, 4097.0, 380.0, 146.0, 601.0, 159.0, 4098.0, 447.0, 188.0, 4098.0, 4100.0, 2348.0, 108.0, 4097.0, 4097.0, 326.0, 278.0, 3770.0, 4100.0, 4097.0, 4097.0, 2569.0, 124.0, 4097.0, 91.0, 4097.0, 4098.0, 4097.0, 704.0, 176.0, 2267.0, 61.0, 196.0, 4097.0, 102.0, 94.0, 520.0, 4097.0, 4098.0, 4097.0, 53.0, 502.0, 51.0, 191.0, 4099.0, 2280.0, 97.0, 4097.0, 239.0, 4097.0, 4097.0, 4097.0, 251.0, 4097.0, 154.0, 4098.0, 4097.0, 4100.0, 4097.0, 33.0, 4097.0, 623.0, 4097.0, 4098.0, 750.0]",GPSR-15
855,Tehran,80,0.4,0.0,75,False,sp10,MapMesh,76,100,35267,"[143.0, 223.0, 363.0, 371.0, 362.0, 370.0, 202.0, 328.0, 198.0, 88.0, 219.0, 50.0, 75.0, 604.0, 366.0, 161.0, 78.0, 22.0, 120.0, 306.0, 62.0, 562.0, 614.0, 584.0, 404.0, 35.0, 188.0, 390.0, 559.0, 339.0, 199.0, 130.0, 83.0, 396.0, 142.0, 362.0, 123.0, 99.0, 294.0, 57.0, 80.0, 483.0, 159.0, 294.0, 344.0, 216.0, 38.0, 55.0, 64.0, 30.0, 379.0, 666.0, 67.0, 968.0, 304.0, 89.0, 72.0, 42.0, 36.0, 18.0, 518.0, 210.0, 22.0, 27.0, 17.0, 105.0, 326.0, 295.0, 18.0, 241.0, 366.0, 87.0, 104.0, 54.0, 306.0, 492.0, 285.0, 28.0, 36.0, 422.0, 166.0, 563.0, 95.0, 330.0, 716.0, 83.0, 330.0, 0.0, 613.0, 496.0, 57.0, 9.0, 111.0, 402.0, 24.0, 857.0, 376.0, 214.0, 76.0, 120.0]",MapMesh
857,Tehran,80,0.4,0.0,100,False,sp10,GPSR,67,100,35267,"[4097.0, 4097.0, 68.0, 2331.0, 617.0, 4098.0, 4097.0, 16.0, 4097.0, 4097.0, 54.0, 8.0, 104.0, 680.0, 23.0, 4097.0, 4097.0, 158.0, 81.0, 108.0, 202.0, 1496.0, 816.0, 395.0, 650.0, 4097.0, 210.0, 1861.0, 237.0, 133.0, 4097.0, 63.0, 33.0, 4097.0, 379.0, 123.0, 78.0, 1131.0, 4097.0, 246.0, 69.0, 2417.0, 188.0, 887.0, 375.0, 4099.0, 45.0, 54.0, 3167.0, 59.0, 346.0, 3107.0, 3247.0, 4097.0, 406.0, 78.0, 4097.0, 4097.0, 190.0, 2534.0, 1598.0, 486.0, 1477.0, 4097.0, 818.0, 37.0, 134.0, 4097.0, 48.0, 446.0, 374.0, 4097.0, 103.0, 1632.0, 165.0, 558.0, 733.0, 1446.0, 953.0, 83.0, 3563.0, 322.0, 2.0, 21.0, 22.0, 134.0, 357.0, 364.0, 4097.0, 332.0, 4097.0, 79.0, 1951.0, 63.0, 4097.0, 2702.0, 4097.0, 23.0, 4097.0, 2641.0]",GPSR
859,Tehran,80,0.4,15.0,100,False,sp10,GPSR,38,100,35267,"[254.0, 3308.0, 4097.0, 4098.0, 1039.0, 4098.0, 244.0, 4097.0, 4097.0, 128.0, 326.0, 60.0, 28.0, 2241.0, 360.0, 148.0, 80.0, 4097.0, 2999.0, 2551.0, 4097.0, 281.0, 5.0, 31.0, 20.0, 142.0, 459.0, 4097.0, 4097.0, 4097.0, 4097.0, 73.0, 3997.0, 4098.0, 4097.0, 4097.0, 253.0, 28.0, 287.0, 4097.0, 4097.0, 4098.0, 66.0, 4097.0, 438.0, 459.0, 4097.0, 19.0, 4097.0, 4097.0, 54.0, 5.0, 185.0, 4101.0, 34.0, 4097.0, 4097.0, 4097.0, 88.0, 4097.0, 70.0, 4097.0, 160.0, 4097.0, 4097.0, 2377.0, 42.0, 66.0, 4097.0, 57.0, 327.0, 684.0, 67.0, 4097.0, 4097.0, 4098.0, 4097.0, 4097.0, 168.0, 4098.0, 4097.0, 4097.0, 349.0, 4097.0, 4098.0, 3439.0, 161.0, 4097.0, 4098.0, 4097.0, 227.0, 1739.0, 4098.0, 4098.0, 160.0, 4097.0, 809.0, 4097.0, 4097.0, 86.0]",GPSR-15
450,Tokyo,80,0.4,0.0,75,False,sp10,MapMesh,100,100,64209,"[328.0, 283.0, 307.0, 223.0, 67.0, 220.0, 240.0, 232.0, 115.0, 348.0, 170.0, 191.0, 69.0, 205.0, 294.0, 144.0, 249.0, 8.0, 174.0, 28.0, 131.0, 68.0, 225.0, 180.0, 49.0, 227.0, 334.0, 74.0, 313.0, 171.0, 106.0, 209.0, 229.0, 186.0, 267.0, 31.0, 287.0, 293.0, 121.0, 470.0, 234.0, 182.0, 364.0, 89.0, 366.0, 76.0, 99.0, 124.0, 74.0, 175.0, 67.0, 259.0, 253.0, 174.0, 79.0, 161.0, 212.0, 88.0, 176.0, 244.0, 190.0, 179.0, 260.0, 133.0, 114.0, 88.0, 253.0, 168.0, 174.0, 283.0, 313.0, 154.0, 97.0, 189.0, 351.0, 123.0, 79.0, 68.0, 287.0, 88.0, 95.0, 316.0, 325.0, 62.0, 83.0, 27.0, 383.0, 169.0, 40.0, 245.0, 215.0, 241.0, 92.0, 85.0, 174.0, 332.0, 123.0, 70.0, 221.0, 282.0]",MapMesh
452,Tokyo,80,0.4,0.0,100,False,sp10,GPSR,98,100,64209,"[271.0, 245.0, 1214.0, 108.0, 471.0, 85.0, 202.0, 161.0, 125.0, 485.0, 61.0, 124.0, 299.0, 199.0, 86.0, 4098.0, 272.0, 77.0, 245.0, 299.0, 397.0, 332.0, 357.0, 2219.0, 95.0, 285.0, 303.0, 261.0, 134.0, 944.0, 246.0, 272.0, 120.0, 254.0, 409.0, 173.0, 273.0, 12.0, 275.0, 40.0, 127.0, 393.0, 433.0, 75.0, 125.0, 8.0, 1492.0, 211.0, 45.0, 354.0, 3045.0, 325.0, 146.0, 114.0, 200.0, 395.0, 142.0, 97.0, 292.0, 1948.0, 238.0, 1911.0, 317.0, 176.0, 166.0, 98.0, 398.0, 202.0, 246.0, 1877.0, 442.0, 199.0, 126.0, 2970.0, 402.0, 142.0, 96.0, 111.0, 350.0, 87.0, 150.0, 96.0, 266.0, 231.0, 48.0, 270.0, 486.0, 82.0, 2579.0, 205.0, 116.0, 2432.0, 2821.0, 256.0, 301.0, 40.0, 2700.0, 325.0, 152.0, 469.0]",GPSR
454,Tokyo,80,0.4,15.0,100,False,sp10,GPSR,62,100,64209,"[409.0, 355.0, 354.0, 2442.0, 94.0, 4097.0, 271.0, 4097.0, 153.0, 4097.0, 218.0, 4097.0, 110.0, 256.0, 419.0, 151.0, 298.0, 7.0, 3560.0, 38.0, 120.0, 4098.0, 4097.0, 75.0, 133.0, 11.0, 4098.0, 246.0, 42.0, 330.0, 4097.0, 341.0, 128.0, 2353.0, 4097.0, 419.0, 146.0, 89.0, 313.0, 4097.0, 283.0, 281.0, 4098.0, 108.0, 483.0, 98.0, 4097.0, 186.0, 4097.0, 414.0, 67.0, 4097.0, 332.0, 211.0, 4097.0, 4098.0, 254.0, 107.0, 4097.0, 331.0, 164.0, 114.0, 293.0, 227.0, 43.0, 331.0, 4097.0, 4097.0, 4097.0, 1971.0, 114.0, 4098.0, 524.0, 4097.0, 301.0, 48.0, 4098.0, 4097.0, 188.0, 4097.0, 260.0, 4097.0, 366.0, 4097.0, 155.0, 126.0, 4097.0, 195.0, 221.0, 4097.0, 426.0, 196.0, 135.0, 4098.0, 2921.0, 141.0, 105.0, 2375.0, 385.0, 4098.0]",GPSR-15
907,Toronto,80,0.4,0.0,75,False,sp10,MapMesh,95,100,139756,"[336.0, 235.0, 316.0, 824.0, 597.0, 316.0, 71.0, 566.0, 375.0, 211.0, 136.0, 396.0, 369.0, 229.0, 195.0, 538.0, 456.0, 676.0, 208.0, 390.0, 737.0, 456.0, 405.0, 386.0, 456.0, 557.0, 679.0, 413.0, 567.0, 399.0, 442.0, 329.0, 312.0, 886.0, 226.0, 169.0, 542.0, 629.0, 403.0, 619.0, 261.0, 757.0, 661.0, 188.0, 422.0, 518.0, 456.0, 97.0, 193.0, 255.0, 211.0, 406.0, 313.0, 648.0, 162.0, 241.0, 332.0, 53.0, 605.0, 0.0, 611.0, 480.0, 166.0, 370.0, 820.0, 478.0, 167.0, 268.0, 209.0, 700.0, 283.0, 225.0, 345.0, 479.0, 655.0, 269.0, 493.0, 298.0, 565.0, 218.0, 293.0, 290.0, 689.0, 519.0, 525.0, 256.0, 0.0, 535.0, 395.0, 416.0, 977.0, 413.0, 0.0, 733.0, 445.0, 312.0, 447.0, 452.0, 330.0, 191.0]",MapMesh
909,Toronto,80,0.4,0.0,100,False,sp10,GPSR,83,100,139756,"[135.0, 71.0, 555.0, 4098.0, 4097.0, 312.0, 69.0, 350.0, 467.0, 209.0, 190.0, 462.0, 240.0, 158.0, 199.0, 1173.0, 757.0, 1036.0, 178.0, 472.0, 381.0, 517.0, 569.0, 449.0, 4097.0, 4097.0, 144.0, 198.0, 193.0, 787.0, 529.0, 267.0, 417.0, 873.0, 1141.0, 552.0, 912.0, 202.0, 3839.0, 282.0, 4097.0, 319.0, 962.0, 4098.0, 246.0, 157.0, 463.0, 544.0, 433.0, 4097.0, 4097.0, 801.0, 4097.0, 863.0, 710.0, 4097.0, 4097.0, 624.0, 255.0, 324.0, 546.0, 3016.0, 640.0, 4097.0, 760.0, 830.0, 1045.0, 580.0, 516.0, 1218.0, 263.0, 397.0, 4097.0, 1091.0, 231.0, 193.0, 390.0, 4097.0, 232.0, 331.0, 355.0, 606.0, 416.0, 183.0, 385.0, 906.0, 718.0, 92.0, 227.0, 247.0, 234.0, 673.0, 272.0, 914.0, 155.0, 331.0, 194.0, 59.0, 498.0, 195.0]",GPSR
911,Toronto,80,0.4,15.0,100,False,sp10,GPSR,50,100,139756,"[381.0, 334.0, 564.0, 4098.0, 2922.0, 4097.0, 140.0, 199.0, 58.0, 788.0, 603.0, 208.0, 4098.0, 706.0, 973.0, 4097.0, 1220.0, 176.0, 4097.0, 284.0, 530.0, 386.0, 4097.0, 4097.0, 4097.0, 2231.0, 4097.0, 4097.0, 484.0, 1376.0, 289.0, 412.0, 1923.0, 4098.0, 224.0, 3363.0, 4097.0, 4097.0, 252.0, 348.0, 293.0, 572.0, 2696.0, 174.0, 4097.0, 4097.0, 643.0, 4097.0, 210.0, 237.0, 254.0, 4097.0, 240.0, 4097.0, 167.0, 257.0, 1881.0, 77.0, 547.0, 231.0, 138.0, 104.0, 4097.0, 4097.0, 4097.0, 262.0, 60.0, 324.0, 482.0, 379.0, 164.0, 4097.0, 236.0, 75.0, 201.0, 4097.0, 769.0, 4097.0, 156.0, 410.0, 3563.0, 343.0, 4097.0, 4097.0, 4097.0, 122.0, 3857.0, 564.0, 390.0, 4097.0, 264.0, 2625.0, 4099.0, 845.0, 4098.0, 4097.0, 4097.0, 613.0, 4097.0, 288.0]",GPSR-15
17,Vatican,80,0.4,15.0,100,False,sp10,GPSR,91,100,762,"[29.0, 26.0, 15.0, 5.0, 4097.0, 26.0, 40.0, 31.0, 4097.0, 49.0, 37.0, 6.0, 28.0, 24.0, 9.0, 32.0, 33.0, 4097.0, 21.0, 4097.0, 51.0, 36.0, 28.0, 22.0, 29.0, 21.0, 3370.0, 4097.0, 25.0, 33.0, 47.0, 14.0, 37.0, 22.0, 19.0, 26.0, 10.0, 15.0, 18.0, 4098.0, 50.0, 40.0, 48.0, 150.0, 12.0, 16.0, 47.0, 4097.0, 349.0, 4097.0, 34.0, 17.0, 157.0, 324.0, 33.0, 41.0, 110.0, 28.0, 32.0, 56.0, 43.0, 4097.0, 19.0, 13.0, 41.0, 29.0, 4098.0, 12.0, 182.0, 39.0, 9.0, 4097.0, 4.0, 4097.0, 4097.0, 150.0, 51.0, 15.0, 33.0, 56.0, 22.0, 27.0, 4097.0, 4097.0, 45.0, 48.0, 37.0, 35.0, 24.0, 113.0, 28.0, 19.0, 29.0, 12.0, 131.0, 28.0, 35.0, 23.0, 15.0, 4097.0]",GPSR-15
14,Vatican,80,0.4,0.0,75,False,sp10,MapMesh,91,100,762,"[87.0, 99.0, 28.0, 2.0, 58.0, 53.0, 109.0, 37.0, 6.0, 50.0, 2.0, 12.0, 75.0, 22.0, 16.0, 80.0, 13.0, 32.0, 31.0, 53.0, 45.0, 23.0, 13.0, 10.0, 73.0, 46.0, 66.0, 96.0, 65.0, 65.0, 32.0, 10.0, 36.0, 33.0, 28.0, 29.0, 81.0, 54.0, 22.0, 72.0, 82.0, 59.0, 89.0, 99.0, 12.0, 32.0, 86.0, 38.0, 45.0, 17.0, 64.0, 27.0, 47.0, 63.0, 62.0, 33.0, 83.0, 89.0, 48.0, 103.0, 40.0, 47.0, 19.0, 24.0, 65.0, 48.0, 23.0, 55.0, 3.0, 112.0, 52.0, 16.0, 65.0, 30.0, 94.0, 38.0, 92.0, 34.0, 23.0, 20.0, 66.0, 43.0, 22.0, 19.0, 94.0, 50.0, 29.0, 33.0, 77.0, 92.0, 21.0, 64.0, 11.0, 68.0, 41.0, 54.0, 3.0, 18.0, 58.0, 73.0]",MapMesh
16,Vatican,80,0.4,0.0,100,False,sp10,GPSR,97,100,762,"[39.0, 31.0, 17.0, 23.0, 33.0, 17.0, 262.0, 20.0, 24.0, 31.0, 38.0, 14.0, 45.0, 19.0, 14.0, 26.0, 10.0, 16.0, 14.0, 9.0, 26.0, 23.0, 6.0, 7.0, 354.0, 28.0, 34.0, 19.0, 34.0, 50.0, 33.0, 8.0, 38.0, 28.0, 7.0, 19.0, 44.0, 28.0, 15.0, 41.0, 3563.0, 50.0, 46.0, 46.0, 9.0, 17.0, 48.0, 15.0, 21.0, 312.0, 41.0, 16.0, 36.0, 325.0, 29.0, 33.0, 102.0, 36.0, 29.0, 62.0, 290.0, 6.0, 11.0, 23.0, 46.0, 43.0, 27.0, 32.0, 18.0, 123.0, 34.0, 18.0, 36.0, 15.0, 49.0, 24.0, 51.0, 23.0, 13.0, 292.0, 197.0, 29.0, 21.0, 15.0, 46.0, 32.0, 9.0, 13.0, 4097.0, 57.0, 6.0, 3770.0, 4.0, 38.0, 38.0, 28.0, 51.0, 13.0, 32.0, 57.0]",GPSR
370,Washington DC,80,0.4,0.0,75,False,sp10,MapMesh,92,100,32081,"[14.0, 168.0, 430.0, 313.0, 183.0, 88.0, 47.0, 84.0, 221.0, 172.0, 155.0, 49.0, 427.0, 31.0, 512.0, 262.0, 282.0, 387.0, 267.0, 119.0, 180.0, 147.0, 73.0, 278.0, 110.0, 160.0, 232.0, 371.0, 372.0, 464.0, 37.0, 143.0, 339.0, 441.0, 445.0, 32.0, 180.0, 338.0, 544.0, 361.0, 134.0, 94.0, 173.0, 194.0, 17.0, 79.0, 449.0, 89.0, 17.0, 11.0, 59.0, 250.0, 188.0, 26.0, 203.0, 499.0, 146.0, 256.0, 279.0, 191.0, 251.0, 319.0, 246.0, 384.0, 144.0, 91.0, 55.0, 362.0, 330.0, 110.0, 188.0, 124.0, 202.0, 112.0, 213.0, 63.0, 431.0, 50.0, 284.0, 223.0, 385.0, 128.0, 166.0, 95.0, 126.0, 300.0, 451.0, 330.0, 242.0, 255.0, 221.0, 146.0, 52.0, 334.0, 182.0, 349.0, 114.0, 86.0, 285.0, 219.0]",MapMesh
372,Washington DC,80,0.4,0.0,100,False,sp10,GPSR,91,100,32081,"[247.0, 151.0, 209.0, 212.0, 233.0, 222.0, 80.0, 2202.0, 4097.0, 58.0, 161.0, 81.0, 111.0, 90.0, 135.0, 50.0, 1922.0, 483.0, 242.0, 303.0, 410.0, 184.0, 387.0, 191.0, 84.0, 65.0, 30.0, 82.0, 228.0, 129.0, 79.0, 55.0, 345.0, 45.0, 1821.0, 186.0, 242.0, 2066.0, 190.0, 125.0, 141.0, 103.0, 170.0, 3057.0, 23.0, 64.0, 4097.0, 103.0, 21.0, 332.0, 51.0, 152.0, 105.0, 38.0, 151.0, 312.0, 4097.0, 4097.0, 225.0, 123.0, 4097.0, 115.0, 110.0, 136.0, 103.0, 143.0, 260.0, 1505.0, 281.0, 2024.0, 75.0, 94.0, 148.0, 2306.0, 1980.0, 26.0, 152.0, 151.0, 2070.0, 307.0, 240.0, 80.0, 142.0, 2993.0, 114.0, 198.0, 327.0, 2096.0, 218.0, 197.0, 210.0, 94.0, 60.0, 212.0, 170.0, 208.0, 93.0, 114.0, 243.0, 74.0]",GPSR
374,Washington DC,80,0.4,15.0,100,False,sp10,GPSR,69,100,32081,"[245.0, 4097.0, 407.0, 169.0, 84.0, 70.0, 29.0, 79.0, 195.0, 133.0, 89.0, 36.0, 390.0, 57.0, 4097.0, 210.0, 225.0, 2171.0, 181.0, 122.0, 263.0, 4099.0, 207.0, 4097.0, 1631.0, 215.0, 71.0, 4097.0, 4097.0, 87.0, 151.0, 96.0, 4097.0, 97.0, 4101.0, 33.0, 4097.0, 1345.0, 274.0, 4097.0, 225.0, 4097.0, 122.0, 2029.0, 157.0, 242.0, 314.0, 4097.0, 4097.0, 183.0, 184.0, 130.0, 52.0, 191.0, 148.0, 231.0, 73.0, 133.0, 231.0, 91.0, 158.0, 4097.0, 4046.0, 147.0, 4097.0, 153.0, 233.0, 4097.0, 322.0, 4097.0, 58.0, 88.0, 147.0, 4097.0, 4097.0, 25.0, 142.0, 155.0, 4097.0, 308.0, 144.0, 81.0, 4097.0, 165.0, 33.0, 63.0, 4097.0, 113.0, 14.0, 312.0, 64.0, 168.0, 159.0, 4097.0, 157.0, 4097.0, 4099.0, 4097.0, 267.0, 129.0]",GPSR-15
815,Yangon,80,0.4,15.0,100,False,sp10,GPSR,54,100,15310,"[83.0, 66.0, 99.0, 4097.0, 4098.0, 75.0, 56.0, 11.0, 22.0, 4097.0, 4097.0, 9.0, 239.0, 4098.0, 192.0, 115.0, 4097.0, 6.0, 17.0, 4097.0, 138.0, 3424.0, 98.0, 4098.0, 4097.0, 940.0, 213.0, 235.0, 4097.0, 63.0, 4098.0, 4098.0, 13.0, 5.0, 41.0, 273.0, 56.0, 4097.0, 153.0, 86.0, 4097.0, 4098.0, 4097.0, 76.0, 542.0, 971.0, 100.0, 4097.0, 65.0, 4097.0, 317.0, 4097.0, 4097.0, 4097.0, 62.0, 4097.0, 4097.0, 48.0, 98.0, 139.0, 4097.0, 4097.0, 112.0, 298.0, 213.0, 4097.0, 4097.0, 3164.0, 260.0, 79.0, 53.0, 4097.0, 231.0, 196.0, 4097.0, 4099.0, 83.0, 4097.0, 4097.0, 4097.0, 4097.0, 4098.0, 4097.0, 506.0, 4098.0, 34.0, 57.0, 266.0, 82.0, 155.0, 4097.0, 4097.0, 595.0, 1836.0, 83.0, 62.0, 4097.0, 210.0, 26.0, 137.0]",GPSR-15
809,Yangon,80,0.4,0.0,75,False,sp10,MapMesh,91,100,15310,"[191.0, 310.0, 163.0, 80.0, 14.0, 46.0, 27.0, 192.0, 100.0, 85.0, 52.0, 86.0, 47.0, 184.0, 67.0, 142.0, 176.0, 149.0, 18.0, 71.0, 129.0, 78.0, 83.0, 121.0, 267.0, 234.0, 316.0, 246.0, 295.0, 77.0, 199.0, 116.0, 9.0, 11.0, 70.0, 204.0, 33.0, 106.0, 89.0, 83.0, 135.0, 134.0, 73.0, 65.0, 113.0, 31.0, 88.0, 90.0, 77.0, 159.0, 241.0, 149.0, 195.0, 274.0, 47.0, 224.0, 253.0, 59.0, 29.0, 140.0, 89.0, 47.0, 112.0, 80.0, 150.0, 144.0, 52.0, 79.0, 182.0, 69.0, 48.0, 236.0, 101.0, 169.0, 25.0, 89.0, 81.0, 20.0, 78.0, 8.0, 76.0, 158.0, 104.0, 151.0, 312.0, 45.0, 60.0, 8.0, 18.0, 178.0, 72.0, 10.0, 249.0, 134.0, 178.0, 82.0, 42.0, 5.0, 9.0, 136.0]",MapMesh
814,Yangon,80,0.4,0.0,100,False,sp10,GPSR,88,100,15310,"[149.0, 170.0, 4097.0, 2143.0, 3011.0, 2718.0, 224.0, 257.0, 23.0, 48.0, 1503.0, 108.0, 19.0, 7.0, 42.0, 260.0, 47.0, 64.0, 151.0, 84.0, 190.0, 467.0, 171.0, 30.0, 3764.0, 38.0, 37.0, 210.0, 76.0, 164.0, 1346.0, 217.0, 32.0, 1550.0, 50.0, 56.0, 178.0, 198.0, 21.0, 164.0, 760.0, 217.0, 80.0, 86.0, 2221.0, 4097.0, 76.0, 759.0, 67.0, 2099.0, 322.0, 2005.0, 2642.0, 253.0, 52.0, 3095.0, 1407.0, 40.0, 168.0, 155.0, 87.0, 422.0, 4098.0, 282.0, 116.0, 134.0, 68.0, 101.0, 218.0, 55.0, 4097.0, 1351.0, 222.0, 210.0, 35.0, 62.0, 71.0, 40.0, 100.0, 8.0, 4097.0, 48.0, 77.0, 2534.0, 2136.0, 72.0, 73.0, 10.0, 18.0, 2012.0, 84.0, 852.0, 252.0, 1633.0, 1531.0, 158.0, 151.0, 4.0, 10.0, 254.0]",GPSR


==> figs/simResults/deliverability_0.6.csv <==
,City,Txdistance,DropRate,GPS,Conduit,Uselink,Algo,Protocol,Deliverability,Total,NodeCount,Overhead,Treatment
1426,Abidjan,80,0.6,0.0,75,False,sp10,MapMesh,51,100,336100,"[525.0, 261.0, 455.0, 1442.0, 1142.0, 1300.0, 267.0, 390.0, 994.0, 1337.0, 1596.0, 1259.0, 595.0, 1151.0, 329.0, 414.0, 505.0, 1243.0, 118.0, 1341.0, 872.0, 751.0, 624.0, 162.0, 1253.0, 1560.0, 1441.0, 1008.0, 206.0, 1497.0, 1416.0, 1370.0, 1613.0, 1190.0, 829.0, 742.0, 254.0, 926.0, 82.0, 172.0, 511.0, 162.0, 1487.0, 2504.0, 1459.0, 434.0, 45.0, 1010.0, 1435.0, 806.0, 172.0, 315.0, 923.0, 1235.0, 1407.0, 1888.0, 751.0, 220.0, 788.0, 459.0, 209.0, 621.0, 989.0, 428.0, 839.0, 1189.0, 141.0, 1293.0, 1051.0, 57.0, 818.0, 863.0, 406.0, 1363.0, 174.0, 261.0, 1038.0, 468.0, 841.0, 107.0, 935.0, 290.0, 197.0, 452.0, 62.0, 1184.0, 716.0, 138.0, 626.0, 216.0, 184.0, 986.0, 869.0, 1299.0, 983.0, 1325.0, 1796.0, 1163.0, 1314.0, 1665.0]",MapMesh
1429,Abidjan,80,0.6,15.0,100,False,sp10,GPSR,9,100,336100,"[657.0, 404.0, 2500.0, 230.0, 4097.0, 410.0, 243.0, 490.0, 1262.0, 294.0, 2203.0, 1085.0, 4097.0, 291.0, 1014.0, 1286.0, 4097.0, 157.0, 425.0, 1502.0, 657.0, 564.0, 577.0, 2586.0, 864.0, 639.0, 405.0, 177.0, 1356.0, 1899.0, 4098.0, 587.0, 327.0, 155.0, 200.0, 215.0, 4097.0, 676.0, 265.0, 4098.0, 4097.0, 4097.0, 4097.0, 2609.0, 4097.0, 1361.0, 1589.0, 328.0, 218.0, 502.0, 992.0, 63.0, 1100.0, 98.0, 239.0, 4097.0, 4097.0, 96.0, 197.0, 93.0, 657.0, 1141.0, 1763.0, 409.0, 414.0, 4097.0, 1121.0, 21.0, 139.0, 530.0, 1451.0, 365.0, 1075.0, 844.0, 4097.0, 551.0, 325.0, 1165.0, 56.0, 1642.0, 1063.0, 4097.0, 210.0, 380.0, 350.0, 644.0, 1479.0, 38.0, 691.0, 1117.0, 64.0, 1170.0, 1485.0, 394.0, 446.0, 1103.0, 156.0, 541.0, 160.0, 152.0]",GPSR-15
1428,Abidjan,80,0.6,0.0,100,False,sp10,GPSR,19,100,336100,"[657.0, 564.0, 773.0, 361.0, 254.0, 482.0, 221.0, 654.0, 160.0, 2341.0, 272.0, 365.0, 1187.0, 1107.0, 320.0, 225.0, 119.0, 1964.0, 60.0, 202.0, 1801.0, 1163.0, 1009.0, 1278.0, 499.0, 349.0, 157.0, 443.0, 72.0, 252.0, 80.0, 248.0, 256.0, 434.0, 732.0, 1212.0, 77.0, 237.0, 2459.0, 301.0, 595.0, 466.0, 160.0, 2570.0, 681.0, 2303.0, 428.0, 577.0, 85.0, 429.0, 1089.0, 684.0, 559.0, 1127.0, 276.0, 218.0, 435.0, 445.0, 49.0, 1225.0, 657.0, 4097.0, 1720.0, 229.0, 4098.0, 947.0, 4097.0, 1467.0, 404.0, 2029.0, 341.0, 378.0, 2529.0, 1055.0, 344.0, 3010.0, 707.0, 491.0, 443.0, 86.0, 1425.0, 321.0, 53.0, 526.0, 1234.0, 3142.0, 73.0, 332.0, 503.0, 215.0, 148.0, 1749.0, 2031.0, 1248.0, 1329.0, 402.0, 697.0, 657.0, 971.0, 1622.0]",GPSR
789,Ahmedabad,80,0.6,0.0,100,False,sp10,GPSR,43,100,52782,"[442.0, 215.0, 403.0, 130.0, 9.0, 703.0, 55.0, 253.0, 234.0, 3.0, 156.0, 949.0, 230.0, 183.0, 68.0, 339.0, 2088.0, 592.0, 44.0, 245.0, 538.0, 118.0, 16.0, 388.0, 108.0, 30.0, 761.0, 1571.0, 26.0, 409.0, 1280.0, 91.0, 72.0, 83.0, 328.0, 36.0, 527.0, 1393.0, 366.0, 144.0, 247.0, 410.0, 366.0, 176.0, 759.0, 4097.0, 46.0, 577.0, 675.0, 257.0, 155.0, 527.0, 173.0, 527.0, 63.0, 654.0, 72.0, 48.0, 3297.0, 49.0, 1222.0, 153.0, 422.0, 813.0, 627.0, 199.0, 121.0, 1689.0, 372.0, 477.0, 117.0, 557.0, 253.0, 79.0, 504.0, 83.0, 599.0, 508.0, 133.0, 324.0, 147.0, 33.0, 1228.0, 554.0, 30.0, 105.0, 255.0, 90.0, 241.0, 1286.0, 43.0, 69.0, 2383.0, 289.0, 13.0, 291.0, 547.0, 212.0, 365.0, 842.0]",GPSR
790,Ahmedabad,80,0.6,15.0,100,False,sp10,GPSR,25,100,52782,"[459.0, 3103.0, 230.0, 148.0, 819.0, 489.0, 377.0, 286.0, 185.0, 6.0, 1507.0, 1240.0, 769.0, 447.0, 222.0, 2498.0, 841.0, 967.0, 292.0, 539.0, 657.0, 543.0, 20.0, 576.0, 115.0, 44.0, 1576.0, 69.0, 186.0, 183.0, 114.0, 101.0, 71.0, 2209.0, 303.0, 35.0, 1017.0, 1796.0, 807.0, 368.0, 234.0, 967.0, 206.0, 554.0, 1642.0, 186.0, 1458.0, 500.0, 977.0, 47.0, 157.0, 682.0, 213.0, 468.0, 70.0, 170.0, 63.0, 44.0, 1422.0, 359.0, 1202.0, 19.0, 4097.0, 1428.0, 363.0, 206.0, 299.0, 212.0, 469.0, 61.0, 494.0, 4098.0, 2483.0, 78.0, 1198.0, 94.0, 39.0, 3325.0, 127.0, 51.0, 126.0, 38.0, 4097.0, 103.0, 20.0, 125.0, 736.0, 1224.0, 255.0, 16.0, 29.0, 128.0, 604.0, 105.0, 213.0, 469.0, 4097.0, 324.0, 391.0, 76.0]",GPSR-15
787,Ahmedabad,80,0.6,0.0,75,False,sp10,MapMesh,82,100,52782,"[285.0, 434.0, 254.0, 113.0, 238.0, 526.0, 516.0, 236.0, 362.0, 7.0, 267.0, 8.0, 727.0, 93.0, 62.0, 470.0, 190.0, 586.0, 322.0, 191.0, 514.0, 468.0, 93.0, 236.0, 91.0, 270.0, 27.0, 142.0, 52.0, 568.0, 159.0, 151.0, 64.0, 76.0, 222.0, 25.0, 586.0, 555.0, 394.0, 149.0, 174.0, 381.0, 243.0, 358.0, 331.0, 317.0, 159.0, 445.0, 222.0, 191.0, 275.0, 20.0, 155.0, 344.0, 59.0, 8.0, 52.0, 41.0, 219.0, 539.0, 227.0, 270.0, 104.0, 205.0, 199.0, 137.0, 751.0, 233.0, 227.0, 617.0, 184.0, 735.0, 211.0, 185.0, 584.0, 148.0, 59.0, 421.0, 241.0, 315.0, 149.0, 38.0, 273.0, 766.0, 474.0, 114.0, 201.0, 78.0, 401.0, 599.0, 60.0, 109.0, 437.0, 225.0, 568.0, 205.0, 413.0, 527.0, 315.0, 806.0]",MapMesh
1034,Amsterdam,80,0.6,0.0,100,False,sp10,GPSR,51,100,113517,"[628.0, 574.0, 584.0, 13.0, 182.0, 161.0, 427.0, 634.0, 2044.0, 469.0, 51.0, 327.0, 371.0, 130.0, 626.0, 301.0, 82.0, 213.0, 307.0, 162.0, 657.0, 107.0, 435.0, 487.0, 275.0, 60.0, 331.0, 421.0, 420.0, 39.0, 80.0, 240.0, 414.0, 408.0, 53.0, 4097.0, 247.0, 109.0, 236.0, 943.0, 657.0, 744.0, 391.0, 111.0, 131.0, 146.0, 295.0, 529.0, 229.0, 111.0, 191.0, 17.0, 528.0, 302.0, 594.0, 205.0, 56.0, 248.0, 78.0, 171.0, 367.0, 72.0, 622.0, 158.0, 579.0, 159.0, 134.0, 692.0, 15.0, 598.0, 131.0, 494.0, 59.0, 541.0, 2114.0, 364.0, 89.0, 76.0, 335.0, 631.0, 554.0, 102.0, 561.0, 190.0, 711.0, 1415.0, 89.0, 759.0, 865.0, 363.0, 17.0, 117.0, 637.0, 415.0, 683.0, 221.0, 119.0, 113.0, 355.0, 3011.0]",GPSR
1032,Amsterdam,80,0.6,0.0,75,False,sp10,MapMesh,86,100,113517,"[268.0, 71.0, 567.0, 346.0, 1127.0, 499.0, 460.0, 407.0, 407.0, 105.0, 83.0, 441.0, 328.0, 376.0, 367.0, 313.0, 414.0, 123.0, 280.0, 317.0, 346.0, 51.0, 464.0, 37.0, 491.0, 121.0, 354.0, 44.0, 396.0, 582.0, 531.0, 711.0, 457.0, 594.0, 909.0, 985.0, 88.0, 73.0, 242.0, 847.0, 127.0, 91.0, 300.0, 179.0, 591.0, 128.0, 102.0, 277.0, 1178.0, 347.0, 16.0, 366.0, 420.0, 340.0, 24.0, 223.0, 388.0, 95.0, 877.0, 624.0, 334.0, 567.0, 442.0, 627.0, 39.0, 294.0, 470.0, 758.0, 17.0, 633.0, 44.0, 717.0, 531.0, 63.0, 535.0, 301.0, 683.0, 529.0, 587.0, 99.0, 852.0, 548.0, 320.0, 1037.0, 80.0, 267.0, 38.0, 691.0, 699.0, 77.0, 233.0, 496.0, 568.0, 378.0, 750.0, 313.0, 91.0, 437.0, 71.0, 811.0]",MapMesh
1036,Amsterdam,80,0.6,15.0,100,False,sp10,GPSR,32,100,113517,"[1062.0, 2500.0, 821.0, 867.0, 499.0, 1025.0, 1053.0, 4097.0, 232.0, 98.0, 79.0, 1542.0, 1016.0, 290.0, 4097.0, 3376.0, 270.0, 62.0, 217.0, 773.0, 440.0, 601.0, 158.0, 223.0, 166.0, 158.0, 1426.0, 358.0, 70.0, 370.0, 46.0, 361.0, 54.0, 808.0, 638.0, 353.0, 231.0, 302.0, 284.0, 158.0, 1063.0, 2499.0, 230.0, 243.0, 53.0, 4097.0, 112.0, 615.0, 788.0, 4097.0, 184.0, 429.0, 627.0, 56.0, 163.0, 173.0, 91.0, 70.0, 96.0, 448.0, 358.0, 4097.0, 796.0, 235.0, 590.0, 26.0, 129.0, 238.0, 272.0, 4097.0, 4097.0, 468.0, 29.0, 161.0, 4100.0, 679.0, 792.0, 1102.0, 2873.0, 345.0, 657.0, 135.0, 409.0, 347.0, 1139.0, 871.0, 823.0, 1504.0, 191.0, 373.0, 18.0, 272.0, 364.0, 430.0, 71.0, 169.0, 45.0, 124.0, 344.0, 64.0]",GPSR-15
1399,Austin,80,0.6,15.0,100,False,sp10,GPSR,14,100,194069,"[218.0, 1746.0, 34.0, 357.0, 359.0, 376.0, 467.0, 412.0, 115.0, 297.0, 656.0, 206.0, 1221.0, 272.0, 363.0, 505.0, 684.0, 63.0, 177.0, 1185.0, 3563.0, 230.0, 181.0, 410.0, 863.0, 1497.0, 4098.0, 465.0, 1486.0, 199.0, 11.0, 2430.0, 4097.0, 4098.0, 353.0, 410.0, 180.0, 670.0, 242.0, 1881.0, 205.0, 188.0, 827.0, 742.0, 1641.0, 187.0, 593.0, 863.0, 638.0, 187.0, 395.0, 885.0, 177.0, 292.0, 190.0, 279.0, 482.0, 1513.0, 2498.0, 159.0, 657.0, 543.0, 764.0, 392.0, 1204.0, 528.0, 294.0, 865.0, 854.0, 368.0, 255.0, 4097.0, 922.0, 548.0, 53.0, 4097.0, 3908.0, 111.0, 2168.0, 24.0, 346.0, 421.0, 4097.0, 385.0, 95.0, 1127.0, 255.0, 46.0, 581.0, 662.0, 340.0, 1027.0, 4097.0, 456.0, 801.0, 152.0, 365.0, 173.0, 1276.0, 353.0]",GPSR-15
1397,Austin,80,0.6,0.0,100,False,sp10,GPSR,22,100,194069,"[1963.0, 1573.0, 25.0, 411.0, 1277.0, 499.0, 978.0, 759.0, 811.0, 207.0, 313.0, 1251.0, 1182.0, 1538.0, 341.0, 1760.0, 191.0, 9.0, 996.0, 451.0, 263.0, 177.0, 759.0, 761.0, 1296.0, 302.0, 825.0, 777.0, 84.0, 186.0, 668.0, 367.0, 160.0, 721.0, 259.0, 440.0, 799.0, 641.0, 127.0, 102.0, 165.0, 492.0, 403.0, 159.0, 376.0, 1937.0, 4097.0, 197.0, 469.0, 3323.0, 196.0, 975.0, 393.0, 1708.0, 365.0, 174.0, 1629.0, 2217.0, 334.0, 455.0, 290.0, 366.0, 1142.0, 419.0, 73.0, 1242.0, 25.0, 43.0, 1645.0, 2363.0, 747.0, 1712.0, 4097.0, 474.0, 252.0, 182.0, 518.0, 495.0, 549.0, 795.0, 1202.0, 19.0, 776.0, 4098.0, 377.0, 637.0, 502.0, 255.0, 913.0, 842.0, 807.0, 767.0, 546.0, 548.0, 497.0, 1619.0, 327.0, 4097.0, 169.0, 591.0]",GPSR
1395,Austin,80,0.6,0.0,75,False,sp10,MapMesh,41,100,194069,"[325.0, 403.0, 1067.0, 495.0, 163.0, 405.0, 764.0, 438.0, 814.0, 873.0, 292.0, 232.0, 290.0, 1090.0, 847.0, 1115.0, 1293.0, 530.0, 217.0, 941.0, 149.0, 369.0, 627.0, 12.0, 451.0, 337.0, 825.0, 86.0, 524.0, 604.0, 382.0, 1315.0, 597.0, 655.0, 161.0, 234.0, 634.0, 1.0, 428.0, 1120.0, 426.0, 119.0, 421.0, 592.0, 138.0, 868.0, 1021.0, 283.0, 977.0, 1464.0, 406.0, 462.0, 164.0, 562.0, 378.0, 172.0, 393.0, 165.0, 466.0, 786.0, 364.0, 190.0, 606.0, 1107.0, 186.0, 625.0, 1313.0, 517.0, 525.0, 666.0, 1373.0, 341.0, 158.0, 400.0, 1310.0, 479.0, 178.0, 282.0, 171.0, 188.0, 1361.0, 372.0, 949.0, 1232.0, 15.0, 237.0, 496.0, 1371.0, 602.0, 188.0, 358.0, 348.0, 811.0, 88.0, 902.0, 486.0, 733.0, 398.0, 77.0, 378.0]",MapMesh
1158,Bangkok,80,0.6,0.0,100,False,sp10,GPSR,35,100,96173,"[657.0, 1339.0, 17.0, 1141.0, 20.0, 615.0, 172.0, 10.0, 409.0, 865.0, 1478.0, 326.0, 303.0, 427.0, 234.0, 276.0, 242.0, 581.0, 264.0, 461.0, 663.0, 221.0, 338.0, 453.0, 4097.0, 556.0, 339.0, 106.0, 273.0, 291.0, 486.0, 145.0, 43.0, 280.0, 60.0, 676.0, 564.0, 470.0, 222.0, 961.0, 417.0, 239.0, 1339.0, 1539.0, 440.0, 408.0, 54.0, 810.0, 152.0, 245.0, 100.0, 265.0, 267.0, 188.0, 272.0, 30.0, 836.0, 218.0, 364.0, 73.0, 252.0, 405.0, 543.0, 797.0, 471.0, 152.0, 552.0, 139.0, 217.0, 26.0, 230.0, 646.0, 89.0, 152.0, 181.0, 764.0, 844.0, 272.0, 29.0, 410.0, 402.0, 798.0, 265.0, 158.0, 172.0, 165.0, 1571.0, 25.0, 103.0, 1322.0, 261.0, 159.0, 340.0, 722.0, 130.0, 98.0, 42.0, 29.0, 837.0, 215.0]",GPSR
1156,Bangkok,80,0.6,0.0,75,False,sp10,MapMesh,81,100,96173,"[1136.0, 651.0, 20.0, 740.0, 412.0, 99.0, 865.0, 1001.0, 206.0, 1106.0, 576.0, 703.0, 872.0, 174.0, 192.0, 241.0, 1127.0, 253.0, 244.0, 678.0, 196.0, 639.0, 387.0, 232.0, 521.0, 73.0, 811.0, 1008.0, 408.0, 143.0, 599.0, 321.0, 749.0, 911.0, 121.0, 718.0, 499.0, 475.0, 1209.0, 464.0, 1219.0, 347.0, 6.0, 640.0, 667.0, 610.0, 668.0, 434.0, 1125.0, 684.0, 791.0, 349.0, 623.0, 702.0, 1036.0, 491.0, 362.0, 849.0, 262.0, 640.0, 459.0, 527.0, 1110.0, 14.0, 461.0, 300.0, 449.0, 5.0, 442.0, 150.0, 121.0, 258.0, 470.0, 857.0, 791.0, 123.0, 1220.0, 670.0, 524.0, 83.0, 84.0, 539.0, 332.0, 506.0, 1271.0, 471.0, 499.0, 377.0, 288.0, 472.0, 611.0, 224.0, 691.0, 193.0, 1085.0, 595.0, 673.0, 173.0, 375.0, 293.0]",MapMesh
1160,Bangkok,80,0.6,15.0,100,False,sp10,GPSR,21,100,96173,"[657.0, 215.0, 356.0, 686.0, 79.0, 808.0, 730.0, 440.0, 301.0, 299.0, 673.0, 57.0, 4097.0, 547.0, 2841.0, 4098.0, 3196.0, 85.0, 185.0, 1584.0, 4097.0, 290.0, 52.0, 1311.0, 1025.0, 334.0, 504.0, 2681.0, 185.0, 248.0, 4097.0, 609.0, 161.0, 931.0, 112.0, 67.0, 15.0, 338.0, 3108.0, 73.0, 3794.0, 2985.0, 838.0, 213.0, 470.0, 92.0, 389.0, 1290.0, 1386.0, 836.0, 334.0, 88.0, 412.0, 146.0, 4097.0, 2797.0, 293.0, 294.0, 215.0, 192.0, 4097.0, 1155.0, 1222.0, 191.0, 80.0, 30.0, 332.0, 676.0, 106.0, 229.0, 4097.0, 969.0, 2248.0, 354.0, 132.0, 718.0, 255.0, 4097.0, 4097.0, 397.0, 657.0, 436.0, 9.0, 98.0, 757.0, 651.0, 351.0, 262.0, 4097.0, 728.0, 249.0, 62.0, 419.0, 4097.0, 560.0, 1456.0, 201.0, 163.0, 173.0, 515.0]",GPSR-15
166,Berlin,80,0.6,0.0,75,False,sp10,MapMesh,98,100,8124,"[74.0, 152.0, 195.0, 67.0, 264.0, 55.0, 213.0, 8.0, 280.0, 190.0, 50.0, 136.0, 91.0, 165.0, 225.0, 318.0, 220.0, 200.0, 90.0, 96.0, 171.0, 51.0, 233.0, 173.0, 245.0, 64.0, 286.0, 20.0, 81.0, 283.0, 101.0, 199.0, 43.0, 172.0, 113.0, 183.0, 16.0, 55.0, 337.0, 107.0, 349.0, 339.0, 144.0, 128.0, 144.0, 102.0, 321.0, 98.0, 197.0, 172.0, 67.0, 172.0, 261.0, 187.0, 75.0, 286.0, 352.0, 94.0, 156.0, 86.0, 279.0, 151.0, 111.0, 22.0, 114.0, 54.0, 72.0, 76.0, 114.0, 96.0, 140.0, 158.0, 80.0, 144.0, 27.0, 164.0, 125.0, 99.0, 194.0, 260.0, 140.0, 29.0, 133.0, 47.0, 147.0, 228.0, 150.0, 204.0, 267.0, 69.0, 233.0, 202.0, 51.0, 71.0, 208.0, 63.0, 217.0, 161.0, 108.0, 176.0]",MapMesh
170,Berlin,80,0.6,15.0,100,False,sp10,GPSR,79,100,8124,"[115.0, 229.0, 1063.0, 86.0, 134.0, 75.0, 72.0, 102.0, 80.0, 32.0, 51.0, 131.0, 176.0, 141.0, 60.0, 1531.0, 199.0, 85.0, 10.0, 60.0, 57.0, 60.0, 77.0, 15.0, 80.0, 39.0, 63.0, 302.0, 71.0, 45.0, 84.0, 141.0, 82.0, 73.0, 21.0, 62.0, 173.0, 36.0, 101.0, 1962.0, 155.0, 502.0, 126.0, 162.0, 113.0, 51.0, 109.0, 18.0, 555.0, 113.0, 51.0, 150.0, 24.0, 56.0, 91.0, 158.0, 1157.0, 63.0, 122.0, 98.0, 36.0, 24.0, 118.0, 39.0, 88.0, 55.0, 38.0, 92.0, 159.0, 74.0, 2655.0, 4097.0, 53.0, 63.0, 138.0, 44.0, 47.0, 152.0, 77.0, 69.0, 93.0, 1707.0, 167.0, 26.0, 255.0, 64.0, 88.0, 8.0, 19.0, 157.0, 51.0, 68.0, 32.0, 67.0, 195.0, 132.0, 119.0, 194.0, 77.0, 45.0]",GPSR-15
168,Berlin,80,0.6,0.0,100,False,sp10,GPSR,91,100,8124,"[34.0, 57.0, 99.0, 25.0, 73.0, 32.0, 67.0, 66.0, 94.0, 49.0, 51.0, 134.0, 69.0, 88.0, 21.0, 57.0, 31.0, 54.0, 83.0, 195.0, 116.0, 184.0, 79.0, 87.0, 92.0, 75.0, 92.0, 81.0, 115.0, 136.0, 53.0, 114.0, 87.0, 181.0, 49.0, 135.0, 169.0, 104.0, 135.0, 49.0, 148.0, 35.0, 147.0, 324.0, 479.0, 48.0, 108.0, 20.0, 62.0, 45.0, 66.0, 189.0, 32.0, 65.0, 92.0, 157.0, 10.0, 62.0, 212.0, 90.0, 104.0, 129.0, 148.0, 65.0, 223.0, 47.0, 86.0, 8.0, 19.0, 175.0, 39.0, 9.0, 40.0, 130.0, 213.0, 106.0, 121.0, 557.0, 76.0, 24.0, 25.0, 18.0, 85.0, 34.0, 97.0, 38.0, 86.0, 104.0, 196.0, 54.0, 196.0, 118.0, 34.0, 64.0, 61.0, 63.0, 222.0, 131.0, 80.0, 80.0]",GPSR
1678,Bignyc,80,0.6,0.0,75,False,sp10,MapMesh,43,100,909010,"[1112.0, 1410.0, 1705.0, 1594.0, 1957.0, 867.0, 1308.0, 158.0, 1145.0, 1639.0, 2159.0, 18.0, 1256.0, 972.0, 897.0, 1237.0, 1048.0, 1049.0, 1302.0, 738.0, 1141.0, 1909.0, 308.0, 759.0, 382.0, 1797.0, 1574.0, 1572.0, 692.0, 513.0, 484.0, 1311.0, 1065.0, 1136.0, 1046.0, 1502.0, 1192.0, 1301.0, 995.0, 1138.0, 1792.0, 560.0, 855.0, 1429.0, 825.0, 861.0, 2066.0, 2261.0, 580.0, 1104.0, 1271.0, 376.0, 1222.0, 995.0, 1105.0, 1087.0, 1651.0, 239.0, 1438.0, 784.0, 724.0, 1227.0, 576.0, 568.0, 1370.0, 1596.0, 83.0, 354.0, 1253.0, 1736.0, 141.0, 291.0, 523.0, 1906.0, 1459.0, 294.0, 820.0, 1048.0, 1009.0, 1981.0, 1462.0, 655.0, 1199.0, 1647.0, 1269.0, 21.0, 1037.0, 1434.0, 2011.0, 565.0, 1175.0, 1000.0, 1096.0, 765.0, 1114.0, 1777.0, 691.0, 1307.0, 1172.0, 3595.0]",MapMesh
1680,Bignyc,80,0.6,0.0,100,False,sp10,GPSR,14,100,909010,"[657.0, 544.0, 106.0, 687.0, 301.0, 1237.0, 25.0, 43.0, 186.0, 593.0, 53.0, 810.0, 599.0, 622.0, 255.0, 17.0, 28.0, 112.0, 726.0, 683.0, 1224.0, 574.0, 95.0, 69.0, 1516.0, 700.0, 203.0, 53.0, 810.0, 1161.0, 61.0, 255.0, 1054.0, 236.0, 278.0, 556.0, 181.0, 689.0, 2019.0, 71.0, 1222.0, 576.0, 106.0, 1656.0, 43.0, 365.0, 2502.0, 303.0, 291.0, 717.0, 232.0, 30.0, 248.0, 734.0, 591.0, 1683.0, 437.0, 1022.0, 24.0, 276.0, 712.0, 349.0, 4097.0, 93.0, 2532.0, 236.0, 279.0, 241.0, 4097.0, 155.0, 394.0, 64.0, 2181.0, 163.0, 1092.0, 155.0, 669.0, 1171.0, 1152.0, 331.0, 1202.0, 762.0, 647.0, 949.0, 826.0, 26.0, 663.0, 1028.0, 365.0, 303.0, 579.0, 426.0, 235.0, 30.0, 4097.0, 504.0, 536.0, 1502.0, 573.0, 171.0]",GPSR
1682,Bignyc,80,0.6,15.0,100,False,sp10,GPSR,8,100,909010,"[1224.0, 773.0, 120.0, 1674.0, 4097.0, 411.0, 1427.0, 568.0, 695.0, 316.0, 1485.0, 343.0, 1599.0, 158.0, 290.0, 74.0, 336.0, 1128.0, 338.0, 1202.0, 1062.0, 140.0, 20.0, 576.0, 163.0, 749.0, 249.0, 828.0, 592.0, 54.0, 558.0, 4097.0, 293.0, 3750.0, 741.0, 1719.0, 468.0, 4097.0, 8.0, 293.0, 657.0, 4100.0, 494.0, 1222.0, 122.0, 106.0, 1597.0, 63.0, 284.0, 1079.0, 344.0, 3065.0, 50.0, 1253.0, 1156.0, 1128.0, 338.0, 3107.0, 180.0, 112.0, 719.0, 856.0, 4099.0, 215.0, 211.0, 1008.0, 505.0, 438.0, 244.0, 1654.0, 119.0, 4097.0, 243.0, 325.0, 697.0, 1206.0, 204.0, 3325.0, 2099.0, 1778.0, 658.0, 1303.0, 972.0, 3813.0, 29.0, 1524.0, 1427.0, 1732.0, 298.0, 537.0, 497.0, 4097.0, 175.0, 816.0, 2190.0, 13.0, 85.0, 292.0, 4099.0, 925.0]",GPSR-15
840,Bogota,80,0.6,0.0,75,False,sp10,MapMesh,81,100,38142,"[221.0, 170.0, 54.0, 127.0, 426.0, 274.0, 82.0, 669.0, 32.0, 377.0, 61.0, 167.0, 46.0, 368.0, 232.0, 335.0, 206.0, 254.0, 182.0, 178.0, 423.0, 406.0, 373.0, 39.0, 148.0, 22.0, 439.0, 609.0, 46.0, 456.0, 452.0, 148.0, 12.0, 1.0, 140.0, 270.0, 249.0, 20.0, 501.0, 326.0, 76.0, 183.0, 68.0, 35.0, 110.0, 7.0, 298.0, 85.0, 93.0, 33.0, 283.0, 93.0, 91.0, 182.0, 358.0, 146.0, 150.0, 290.0, 153.0, 103.0, 236.0, 104.0, 54.0, 302.0, 133.0, 11.0, 283.0, 18.0, 46.0, 209.0, 72.0, 66.0, 83.0, 409.0, 134.0, 240.0, 174.0, 332.0, 164.0, 31.0, 189.0, 195.0, 672.0, 694.0, 267.0, 90.0, 95.0, 35.0, 108.0, 90.0, 326.0, 41.0, 269.0, 25.0, 175.0, 212.0, 255.0, 4.0, 111.0, 267.0]",MapMesh
844,Bogota,80,0.6,15.0,100,False,sp10,GPSR,32,100,38142,"[1222.0, 105.0, 4097.0, 683.0, 100.0, 537.0, 1304.0, 119.0, 129.0, 4098.0, 3039.0, 1291.0, 585.0, 126.0, 2158.0, 130.0, 359.0, 268.0, 158.0, 115.0, 325.0, 67.0, 103.0, 159.0, 68.0, 2836.0, 43.0, 19.0, 43.0, 420.0, 70.0, 223.0, 64.0, 3167.0, 404.0, 277.0, 308.0, 148.0, 225.0, 45.0, 657.0, 4097.0, 497.0, 1222.0, 152.0, 987.0, 169.0, 48.0, 64.0, 401.0, 64.0, 124.0, 528.0, 370.0, 171.0, 166.0, 4097.0, 22.0, 489.0, 4097.0, 4097.0, 433.0, 721.0, 4102.0, 273.0, 206.0, 120.0, 1506.0, 890.0, 443.0, 324.0, 23.0, 1596.0, 44.0, 107.0, 544.0, 161.0, 4100.0, 174.0, 199.0, 253.0, 404.0, 80.0, 174.0, 286.0, 599.0, 88.0, 73.0, 1598.0, 425.0, 103.0, 274.0, 886.0, 598.0, 622.0, 273.0, 28.0, 581.0, 131.0, 127.0]",GPSR-15
842,Bogota,80,0.6,0.0,100,False,sp10,GPSR,44,100,38142,"[657.0, 204.0, 75.0, 133.0, 149.0, 579.0, 83.0, 19.0, 1656.0, 4097.0, 105.0, 536.0, 60.0, 672.0, 427.0, 265.0, 299.0, 45.0, 222.0, 1163.0, 538.0, 98.0, 98.0, 464.0, 99.0, 497.0, 163.0, 129.0, 116.0, 55.0, 1527.0, 89.0, 207.0, 251.0, 42.0, 116.0, 26.0, 722.0, 125.0, 88.0, 1222.0, 1583.0, 756.0, 824.0, 865.0, 215.0, 4097.0, 732.0, 1012.0, 163.0, 274.0, 12.0, 1033.0, 35.0, 327.0, 29.0, 1148.0, 402.0, 166.0, 355.0, 3563.0, 823.0, 866.0, 849.0, 118.0, 1135.0, 133.0, 123.0, 60.0, 624.0, 61.0, 103.0, 61.0, 558.0, 136.0, 560.0, 399.0, 9.0, 538.0, 576.0, 296.0, 48.0, 111.0, 1344.0, 94.0, 66.0, 257.0, 18.0, 51.0, 4097.0, 62.0, 21.0, 74.0, 198.0, 28.0, 841.0, 211.0, 39.0, 183.0, 50.0]",GPSR
148,Boston,80,0.6,0.0,100,False,sp10,GPSR,80,100,7434,"[45.0, 168.0, 723.0, 124.0, 149.0, 10.0, 37.0, 50.0, 19.0, 23.0, 2205.0, 43.0, 63.0, 608.0, 107.0, 836.0, 25.0, 32.0, 194.0, 101.0, 101.0, 611.0, 122.0, 387.0, 117.0, 63.0, 4099.0, 19.0, 23.0, 20.0, 3.0, 868.0, 287.0, 1570.0, 61.0, 99.0, 572.0, 83.0, 166.0, 113.0, 97.0, 3.0, 971.0, 63.0, 64.0, 32.0, 55.0, 172.0, 137.0, 123.0, 235.0, 30.0, 74.0, 135.0, 50.0, 108.0, 127.0, 66.0, 73.0, 25.0, 13.0, 152.0, 158.0, 130.0, 29.0, 170.0, 53.0, 277.0, 235.0, 73.0, 213.0, 158.0, 70.0, 50.0, 19.0, 151.0, 77.0, 67.0, 129.0, 33.0, 658.0, 20.0, 629.0, 68.0, 30.0, 86.0, 42.0, 58.0, 69.0, 111.0, 11.0, 65.0, 59.0, 845.0, 65.0, 88.0, 22.0, 142.0, 182.0, 4097.0]",GPSR
150,Boston,80,0.6,15.0,100,False,sp10,GPSR,59,100,7434,"[133.0, 2.0, 1064.0, 20.0, 102.0, 29.0, 53.0, 182.0, 152.0, 218.0, 4098.0, 39.0, 70.0, 139.0, 1989.0, 113.0, 4098.0, 68.0, 608.0, 37.0, 108.0, 1094.0, 140.0, 456.0, 156.0, 45.0, 55.0, 50.0, 1451.0, 26.0, 7.0, 195.0, 297.0, 121.0, 172.0, 64.0, 537.0, 83.0, 176.0, 126.0, 18.0, 183.0, 155.0, 137.0, 3066.0, 137.0, 46.0, 640.0, 4098.0, 78.0, 198.0, 275.0, 81.0, 58.0, 30.0, 415.0, 83.0, 17.0, 165.0, 65.0, 657.0, 17.0, 527.0, 76.0, 144.0, 107.0, 30.0, 58.0, 86.0, 254.0, 22.0, 11.0, 206.0, 758.0, 73.0, 202.0, 35.0, 134.0, 122.0, 25.0, 69.0, 194.0, 392.0, 2905.0, 43.0, 1645.0, 34.0, 50.0, 552.0, 39.0, 799.0, 16.0, 81.0, 527.0, 186.0, 478.0, 148.0, 612.0, 203.0, 46.0]",GPSR-15
146,Boston,80,0.6,0.0,75,False,sp10,MapMesh,97,100,7434,"[160.0, 28.0, 214.0, 39.0, 109.0, 106.0, 67.0, 52.0, 47.0, 302.0, 26.0, 96.0, 77.0, 169.0, 73.0, 122.0, 23.0, 149.0, 127.0, 180.0, 17.0, 166.0, 154.0, 171.0, 21.0, 240.0, 55.0, 283.0, 248.0, 60.0, 231.0, 197.0, 79.0, 36.0, 26.0, 142.0, 109.0, 91.0, 144.0, 74.0, 285.0, 9.0, 222.0, 40.0, 0.0, 75.0, 256.0, 255.0, 264.0, 157.0, 87.0, 43.0, 64.0, 155.0, 36.0, 323.0, 128.0, 110.0, 176.0, 38.0, 28.0, 167.0, 154.0, 147.0, 203.0, 55.0, 82.0, 51.0, 11.0, 17.0, 165.0, 168.0, 80.0, 0.0, 275.0, 143.0, 345.0, 35.0, 273.0, 144.0, 84.0, 155.0, 293.0, 107.0, 118.0, 27.0, 22.0, 22.0, 16.0, 25.0, 9.0, 103.0, 87.0, 144.0, 143.0, 72.0, 208.0, 80.0, 143.0, 138.0]",MapMesh
475,Brussels,80,0.6,0.0,75,False,sp10,MapMesh,93,100,26579,"[29.0, 77.0, 274.0, 320.0, 150.0, 116.0, 191.0, 155.0, 80.0, 309.0, 118.0, 95.0, 290.0, 236.0, 95.0, 115.0, 276.0, 51.0, 51.0, 105.0, 215.0, 197.0, 256.0, 278.0, 0.0, 151.0, 36.0, 87.0, 72.0, 147.0, 260.0, 339.0, 15.0, 71.0, 192.0, 40.0, 81.0, 159.0, 256.0, 119.0, 0.0, 204.0, 254.0, 349.0, 363.0, 282.0, 280.0, 231.0, 110.0, 318.0, 207.0, 110.0, 121.0, 64.0, 175.0, 140.0, 110.0, 117.0, 110.0, 26.0, 0.0, 114.0, 99.0, 85.0, 13.0, 86.0, 120.0, 81.0, 22.0, 381.0, 191.0, 211.0, 200.0, 38.0, 55.0, 164.0, 260.0, 310.0, 297.0, 404.0, 159.0, 143.0, 66.0, 361.0, 510.0, 89.0, 53.0, 298.0, 223.0, 49.0, 171.0, 45.0, 201.0, 76.0, 394.0, 335.0, 175.0, 90.0, 102.0, 167.0]",MapMesh
477,Brussels,80,0.6,0.0,100,False,sp10,GPSR,69,100,26579,"[177.0, 174.0, 73.0, 111.0, 118.0, 69.0, 473.0, 296.0, 256.0, 43.0, 133.0, 29.0, 369.0, 110.0, 333.0, 27.0, 756.0, 112.0, 116.0, 49.0, 658.0, 404.0, 140.0, 466.0, 4098.0, 297.0, 408.0, 636.0, 114.0, 4097.0, 185.0, 149.0, 127.0, 122.0, 152.0, 168.0, 87.0, 153.0, 165.0, 38.0, 976.0, 87.0, 137.0, 19.0, 13.0, 96.0, 178.0, 451.0, 33.0, 343.0, 154.0, 1039.0, 238.0, 87.0, 62.0, 146.0, 315.0, 338.0, 145.0, 4098.0, 657.0, 181.0, 182.0, 213.0, 564.0, 163.0, 55.0, 4097.0, 94.0, 205.0, 249.0, 301.0, 15.0, 847.0, 233.0, 49.0, 118.0, 186.0, 929.0, 40.0, 63.0, 91.0, 907.0, 440.0, 172.0, 128.0, 153.0, 103.0, 549.0, 236.0, 93.0, 122.0, 306.0, 418.0, 92.0, 134.0, 201.0, 46.0, 50.0, 125.0]",GPSR
479,Brussels,80,0.6,15.0,100,False,sp10,GPSR,41,100,26579,"[3563.0, 230.0, 199.0, 392.0, 924.0, 159.0, 4100.0, 159.0, 98.0, 234.0, 10.0, 359.0, 16.0, 4097.0, 222.0, 45.0, 80.0, 191.0, 347.0, 1291.0, 657.0, 544.0, 310.0, 451.0, 1212.0, 358.0, 25.0, 43.0, 108.0, 1536.0, 1222.0, 166.0, 135.0, 107.0, 151.0, 73.0, 245.0, 151.0, 792.0, 54.0, 4097.0, 290.0, 864.0, 368.0, 131.0, 78.0, 4097.0, 26.0, 2815.0, 98.0, 157.0, 52.0, 59.0, 83.0, 1334.0, 186.0, 518.0, 97.0, 75.0, 1630.0, 4097.0, 76.0, 144.0, 111.0, 18.0, 1654.0, 626.0, 127.0, 254.0, 404.0, 502.0, 279.0, 61.0, 4098.0, 335.0, 134.0, 1484.0, 329.0, 151.0, 202.0, 77.0, 4097.0, 212.0, 407.0, 168.0, 3896.0, 871.0, 145.0, 198.0, 4097.0, 111.0, 108.0, 310.0, 37.0, 156.0, 152.0, 195.0, 546.0, 45.0, 1009.0]",GPSR-15
1311,Budapest,80,0.6,0.0,75,False,sp10,MapMesh,51,100,245609,"[453.0, 261.0, 1141.0, 537.0, 100.0, 273.0, 910.0, 1161.0, 876.0, 1031.0, 811.0, 361.0, 1091.0, 1192.0, 143.0, 887.0, 161.0, 757.0, 537.0, 902.0, 133.0, 855.0, 909.0, 945.0, 1342.0, 595.0, 363.0, 288.0, 303.0, 1090.0, 766.0, 975.0, 591.0, 235.0, 373.0, 517.0, 538.0, 216.0, 408.0, 411.0, 539.0, 736.0, 697.0, 425.0, 172.0, 140.0, 136.0, 1300.0, 975.0, 705.0, 1058.0, 937.0, 323.0, 796.0, 629.0, 751.0, 1490.0, 709.0, 84.0, 500.0, 86.0, 98.0, 842.0, 1059.0, 720.0, 82.0, 1311.0, 74.0, 928.0, 448.0, 705.0, 98.0, 229.0, 917.0, 308.0, 274.0, 252.0, 333.0, 91.0, 6.0, 1126.0, 1204.0, 540.0, 765.0, 1023.0, 29.0, 381.0, 1003.0, 440.0, 365.0, 395.0, 342.0, 1088.0, 672.0, 1474.0, 625.0, 490.0, 174.0, 1010.0, 1000.0]",MapMesh
1313,Budapest,80,0.6,0.0,100,False,sp10,GPSR,17,100,245609,"[478.0, 179.0, 1643.0, 940.0, 1198.0, 811.0, 1008.0, 469.0, 16.0, 29.0, 580.0, 472.0, 1796.0, 670.0, 900.0, 550.0, 1259.0, 180.0, 1148.0, 559.0, 215.0, 442.0, 751.0, 388.0, 1736.0, 26.0, 230.0, 178.0, 118.0, 295.0, 862.0, 855.0, 604.0, 36.0, 405.0, 677.0, 469.0, 232.0, 1195.0, 1581.0, 657.0, 544.0, 762.0, 1299.0, 53.0, 287.0, 484.0, 295.0, 673.0, 1413.0, 1549.0, 27.0, 248.0, 557.0, 1216.0, 303.0, 1381.0, 1009.0, 420.0, 446.0, 657.0, 564.0, 186.0, 550.0, 557.0, 446.0, 188.0, 163.0, 244.0, 43.0, 367.0, 1276.0, 1223.0, 62.0, 822.0, 941.0, 242.0, 1239.0, 393.0, 1570.0, 4097.0, 289.0, 866.0, 144.0, 97.0, 181.0, 90.0, 2065.0, 217.0, 1677.0, 448.0, 919.0, 251.0, 769.0, 138.0, 39.0, 497.0, 394.0, 690.0, 568.0]",GPSR
1315,Budapest,80,0.6,15.0,100,False,sp10,GPSR,10,100,245609,"[4097.0, 4097.0, 108.0, 4098.0, 792.0, 446.0, 405.0, 854.0, 365.0, 173.0, 162.0, 3409.0, 591.0, 573.0, 4097.0, 881.0, 95.0, 242.0, 1261.0, 1444.0, 658.0, 1368.0, 1509.0, 25.0, 230.0, 183.0, 303.0, 4097.0, 1389.0, 187.0, 479.0, 1823.0, 881.0, 50.0, 1224.0, 1022.0, 1292.0, 3446.0, 180.0, 111.0, 249.0, 2363.0, 1180.0, 183.0, 463.0, 3861.0, 4098.0, 2016.0, 327.0, 154.0, 540.0, 161.0, 549.0, 4025.0, 179.0, 113.0, 3518.0, 257.0, 905.0, 965.0, 613.0, 43.0, 404.0, 138.0, 20.0, 178.0, 2161.0, 414.0, 1272.0, 640.0, 211.0, 1514.0, 4097.0, 1082.0, 212.0, 127.0, 2301.0, 2832.0, 2085.0, 538.0, 1201.0, 21.0, 740.0, 4097.0, 1050.0, 4099.0, 552.0, 1427.0, 1225.0, 483.0, 540.0, 161.0, 1045.0, 203.0, 217.0, 320.0, 2700.0, 2572.0, 270.0, 633.0]",GPSR-15
528,Buenosaires,80,0.6,15.0,100,False,sp10,GPSR,24,100,38896,"[1063.0, 138.0, 207.0, 265.0, 1860.0, 69.0, 186.0, 181.0, 411.0, 53.0, 547.0, 2628.0, 110.0, 103.0, 220.0, 175.0, 72.0, 1428.0, 218.0, 1512.0, 1062.0, 53.0, 86.0, 595.0, 1295.0, 82.0, 384.0, 43.0, 1646.0, 852.0, 278.0, 151.0, 167.0, 1596.0, 1428.0, 225.0, 928.0, 865.0, 370.0, 138.0, 658.0, 253.0, 4097.0, 242.0, 59.0, 1435.0, 1086.0, 59.0, 407.0, 482.0, 250.0, 91.0, 41.0, 1128.0, 1451.0, 1390.0, 49.0, 23.0, 229.0, 1297.0, 538.0, 175.0, 348.0, 138.0, 19.0, 241.0, 441.0, 1271.0, 358.0, 436.0, 117.0, 4097.0, 112.0, 27.0, 455.0, 139.0, 804.0, 65.0, 131.0, 507.0, 657.0, 153.0, 225.0, 184.0, 65.0, 513.0, 162.0, 1129.0, 2157.0, 499.0, 978.0, 47.0, 333.0, 4099.0, 187.0, 175.0, 174.0, 509.0, 511.0, 237.0]",GPSR-15
524,Buenosaires,80,0.6,0.0,75,False,sp10,MapMesh,89,100,38896,"[709.0, 143.0, 590.0, 857.0, 682.0, 255.0, 353.0, 0.0, 741.0, 831.0, 340.0, 591.0, 84.0, 21.0, 907.0, 0.0, 606.0, 67.0, 72.0, 828.0, 270.0, 208.0, 178.0, 621.0, 57.0, 94.0, 348.0, 468.0, 0.0, 237.0, 0.0, 56.0, 712.0, 336.0, 184.0, 115.0, 499.0, 65.0, 854.0, 172.0, 748.0, 208.0, 76.0, 640.0, 923.0, 484.0, 426.0, 834.0, 0.0, 0.0, 805.0, 68.0, 39.0, 601.0, 701.0, 714.0, 167.0, 16.0, 175.0, 262.0, 0.0, 102.0, 694.0, 215.0, 510.0, 0.0, 751.0, 622.0, 662.0, 62.0, 139.0, 127.0, 227.0, 532.0, 906.0, 825.0, 640.0, 772.0, 462.0, 945.0, 637.0, 0.0, 722.0, 294.0, 970.0, 725.0, 760.0, 676.0, 450.0, 466.0, 823.0, 829.0, 74.0, 888.0, 159.0, 131.0, 454.0, 4.0, 147.0, 753.0]",MapMesh
526,Buenosaires,80,0.6,0.0,100,False,sp10,GPSR,32,100,38896,"[697.0, 220.0, 144.0, 138.0, 19.0, 186.0, 1026.0, 741.0, 63.0, 320.0, 803.0, 87.0, 58.0, 739.0, 1285.0, 191.0, 46.0, 24.0, 180.0, 373.0, 1202.0, 150.0, 611.0, 30.0, 1071.0, 26.0, 145.0, 321.0, 823.0, 866.0, 883.0, 593.0, 1571.0, 21.0, 1751.0, 139.0, 864.0, 53.0, 94.0, 82.0, 657.0, 118.0, 244.0, 4097.0, 61.0, 60.0, 10.0, 1222.0, 303.0, 158.0, 551.0, 60.0, 68.0, 212.0, 143.0, 110.0, 3375.0, 92.0, 55.0, 223.0, 657.0, 404.0, 4097.0, 283.0, 408.0, 1979.0, 713.0, 845.0, 236.0, 101.0, 54.0, 513.0, 140.0, 938.0, 83.0, 168.0, 1165.0, 343.0, 49.0, 691.0, 1965.0, 49.0, 342.0, 147.0, 1056.0, 413.0, 412.0, 705.0, 156.0, 1495.0, 29.0, 130.0, 252.0, 623.0, 1838.0, 1552.0, 433.0, 139.0, 435.0, 823.0]",GPSR
564,Busan,80,0.6,0.0,75,False,sp10,MapMesh,84,100,13040,"[174.0, 78.0, 145.0, 58.0, 76.0, 149.0, 111.0, 55.0, 87.0, 7.0, 257.0, 123.0, 150.0, 35.0, 1.0, 99.0, 32.0, 74.0, 24.0, 121.0, 340.0, 15.0, 62.0, 27.0, 10.0, 33.0, 289.0, 60.0, 153.0, 211.0, 196.0, 169.0, 266.0, 254.0, 24.0, 28.0, 7.0, 320.0, 111.0, 25.0, 28.0, 86.0, 7.0, 45.0, 83.0, 73.0, 80.0, 178.0, 172.0, 201.0, 287.0, 203.0, 161.0, 108.0, 157.0, 28.0, 211.0, 109.0, 53.0, 47.0, 111.0, 280.0, 91.0, 397.0, 174.0, 72.0, 155.0, 260.0, 48.0, 174.0, 41.0, 231.0, 85.0, 114.0, 29.0, 20.0, 306.0, 40.0, 50.0, 106.0, 32.0, 68.0, 240.0, 82.0, 37.0, 27.0, 97.0, 192.0, 247.0, 48.0, 189.0, 104.0, 11.0, 8.0, 189.0, 216.0, 114.0, 119.0, 10.0, 206.0]",MapMesh
566,Busan,80,0.6,0.0,100,False,sp10,GPSR,65,100,13040,"[39.0, 75.0, 322.0, 103.0, 30.0, 83.0, 66.0, 338.0, 900.0, 66.0, 4097.0, 156.0, 2.0, 16.0, 442.0, 255.0, 115.0, 497.0, 15.0, 237.0, 657.0, 103.0, 24.0, 27.0, 6.0, 420.0, 168.0, 78.0, 395.0, 727.0, 950.0, 198.0, 330.0, 365.0, 794.0, 33.0, 299.0, 164.0, 978.0, 16.0, 7.0, 62.0, 1130.0, 105.0, 57.0, 49.0, 14.0, 92.0, 188.0, 645.0, 254.0, 77.0, 82.0, 141.0, 1061.0, 17.0, 390.0, 94.0, 384.0, 49.0, 99.0, 342.0, 562.0, 216.0, 295.0, 80.0, 179.0, 1784.0, 822.0, 196.0, 41.0, 625.0, 96.0, 152.0, 4.0, 27.0, 1196.0, 21.0, 25.0, 186.0, 75.0, 73.0, 4097.0, 90.0, 135.0, 778.0, 101.0, 228.0, 57.0, 5.0, 1057.0, 157.0, 156.0, 26.0, 66.0, 243.0, 33.0, 70.0, 31.0, 141.0]",GPSR
568,Busan,80,0.6,15.0,100,False,sp10,GPSR,54,100,13040,"[72.0, 465.0, 118.0, 1141.0, 165.0, 170.0, 97.0, 86.0, 81.0, 6.0, 1977.0, 183.0, 1903.0, 41.0, 87.0, 548.0, 54.0, 89.0, 29.0, 158.0, 104.0, 431.0, 525.0, 139.0, 206.0, 89.0, 2063.0, 413.0, 409.0, 181.0, 45.0, 4097.0, 112.0, 148.0, 3.0, 39.0, 4097.0, 26.0, 49.0, 117.0, 46.0, 83.0, 280.0, 123.0, 4097.0, 4097.0, 78.0, 228.0, 692.0, 50.0, 174.0, 204.0, 5.0, 17.0, 177.0, 240.0, 116.0, 591.0, 9.0, 139.0, 657.0, 100.0, 303.0, 4097.0, 5.0, 85.0, 4097.0, 78.0, 4097.0, 892.0, 4097.0, 261.0, 1581.0, 4097.0, 799.0, 39.0, 200.0, 2584.0, 1051.0, 28.0, 8.0, 72.0, 1335.0, 2676.0, 55.0, 50.0, 11.0, 164.0, 8.0, 200.0, 723.0, 792.0, 87.0, 138.0, 143.0, 302.0, 837.0, 49.0, 119.0, 46.0]",GPSR-15
606,Casablanca,80,0.6,0.0,100,False,sp10,GPSR,43,100,62692,"[224.0, 366.0, 610.0, 19.0, 575.0, 252.0, 639.0, 274.0, 570.0, 25.0, 58.0, 171.0, 297.0, 294.0, 194.0, 571.0, 598.0, 74.0, 202.0, 444.0, 657.0, 387.0, 114.0, 42.0, 597.0, 335.0, 1425.0, 268.0, 65.0, 58.0, 15.0, 118.0, 295.0, 53.0, 115.0, 214.0, 477.0, 501.0, 442.0, 65.0, 139.0, 517.0, 132.0, 411.0, 599.0, 161.0, 1111.0, 164.0, 733.0, 206.0, 258.0, 231.0, 36.0, 540.0, 60.0, 1436.0, 29.0, 186.0, 146.0, 382.0, 995.0, 805.0, 162.0, 4097.0, 41.0, 167.0, 20.0, 400.0, 925.0, 212.0, 131.0, 337.0, 277.0, 143.0, 545.0, 122.0, 337.0, 345.0, 222.0, 1162.0, 716.0, 486.0, 18.0, 220.0, 1797.0, 244.0, 76.0, 303.0, 71.0, 448.0, 578.0, 728.0, 456.0, 43.0, 365.0, 222.0, 831.0, 225.0, 179.0, 29.0]",GPSR
608,Casablanca,80,0.6,15.0,100,False,sp10,GPSR,37,100,62692,"[3563.0, 414.0, 113.0, 4097.0, 77.0, 277.0, 240.0, 350.0, 69.0, 523.0, 2019.0, 13.0, 3676.0, 45.0, 585.0, 4097.0, 302.0, 4097.0, 321.0, 4097.0, 4092.0, 295.0, 497.0, 322.0, 543.0, 196.0, 525.0, 357.0, 784.0, 167.0, 85.0, 4097.0, 384.0, 176.0, 266.0, 212.0, 2256.0, 528.0, 935.0, 3627.0, 141.0, 432.0, 139.0, 4097.0, 628.0, 662.0, 628.0, 46.0, 1053.0, 415.0, 53.0, 222.0, 37.0, 1616.0, 839.0, 731.0, 10.0, 59.0, 4097.0, 551.0, 658.0, 371.0, 119.0, 50.0, 567.0, 31.0, 163.0, 220.0, 56.0, 61.0, 316.0, 283.0, 336.0, 319.0, 41.0, 231.0, 418.0, 131.0, 143.0, 722.0, 243.0, 310.0, 507.0, 138.0, 264.0, 287.0, 47.0, 1760.0, 43.0, 186.0, 63.0, 2617.0, 1827.0, 415.0, 207.0, 109.0, 354.0, 81.0, 256.0, 508.0]",GPSR-15
604,Casablanca,80,0.6,0.0,75,False,sp10,MapMesh,79,100,62692,"[231.0, 352.0, 168.0, 159.0, 710.0, 341.0, 15.0, 462.0, 308.0, 16.0, 359.0, 267.0, 89.0, 323.0, 475.0, 484.0, 1079.0, 219.0, 726.0, 553.0, 627.0, 41.0, 133.0, 207.0, 492.0, 160.0, 761.0, 356.0, 99.0, 710.0, 477.0, 511.0, 303.0, 43.0, 284.0, 304.0, 290.0, 201.0, 268.0, 318.0, 667.0, 463.0, 599.0, 207.0, 181.0, 169.0, 54.0, 511.0, 210.0, 414.0, 150.0, 8.0, 579.0, 145.0, 850.0, 21.0, 204.0, 748.0, 545.0, 308.0, 244.0, 414.0, 927.0, 623.0, 323.0, 212.0, 494.0, 738.0, 316.0, 153.0, 55.0, 953.0, 79.0, 347.0, 213.0, 688.0, 394.0, 125.0, 296.0, 633.0, 6.0, 424.0, 98.0, 285.0, 575.0, 337.0, 163.0, 207.0, 104.0, 59.0, 308.0, 382.0, 343.0, 43.0, 227.0, 8.0, 546.0, 678.0, 488.0, 869.0]",MapMesh
1196,Chennai,80,0.6,0.0,75,False,sp10,MapMesh,69,100,208923,"[172.0, 135.0, 741.0, 138.0, 654.0, 472.0, 1161.0, 344.0, 130.0, 353.0, 209.0, 1181.0, 917.0, 759.0, 249.0, 501.0, 601.0, 282.0, 293.0, 533.0, 556.0, 335.0, 483.0, 439.0, 652.0, 24.0, 378.0, 796.0, 572.0, 236.0, 680.0, 2.0, 638.0, 1137.0, 393.0, 155.0, 598.0, 209.0, 339.0, 797.0, 655.0, 68.0, 891.0, 231.0, 366.0, 736.0, 620.0, 723.0, 400.0, 138.0, 416.0, 159.0, 396.0, 770.0, 946.0, 538.0, 459.0, 460.0, 212.0, 113.0, 389.0, 358.0, 487.0, 827.0, 567.0, 842.0, 49.0, 18.0, 245.0, 234.0, 151.0, 928.0, 1049.0, 733.0, 97.0, 790.0, 713.0, 434.0, 240.0, 931.0, 192.0, 227.0, 767.0, 138.0, 403.0, 127.0, 960.0, 199.0, 561.0, 247.0, 137.0, 207.0, 127.0, 443.0, 224.0, 111.0, 523.0, 183.0, 442.0, 925.0]",MapMesh
1198,Chennai,80,0.6,0.0,100,False,sp10,GPSR,42,100,208923,"[166.0, 491.0, 563.0, 164.0, 411.0, 119.0, 964.0, 265.0, 645.0, 253.0, 41.0, 297.0, 147.0, 462.0, 1730.0, 16.0, 609.0, 131.0, 379.0, 1758.0, 657.0, 63.0, 480.0, 279.0, 481.0, 905.0, 448.0, 1068.0, 629.0, 140.0, 91.0, 148.0, 1075.0, 255.0, 47.0, 1008.0, 681.0, 326.0, 2965.0, 537.0, 162.0, 474.0, 19.0, 150.0, 1155.0, 481.0, 731.0, 384.0, 180.0, 4097.0, 524.0, 1365.0, 36.0, 307.0, 758.0, 335.0, 1601.0, 25.0, 1085.0, 493.0, 1425.0, 481.0, 473.0, 540.0, 872.0, 1459.0, 439.0, 781.0, 273.0, 142.0, 221.0, 57.0, 444.0, 686.0, 60.0, 494.0, 648.0, 268.0, 380.0, 879.0, 336.0, 308.0, 11.0, 1108.0, 35.0, 810.0, 54.0, 596.0, 226.0, 70.0, 43.0, 186.0, 592.0, 53.0, 765.0, 43.0, 60.0, 627.0, 167.0, 640.0]",GPSR
1200,Chennai,80,0.6,15.0,100,False,sp10,GPSR,22,100,208923,"[1062.0, 159.0, 2340.0, 280.0, 542.0, 1722.0, 365.0, 1140.0, 171.0, 46.0, 217.0, 181.0, 3515.0, 549.0, 497.0, 343.0, 115.0, 414.0, 210.0, 456.0, 361.0, 176.0, 118.0, 544.0, 19.0, 2340.0, 70.0, 159.0, 223.0, 358.0, 875.0, 4098.0, 380.0, 36.0, 307.0, 4097.0, 167.0, 4097.0, 11.0, 1728.0, 194.0, 462.0, 564.0, 176.0, 402.0, 131.0, 423.0, 281.0, 537.0, 358.0, 133.0, 304.0, 115.0, 410.0, 3800.0, 120.0, 616.0, 587.0, 505.0, 165.0, 164.0, 87.0, 404.0, 173.0, 390.0, 202.0, 534.0, 4097.0, 48.0, 368.0, 4097.0, 4097.0, 2062.0, 585.0, 307.0, 494.0, 118.0, 419.0, 628.0, 1536.0, 1906.0, 1656.0, 43.0, 1646.0, 1525.0, 1052.0, 469.0, 556.0, 512.0, 19.0, 339.0, 568.0, 1162.0, 287.0, 1047.0, 393.0, 750.0, 102.0, 357.0, 1037.0]",GPSR-15
310,Chicago,80,0.6,15.0,100,False,sp10,GPSR,37,100,23534,"[1062.0, 139.0, 19.0, 741.0, 274.0, 1297.0, 25.0, 4097.0, 165.0, 195.0, 279.0, 266.0, 216.0, 50.0, 554.0, 328.0, 658.0, 2418.0, 348.0, 44.0, 4.0, 231.0, 421.0, 404.0, 276.0, 459.0, 162.0, 4097.0, 670.0, 629.0, 38.0, 218.0, 1166.0, 93.0, 180.0, 273.0, 395.0, 568.0, 1013.0, 149.0, 50.0, 143.0, 462.0, 1141.0, 64.0, 91.0, 43.0, 1606.0, 4097.0, 130.0, 466.0, 64.0, 1363.0, 80.0, 132.0, 491.0, 1313.0, 134.0, 155.0, 109.0, 39.0, 4097.0, 249.0, 289.0, 238.0, 337.0, 276.0, 394.0, 4098.0, 27.0, 56.0, 32.0, 130.0, 210.0, 124.0, 4097.0, 1090.0, 275.0, 140.0, 121.0, 4097.0, 2378.0, 273.0, 1552.0, 61.0, 328.0, 102.0, 167.0, 172.0, 241.0, 13.0, 4097.0, 4097.0, 98.0, 4097.0, 4097.0, 240.0, 4097.0, 4097.0, 1495.0]",GPSR-15
308,Chicago,80,0.6,0.0,100,False,sp10,GPSR,52,100,23534,"[37.0, 1136.0, 47.0, 188.0, 80.0, 504.0, 250.0, 397.0, 198.0, 14.0, 50.0, 24.0, 151.0, 89.0, 126.0, 257.0, 411.0, 117.0, 142.0, 150.0, 5.0, 651.0, 61.0, 482.0, 21.0, 185.0, 388.0, 196.0, 1566.0, 528.0, 29.0, 390.0, 738.0, 91.0, 167.0, 241.0, 978.0, 306.0, 73.0, 505.0, 48.0, 64.0, 93.0, 1731.0, 48.0, 89.0, 54.0, 99.0, 1084.0, 188.0, 470.0, 178.0, 219.0, 9.0, 101.0, 762.0, 2106.0, 89.0, 171.0, 89.0, 893.0, 4097.0, 261.0, 1853.0, 177.0, 331.0, 685.0, 81.0, 165.0, 486.0, 192.0, 398.0, 408.0, 38.0, 1386.0, 214.0, 691.0, 887.0, 256.0, 368.0, 658.0, 543.0, 21.0, 444.0, 30.0, 264.0, 131.0, 117.0, 142.0, 219.0, 984.0, 364.0, 47.0, 74.0, 456.0, 742.0, 282.0, 569.0, 1008.0, 245.0]",GPSR
306,Chicago,80,0.6,0.0,75,False,sp10,MapMesh,90,100,23534,"[558.0, 145.0, 317.0, 71.0, 37.0, 531.0, 83.0, 119.0, 245.0, 604.0, 371.0, 355.0, 305.0, 121.0, 377.0, 434.0, 238.0, 31.0, 77.0, 118.0, 106.0, 177.0, 0.0, 298.0, 174.0, 475.0, 505.0, 365.0, 418.0, 275.0, 350.0, 569.0, 460.0, 95.0, 242.0, 361.0, 542.0, 196.0, 477.0, 199.0, 119.0, 120.0, 232.0, 70.0, 73.0, 114.0, 108.0, 190.0, 399.0, 634.0, 135.0, 230.0, 360.0, 111.0, 156.0, 391.0, 124.0, 92.0, 103.0, 139.0, 7.0, 344.0, 58.0, 247.0, 330.0, 253.0, 187.0, 596.0, 237.0, 399.0, 67.0, 399.0, 113.0, 135.0, 2.0, 480.0, 295.0, 216.0, 355.0, 177.0, 37.0, 114.0, 370.0, 418.0, 279.0, 422.0, 402.0, 340.0, 308.0, 62.0, 71.0, 79.0, 211.0, 236.0, 172.0, 153.0, 233.0, 365.0, 146.0, 266.0]",MapMesh
1500,Dallas,80,0.6,0.0,100,False,sp10,GPSR,40,100,126236,"[657.0, 464.0, 101.0, 670.0, 694.0, 147.0, 356.0, 82.0, 62.0, 321.0, 412.0, 410.0, 1365.0, 712.0, 1321.0, 44.0, 264.0, 160.0, 44.0, 63.0, 452.0, 130.0, 616.0, 224.0, 216.0, 432.0, 1242.0, 218.0, 256.0, 407.0, 1614.0, 132.0, 352.0, 475.0, 578.0, 132.0, 211.0, 83.0, 267.0, 247.0, 1222.0, 774.0, 1539.0, 25.0, 43.0, 53.0, 286.0, 29.0, 113.0, 294.0, 477.0, 100.0, 286.0, 1495.0, 29.0, 466.0, 112.0, 427.0, 266.0, 805.0, 1203.0, 1487.0, 4097.0, 323.0, 124.0, 179.0, 201.0, 683.0, 385.0, 96.0, 944.0, 1731.0, 300.0, 4098.0, 898.0, 681.0, 2736.0, 156.0, 27.0, 267.0, 454.0, 202.0, 1340.0, 257.0, 693.0, 612.0, 43.0, 747.0, 897.0, 227.0, 203.0, 140.0, 536.0, 12.0, 130.0, 202.0, 38.0, 30.0, 836.0, 407.0]",GPSR
1498,Dallas,80,0.6,0.0,75,False,sp10,MapMesh,79,100,126236,"[727.0, 559.0, 2213.0, 675.0, 655.0, 703.0, 806.0, 500.0, 1736.0, 435.0, 479.0, 680.0, 257.0, 740.0, 350.0, 142.0, 393.0, 501.0, 1653.0, 237.0, 433.0, 165.0, 394.0, 622.0, 396.0, 669.0, 1312.0, 0.0, 1774.0, 477.0, 947.0, 106.0, 527.0, 990.0, 1348.0, 710.0, 243.0, 44.0, 234.0, 1006.0, 2111.0, 879.0, 1797.0, 1103.0, 327.0, 64.0, 502.0, 240.0, 854.0, 545.0, 413.0, 141.0, 475.0, 668.0, 39.0, 769.0, 683.0, 870.0, 854.0, 1703.0, 83.0, 664.0, 225.0, 626.0, 212.0, 297.0, 701.0, 619.0, 369.0, 242.0, 1533.0, 560.0, 175.0, 538.0, 44.0, 722.0, 857.0, 193.0, 1377.0, 399.0, 654.0, 923.0, 135.0, 394.0, 689.0, 1928.0, 283.0, 1510.0, 1837.0, 422.0, 352.0, 201.0, 351.0, 23.0, 214.0, 213.0, 655.0, 583.0, 559.0, 647.0]",MapMesh
1501,Dallas,80,0.6,15.0,100,False,sp10,GPSR,29,100,126236,"[3563.0, 376.0, 32.0, 118.0, 2383.0, 195.0, 106.0, 582.0, 254.0, 620.0, 64.0, 465.0, 2994.0, 3139.0, 365.0, 81.0, 339.0, 4098.0, 305.0, 84.0, 502.0, 136.0, 422.0, 140.0, 19.0, 186.0, 388.0, 1006.0, 158.0, 597.0, 413.0, 152.0, 259.0, 862.0, 679.0, 173.0, 231.0, 136.0, 255.0, 16.0, 1063.0, 139.0, 1974.0, 615.0, 4097.0, 36.0, 292.0, 81.0, 2134.0, 1325.0, 513.0, 4097.0, 3719.0, 4097.0, 211.0, 345.0, 505.0, 242.0, 1881.0, 306.0, 658.0, 2905.0, 43.0, 780.0, 110.0, 208.0, 229.0, 315.0, 441.0, 249.0, 163.0, 4097.0, 417.0, 838.0, 1334.0, 459.0, 625.0, 144.0, 311.0, 248.0, 503.0, 153.0, 545.0, 702.0, 4097.0, 99.0, 184.0, 954.0, 374.0, 434.0, 256.0, 56.0, 1709.0, 4097.0, 137.0, 28.0, 616.0, 460.0, 21.0, 4098.0]",GPSR-15
1293,Delhi-Full,80,0.6,15.0,100,False,sp10,GPSR,30,100,66647,"[3563.0, 414.0, 463.0, 249.0, 228.0, 331.0, 1222.0, 302.0, 4097.0, 1922.0, 112.0, 32.0, 197.0, 153.0, 243.0, 877.0, 1023.0, 4097.0, 4097.0, 30.0, 657.0, 405.0, 900.0, 1598.0, 410.0, 51.0, 340.0, 43.0, 38.0, 800.0, 96.0, 93.0, 1336.0, 1524.0, 1089.0, 907.0, 1012.0, 1486.0, 211.0, 181.0, 74.0, 72.0, 509.0, 79.0, 1226.0, 393.0, 300.0, 947.0, 186.0, 593.0, 866.0, 1221.0, 107.0, 45.0, 1673.0, 241.0, 846.0, 236.0, 220.0, 2948.0, 57.0, 195.0, 403.0, 1305.0, 1599.0, 409.0, 1279.0, 499.0, 223.0, 771.0, 364.0, 244.0, 944.0, 4099.0, 396.0, 1618.0, 187.0, 139.0, 18.0, 31.0, 1062.0, 253.0, 644.0, 1832.0, 178.0, 416.0, 51.0, 343.0, 465.0, 2366.0, 214.0, 469.0, 4099.0, 369.0, 25.0, 4098.0, 103.0, 419.0, 65.0, 786.0]",GPSR-15
1292,Delhi-Full,80,0.6,0.0,100,False,sp10,GPSR,40,100,66647,"[658.0, 542.0, 2775.0, 409.0, 53.0, 371.0, 940.0, 951.0, 45.0, 26.0, 103.0, 25.0, 449.0, 141.0, 117.0, 216.0, 2241.0, 1385.0, 158.0, 50.0, 657.0, 330.0, 972.0, 729.0, 403.0, 82.0, 62.0, 265.0, 55.0, 200.0, 67.0, 145.0, 116.0, 57.0, 42.0, 193.0, 165.0, 379.0, 34.0, 281.0, 657.0, 404.0, 843.0, 1189.0, 1291.0, 54.0, 1660.0, 63.0, 57.0, 249.0, 97.0, 91.0, 829.0, 137.0, 286.0, 101.0, 280.0, 482.0, 944.0, 1582.0, 79.0, 87.0, 489.0, 74.0, 692.0, 2137.0, 204.0, 20.0, 234.0, 68.0, 348.0, 1312.0, 82.0, 52.0, 888.0, 837.0, 436.0, 88.0, 138.0, 20.0, 58.0, 156.0, 309.0, 675.0, 21.0, 468.0, 1870.0, 409.0, 118.0, 295.0, 53.0, 394.0, 162.0, 132.0, 372.0, 1852.0, 190.0, 1310.0, 18.0, 49.0]",GPSR
1290,Delhi-Full,80,0.6,0.0,75,False,sp10,MapMesh,72,100,66647,"[119.0, 129.0, 271.0, 359.0, 270.0, 199.0, 50.0, 407.0, 28.0, 529.0, 89.0, 16.0, 544.0, 111.0, 244.0, 298.0, 246.0, 107.0, 147.0, 19.0, 302.0, 212.0, 394.0, 140.0, 167.0, 85.0, 24.0, 196.0, 104.0, 8.0, 66.0, 280.0, 104.0, 45.0, 43.0, 102.0, 138.0, 403.0, 55.0, 238.0, 456.0, 225.0, 526.0, 362.0, 114.0, 1.0, 68.0, 33.0, 34.0, 183.0, 71.0, 64.0, 9.0, 412.0, 320.0, 320.0, 438.0, 391.0, 111.0, 259.0, 70.0, 167.0, 110.0, 60.0, 254.0, 247.0, 212.0, 575.0, 161.0, 467.0, 434.0, 384.0, 46.0, 21.0, 77.0, 204.0, 79.0, 56.0, 130.0, 31.0, 41.0, 154.0, 134.0, 231.0, 308.0, 356.0, 295.0, 17.0, 158.0, 315.0, 510.0, 131.0, 329.0, 61.0, 427.0, 71.0, 207.0, 429.0, 12.0, 28.0]",MapMesh
1138,Hanoi,80,0.6,15.0,100,False,sp10,GPSR,16,100,59627,"[4097.0, 289.0, 924.0, 1163.0, 4097.0, 890.0, 3977.0, 4098.0, 64.0, 488.0, 45.0, 39.0, 28.0, 151.0, 111.0, 4099.0, 114.0, 3395.0, 38.0, 64.0, 3319.0, 658.0, 1275.0, 78.0, 420.0, 721.0, 229.0, 1596.0, 483.0, 272.0, 2403.0, 287.0, 255.0, 253.0, 538.0, 2101.0, 100.0, 1097.0, 632.0, 1540.0, 1203.0, 18.0, 288.0, 29.0, 259.0, 3452.0, 498.0, 350.0, 189.0, 484.0, 839.0, 4097.0, 106.0, 16.0, 103.0, 196.0, 119.0, 931.0, 1708.0, 201.0, 104.0, 552.0, 543.0, 20.0, 414.0, 362.0, 1259.0, 1992.0, 4097.0, 382.0, 344.0, 1385.0, 301.0, 589.0, 47.0, 396.0, 342.0, 2462.0, 4099.0, 4097.0, 658.0, 62.0, 4097.0, 433.0, 599.0, 622.0, 637.0, 502.0, 4097.0, 36.0, 11.0, 4097.0, 2836.0, 1482.0, 2486.0, 4093.0, 651.0, 178.0, 532.0, 59.0]",GPSR-15
1137,Hanoi,80,0.6,0.0,100,False,sp10,GPSR,34,100,59627,"[538.0, 118.0, 326.0, 20.0, 218.0, 740.0, 33.0, 806.0, 212.0, 241.0, 712.0, 117.0, 295.0, 17.0, 124.0, 721.0, 889.0, 588.0, 16.0, 321.0, 1062.0, 843.0, 186.0, 27.0, 52.0, 183.0, 255.0, 948.0, 413.0, 74.0, 47.0, 187.0, 22.0, 75.0, 4100.0, 137.0, 91.0, 674.0, 236.0, 274.0, 521.0, 218.0, 461.0, 101.0, 104.0, 15.0, 1540.0, 570.0, 69.0, 259.0, 110.0, 409.0, 4097.0, 551.0, 909.0, 9.0, 79.0, 262.0, 1162.0, 287.0, 78.0, 579.0, 404.0, 158.0, 773.0, 616.0, 1774.0, 72.0, 4098.0, 2903.0, 427.0, 883.0, 24.0, 393.0, 41.0, 811.0, 296.0, 103.0, 453.0, 4097.0, 1202.0, 63.0, 128.0, 403.0, 197.0, 4097.0, 380.0, 302.0, 839.0, 176.0, 64.0, 161.0, 279.0, 1326.0, 447.0, 222.0, 1311.0, 171.0, 257.0, 698.0]",GPSR
1135,Hanoi,80,0.6,0.0,75,False,sp10,MapMesh,53,100,59627,"[738.0, 107.0, 725.0, 20.0, 80.0, 283.0, 181.0, 212.0, 293.0, 47.0, 15.0, 82.0, 13.0, 197.0, 648.0, 193.0, 128.0, 823.0, 359.0, 229.0, 590.0, 167.0, 29.0, 70.0, 673.0, 532.0, 451.0, 212.0, 206.0, 75.0, 334.0, 135.0, 295.0, 80.0, 214.0, 583.0, 84.0, 889.0, 632.0, 96.0, 922.0, 327.0, 181.0, 15.0, 285.0, 61.0, 289.0, 20.0, 191.0, 198.0, 332.0, 55.0, 69.0, 21.0, 51.0, 231.0, 333.0, 68.0, 166.0, 246.0, 77.0, 318.0, 105.0, 275.0, 294.0, 154.0, 57.0, 79.0, 438.0, 129.0, 447.0, 6.0, 399.0, 36.0, 34.0, 185.0, 270.0, 148.0, 24.0, 137.0, 222.0, 87.0, 97.0, 80.0, 34.0, 355.0, 463.0, 280.0, 745.0, 261.0, 41.0, 165.0, 363.0, 167.0, 844.0, 323.0, 329.0, 119.0, 159.0, 427.0]",MapMesh
738,Hochiminh,80,0.6,0.0,100,False,sp10,GPSR,66,100,32005,"[1202.0, 105.0, 491.0, 1353.0, 382.0, 25.0, 111.0, 118.0, 41.0, 211.0, 252.0, 320.0, 377.0, 133.0, 91.0, 79.0, 95.0, 1060.0, 13.0, 255.0, 74.0, 115.0, 106.0, 227.0, 131.0, 517.0, 2387.0, 411.0, 120.0, 52.0, 996.0, 427.0, 254.0, 260.0, 168.0, 102.0, 1000.0, 552.0, 68.0, 219.0, 252.0, 159.0, 25.0, 763.0, 21.0, 165.0, 189.0, 220.0, 119.0, 54.0, 355.0, 25.0, 205.0, 998.0, 151.0, 212.0, 460.0, 92.0, 517.0, 114.0, 994.0, 4099.0, 142.0, 16.0, 227.0, 270.0, 1754.0, 57.0, 53.0, 4097.0, 543.0, 201.0, 620.0, 64.0, 43.0, 23.0, 62.0, 107.0, 175.0, 320.0, 268.0, 39.0, 4097.0, 114.0, 273.0, 10.0, 66.0, 271.0, 69.0, 37.0, 1478.0, 884.0, 4097.0, 36.0, 177.0, 4097.0, 203.0, 509.0, 1540.0, 109.0]",GPSR
736,Hochiminh,80,0.6,0.0,75,False,sp10,MapMesh,94,100,32005,"[247.0, 44.0, 313.0, 75.0, 161.0, 13.0, 44.0, 142.0, 46.0, 88.0, 366.0, 374.0, 175.0, 171.0, 112.0, 179.0, 156.0, 260.0, 384.0, 119.0, 337.0, 55.0, 359.0, 35.0, 143.0, 47.0, 83.0, 265.0, 33.0, 142.0, 177.0, 66.0, 257.0, 71.0, 61.0, 74.0, 79.0, 177.0, 298.0, 284.0, 265.0, 114.0, 11.0, 137.0, 29.0, 89.0, 114.0, 275.0, 69.0, 40.0, 170.0, 301.0, 2.0, 310.0, 68.0, 126.0, 190.0, 57.0, 426.0, 74.0, 52.0, 83.0, 160.0, 127.0, 114.0, 377.0, 268.0, 330.0, 152.0, 28.0, 222.0, 346.0, 131.0, 176.0, 99.0, 114.0, 171.0, 406.0, 57.0, 128.0, 60.0, 134.0, 89.0, 87.0, 178.0, 172.0, 140.0, 43.0, 35.0, 316.0, 132.0, 136.0, 408.0, 51.0, 126.0, 10.0, 86.0, 54.0, 165.0, 277.0]",MapMesh
740,Hochiminh,80,0.6,15.0,100,False,sp10,GPSR,36,100,32005,"[249.0, 44.0, 244.0, 4097.0, 615.0, 10.0, 1211.0, 272.0, 66.0, 131.0, 164.0, 248.0, 691.0, 310.0, 154.0, 872.0, 338.0, 526.0, 178.0, 112.0, 259.0, 398.0, 23.0, 379.0, 49.0, 110.0, 173.0, 509.0, 57.0, 30.0, 371.0, 809.0, 191.0, 192.0, 412.0, 207.0, 202.0, 96.0, 768.0, 97.0, 1063.0, 103.0, 54.0, 2340.0, 43.0, 186.0, 594.0, 1363.0, 722.0, 303.0, 582.0, 130.0, 126.0, 153.0, 12.0, 89.0, 105.0, 803.0, 606.0, 235.0, 3563.0, 823.0, 164.0, 700.0, 159.0, 693.0, 154.0, 443.0, 84.0, 322.0, 502.0, 218.0, 187.0, 64.0, 4098.0, 25.0, 72.0, 79.0, 432.0, 394.0, 73.0, 3489.0, 137.0, 1551.0, 856.0, 1510.0, 214.0, 189.0, 120.0, 4097.0, 230.0, 323.0, 223.0, 617.0, 173.0, 4098.0, 360.0, 1905.0, 75.0, 190.0]",GPSR-15
126,Hong Kong,80,0.6,0.0,75,False,sp10,MapMesh,84,100,5865,"[164.0, 116.0, 104.0, 144.0, 67.0, 15.0, 88.0, 152.0, 202.0, 182.0, 117.0, 185.0, 139.0, 230.0, 138.0, 113.0, 98.0, 46.0, 158.0, 54.0, 14.0, 152.0, 50.0, 7.0, 106.0, 19.0, 103.0, 135.0, 64.0, 143.0, 7.0, 137.0, 153.0, 169.0, 130.0, 34.0, 33.0, 121.0, 39.0, 25.0, 65.0, 137.0, 99.0, 26.0, 184.0, 171.0, 23.0, 276.0, 68.0, 103.0, 171.0, 48.0, 78.0, 31.0, 221.0, 123.0, 107.0, 30.0, 90.0, 208.0, 51.0, 60.0, 275.0, 191.0, 138.0, 81.0, 44.0, 87.0, 40.0, 73.0, 292.0, 89.0, 95.0, 165.0, 165.0, 1.0, 11.0, 128.0, 46.0, 195.0, 171.0, 186.0, 129.0, 137.0, 150.0, 58.0, 91.0, 154.0, 207.0, 115.0, 102.0, 166.0, 95.0, 96.0, 76.0, 24.0, 95.0, 147.0, 33.0, 34.0]",MapMesh
128,Hong Kong,80,0.6,0.0,100,False,sp10,GPSR,78,100,5865,"[657.0, 89.0, 300.0, 2488.0, 352.0, 62.0, 65.0, 150.0, 216.0, 71.0, 71.0, 721.0, 1012.0, 665.0, 106.0, 1263.0, 10.0, 1250.0, 486.0, 25.0, 141.0, 3652.0, 118.0, 1227.0, 91.0, 10.0, 8.0, 119.0, 286.0, 1071.0, 78.0, 100.0, 137.0, 63.0, 80.0, 113.0, 36.0, 23.0, 420.0, 42.0, 19.0, 100.0, 98.0, 114.0, 27.0, 20.0, 88.0, 110.0, 665.0, 173.0, 3.0, 111.0, 136.0, 131.0, 151.0, 17.0, 28.0, 113.0, 165.0, 97.0, 539.0, 64.0, 121.0, 2836.0, 152.0, 132.0, 29.0, 438.0, 56.0, 877.0, 856.0, 43.0, 625.0, 26.0, 212.0, 125.0, 79.0, 45.0, 47.0, 90.0, 29.0, 3764.0, 60.0, 532.0, 105.0, 75.0, 88.0, 592.0, 40.0, 119.0, 107.0, 97.0, 61.0, 52.0, 73.0, 22.0, 74.0, 125.0, 28.0, 25.0]",GPSR
130,Hong Kong,80,0.6,15.0,100,False,sp10,GPSR,55,100,5865,"[133.0, 523.0, 126.0, 1016.0, 104.0, 14.0, 61.0, 133.0, 381.0, 678.0, 103.0, 117.0, 96.0, 38.0, 76.0, 773.0, 35.0, 117.0, 1934.0, 636.0, 657.0, 98.0, 2806.0, 528.0, 355.0, 58.0, 74.0, 670.0, 1496.0, 2982.0, 3066.0, 1230.0, 388.0, 482.0, 126.0, 74.0, 12.0, 1311.0, 4097.0, 1754.0, 3978.0, 80.0, 32.0, 2011.0, 175.0, 133.0, 31.0, 29.0, 77.0, 1278.0, 469.0, 35.0, 702.0, 28.0, 224.0, 435.0, 225.0, 30.0, 88.0, 107.0, 36.0, 3757.0, 61.0, 2619.0, 122.0, 79.0, 70.0, 3327.0, 55.0, 264.0, 114.0, 4097.0, 62.0, 45.0, 89.0, 18.0, 132.0, 122.0, 40.0, 22.0, 10.0, 118.0, 120.0, 103.0, 302.0, 38.0, 2866.0, 110.0, 4097.0, 60.0, 3630.0, 131.0, 167.0, 1430.0, 1548.0, 19.0, 135.0, 116.0, 251.0, 88.0]",GPSR-15
286,Houston,80,0.6,0.0,75,False,sp10,MapMesh,88,100,7847,"[59.0, 158.0, 206.0, 276.0, 139.0, 209.0, 156.0, 122.0, 367.0, 118.0, 23.0, 173.0, 319.0, 139.0, 98.0, 106.0, 37.0, 102.0, 165.0, 66.0, 79.0, 247.0, 69.0, 119.0, 76.0, 160.0, 75.0, 150.0, 139.0, 2.0, 189.0, 0.0, 222.0, 82.0, 44.0, 187.0, 167.0, 301.0, 203.0, 80.0, 176.0, 136.0, 77.0, 187.0, 256.0, 126.0, 181.0, 109.0, 0.0, 77.0, 149.0, 86.0, 194.0, 172.0, 0.0, 299.0, 151.0, 50.0, 122.0, 207.0, 178.0, 113.0, 100.0, 56.0, 19.0, 51.0, 11.0, 9.0, 91.0, 53.0, 123.0, 115.0, 41.0, 393.0, 398.0, 15.0, 168.0, 153.0, 164.0, 98.0, 76.0, 346.0, 87.0, 105.0, 115.0, 87.0, 139.0, 194.0, 308.0, 42.0, 166.0, 217.0, 174.0, 85.0, 39.0, 96.0, 33.0, 5.0, 181.0, 47.0]",MapMesh
288,Houston,80,0.6,0.0,100,False,sp10,GPSR,79,100,7847,"[657.0, 98.0, 94.0, 40.0, 13.0, 39.0, 15.0, 10.0, 114.0, 65.0, 48.0, 18.0, 26.0, 600.0, 111.0, 80.0, 334.0, 77.0, 125.0, 30.0, 69.0, 99.0, 49.0, 78.0, 56.0, 100.0, 96.0, 941.0, 149.0, 65.0, 138.0, 191.0, 570.0, 232.0, 119.0, 92.0, 157.0, 3.0, 96.0, 31.0, 1202.0, 92.0, 23.0, 97.0, 32.0, 143.0, 66.0, 76.0, 112.0, 113.0, 109.0, 131.0, 204.0, 46.0, 30.0, 285.0, 4098.0, 4097.0, 124.0, 75.0, 37.0, 171.0, 211.0, 235.0, 184.0, 211.0, 148.0, 274.0, 135.0, 225.0, 55.0, 122.0, 201.0, 180.0, 97.0, 123.0, 25.0, 138.0, 124.0, 54.0, 254.0, 127.0, 66.0, 1515.0, 211.0, 513.0, 93.0, 95.0, 105.0, 51.0, 138.0, 66.0, 74.0, 185.0, 56.0, 230.0, 132.0, 41.0, 71.0, 52.0]",GPSR
290,Houston,80,0.6,15.0,100,False,sp10,GPSR,64,100,7847,"[657.0, 182.0, 97.0, 2157.0, 222.0, 1934.0, 125.0, 113.0, 169.0, 62.0, 164.0, 97.0, 169.0, 589.0, 866.0, 590.0, 95.0, 57.0, 87.0, 180.0, 36.0, 620.0, 186.0, 313.0, 63.0, 2384.0, 4098.0, 129.0, 153.0, 312.0, 22.0, 177.0, 235.0, 992.0, 112.0, 85.0, 25.0, 129.0, 130.0, 59.0, 59.0, 102.0, 56.0, 112.0, 64.0, 259.0, 4097.0, 2864.0, 683.0, 49.0, 137.0, 294.0, 1513.0, 1451.0, 163.0, 4097.0, 167.0, 4.0, 137.0, 38.0, 657.0, 123.0, 135.0, 26.0, 4098.0, 209.0, 19.0, 6.0, 114.0, 65.0, 121.0, 34.0, 22.0, 112.0, 166.0, 91.0, 92.0, 98.0, 112.0, 795.0, 658.0, 87.0, 28.0, 74.0, 51.0, 144.0, 14.0, 88.0, 126.0, 130.0, 590.0, 146.0, 243.0, 38.0, 37.0, 709.0, 52.0, 4097.0, 30.0, 89.0]",GPSR-15
1570,Hyderabad,80,0.6,15.0,100,False,sp10,GPSR,14,100,484308,"[657.0, 3732.0, 4097.0, 1141.0, 102.0, 345.0, 1385.0, 658.0, 676.0, 1762.0, 123.0, 408.0, 348.0, 4097.0, 818.0, 1522.0, 4097.0, 4097.0, 79.0, 38.0, 657.0, 1142.0, 105.0, 706.0, 192.0, 4098.0, 4097.0, 589.0, 158.0, 509.0, 93.0, 414.0, 28.0, 343.0, 741.0, 533.0, 202.0, 121.0, 157.0, 201.0, 657.0, 543.0, 220.0, 320.0, 501.0, 850.0, 429.0, 37.0, 230.0, 766.0, 372.0, 318.0, 228.0, 64.0, 929.0, 302.0, 1523.0, 1654.0, 119.0, 1673.0, 4097.0, 1155.0, 2060.0, 988.0, 1774.0, 222.0, 4097.0, 1043.0, 4098.0, 554.0, 84.0, 292.0, 4097.0, 3509.0, 149.0, 1274.0, 691.0, 57.0, 409.0, 1969.0, 314.0, 342.0, 565.0, 186.0, 484.0, 1667.0, 230.0, 297.0, 294.0, 866.0, 1222.0, 1142.0, 404.0, 29.0, 10.0, 2235.0, 1162.0, 1730.0, 870.0, 276.0]",GPSR-15
1567,Hyderabad,80,0.6,0.0,75,False,sp10,MapMesh,56,100,484308,"[918.0, 1562.0, 1618.0, 1135.0, 804.0, 1822.0, 1370.0, 556.0, 405.0, 1091.0, 783.0, 1395.0, 1124.0, 1936.0, 2669.0, 1417.0, 130.0, 831.0, 194.0, 802.0, 765.0, 971.0, 475.0, 168.0, 830.0, 1063.0, 285.0, 258.0, 1610.0, 686.0, 341.0, 581.0, 281.0, 1081.0, 1069.0, 674.0, 624.0, 1286.0, 1207.0, 369.0, 1484.0, 1299.0, 841.0, 744.0, 539.0, 364.0, 555.0, 657.0, 273.0, 718.0, 293.0, 390.0, 389.0, 819.0, 1614.0, 216.0, 1356.0, 986.0, 1546.0, 2309.0, 37.0, 1203.0, 884.0, 863.0, 1667.0, 828.0, 857.0, 1209.0, 1333.0, 536.0, 129.0, 328.0, 1716.0, 976.0, 1593.0, 1859.0, 478.0, 1505.0, 723.0, 1101.0, 220.0, 868.0, 1113.0, 1625.0, 629.0, 934.0, 1161.0, 608.0, 1346.0, 64.0, 445.0, 980.0, 113.0, 561.0, 5.0, 891.0, 260.0, 881.0, 552.0, 2012.0]",MapMesh
1569,Hyderabad,80,0.6,0.0,100,False,sp10,GPSR,25,100,484308,"[1203.0, 761.0, 1190.0, 22.0, 62.0, 552.0, 181.0, 595.0, 3263.0, 467.0, 555.0, 2891.0, 603.0, 443.0, 1085.0, 533.0, 182.0, 839.0, 302.0, 988.0, 1965.0, 725.0, 486.0, 1210.0, 51.0, 811.0, 499.0, 508.0, 516.0, 839.0, 141.0, 448.0, 92.0, 1997.0, 1162.0, 288.0, 10.0, 1009.0, 1645.0, 142.0, 657.0, 545.0, 195.0, 370.0, 446.0, 1345.0, 442.0, 380.0, 865.0, 783.0, 325.0, 1256.0, 187.0, 214.0, 1369.0, 595.0, 88.0, 2692.0, 28.0, 393.0, 538.0, 118.0, 347.0, 4097.0, 649.0, 366.0, 355.0, 1826.0, 483.0, 254.0, 335.0, 442.0, 980.0, 512.0, 148.0, 287.0, 11.0, 272.0, 4097.0, 515.0, 263.0, 1406.0, 942.0, 646.0, 302.0, 413.0, 409.0, 1646.0, 4097.0, 1182.0, 148.0, 288.0, 10.0, 714.0, 4.0, 4097.0, 136.0, 1555.0, 952.0, 953.0]",GPSR
186,Istanbul,80,0.6,0.0,75,False,sp10,MapMesh,99,100,8794,"[64.0, 82.0, 22.0, 35.0, 70.0, 77.0, 64.0, 82.0, 14.0, 70.0, 148.0, 126.0, 105.0, 18.0, 36.0, 57.0, 25.0, 83.0, 119.0, 62.0, 105.0, 94.0, 62.0, 53.0, 32.0, 61.0, 67.0, 58.0, 99.0, 60.0, 59.0, 92.0, 108.0, 96.0, 92.0, 77.0, 133.0, 128.0, 54.0, 37.0, 40.0, 44.0, 117.0, 28.0, 84.0, 31.0, 147.0, 28.0, 78.0, 136.0, 110.0, 81.0, 48.0, 32.0, 112.0, 92.0, 104.0, 71.0, 103.0, 95.0, 58.0, 72.0, 113.0, 29.0, 35.0, 57.0, 48.0, 93.0, 139.0, 91.0, 63.0, 62.0, 99.0, 36.0, 80.0, 35.0, 18.0, 132.0, 98.0, 81.0, 99.0, 64.0, 80.0, 9.0, 118.0, 53.0, 7.0, 89.0, 9.0, 81.0, 130.0, 41.0, 58.0, 87.0, 31.0, 60.0, 98.0, 44.0, 130.0, 57.0]",MapMesh
190,Istanbul,80,0.6,15.0,100,False,sp10,GPSR,64,100,8794,"[101.0, 4098.0, 3632.0, 469.0, 63.0, 670.0, 79.0, 114.0, 4097.0, 97.0, 142.0, 69.0, 144.0, 98.0, 30.0, 78.0, 42.0, 8.0, 127.0, 4098.0, 132.0, 81.0, 123.0, 6.0, 138.0, 74.0, 3234.0, 104.0, 11.0, 64.0, 410.0, 43.0, 821.0, 499.0, 39.0, 2260.0, 4097.0, 47.0, 601.0, 392.0, 72.0, 91.0, 133.0, 359.0, 41.0, 49.0, 91.0, 359.0, 19.0, 2340.0, 43.0, 82.0, 150.0, 46.0, 84.0, 416.0, 29.0, 3883.0, 2133.0, 120.0, 71.0, 3491.0, 1037.0, 40.0, 129.0, 52.0, 122.0, 43.0, 106.0, 176.0, 138.0, 1333.0, 115.0, 36.0, 132.0, 155.0, 4097.0, 81.0, 146.0, 137.0, 115.0, 136.0, 70.0, 333.0, 51.0, 77.0, 86.0, 107.0, 219.0, 114.0, 92.0, 132.0, 147.0, 117.0, 736.0, 4097.0, 105.0, 868.0, 93.0, 61.0]",GPSR-15
188,Istanbul,80,0.6,0.0,100,False,sp10,GPSR,90,100,8794,"[70.0, 86.0, 121.0, 42.0, 41.0, 66.0, 75.0, 135.0, 123.0, 143.0, 75.0, 76.0, 136.0, 49.0, 84.0, 42.0, 35.0, 146.0, 129.0, 89.0, 117.0, 134.0, 81.0, 77.0, 47.0, 63.0, 87.0, 44.0, 135.0, 99.0, 76.0, 92.0, 130.0, 127.0, 111.0, 97.0, 178.0, 87.0, 65.0, 59.0, 133.0, 63.0, 127.0, 9.0, 116.0, 76.0, 10.0, 122.0, 10.0, 125.0, 146.0, 40.0, 73.0, 122.0, 15.0, 21.0, 128.0, 75.0, 187.0, 80.0, 56.0, 40.0, 145.0, 33.0, 125.0, 38.0, 155.0, 34.0, 23.0, 174.0, 131.0, 113.0, 81.0, 59.0, 141.0, 159.0, 133.0, 87.0, 130.0, 90.0, 92.0, 86.0, 34.0, 45.0, 77.0, 101.0, 84.0, 101.0, 18.0, 10.0, 139.0, 149.0, 127.0, 24.0, 43.0, 96.0, 37.0, 98.0, 163.0, 74.0]",GPSR
1342,Kano,80,0.6,0.0,75,False,sp10,MapMesh,70,100,113498,"[49.0, 723.0, 583.0, 145.0, 696.0, 503.0, 117.0, 126.0, 596.0, 301.0, 324.0, 652.0, 701.0, 92.0, 156.0, 201.0, 58.0, 338.0, 363.0, 132.0, 657.0, 523.0, 232.0, 270.0, 51.0, 493.0, 408.0, 64.0, 160.0, 11.0, 398.0, 356.0, 1.0, 133.0, 28.0, 388.0, 750.0, 280.0, 115.0, 227.0, 150.0, 429.0, 479.0, 361.0, 418.0, 35.0, 324.0, 531.0, 32.0, 728.0, 382.0, 373.0, 410.0, 39.0, 389.0, 633.0, 240.0, 126.0, 392.0, 178.0, 381.0, 178.0, 448.0, 99.0, 345.0, 641.0, 379.0, 615.0, 791.0, 155.0, 159.0, 20.0, 738.0, 78.0, 353.0, 142.0, 482.0, 526.0, 529.0, 368.0, 148.0, 414.0, 35.0, 716.0, 561.0, 26.0, 568.0, 172.0, 120.0, 355.0, 500.0, 190.0, 686.0, 128.0, 576.0, 414.0, 323.0, 305.0, 953.0, 226.0]",MapMesh
1344,Kano,80,0.6,0.0,100,False,sp10,GPSR,37,100,113498,"[3178.0, 384.0, 412.0, 2499.0, 637.0, 428.0, 99.0, 157.0, 31.0, 191.0, 28.0, 249.0, 482.0, 250.0, 4101.0, 1202.0, 325.0, 76.0, 156.0, 1816.0, 657.0, 404.0, 138.0, 763.0, 104.0, 1467.0, 25.0, 102.0, 185.0, 125.0, 451.0, 366.0, 639.0, 38.0, 86.0, 541.0, 601.0, 72.0, 335.0, 244.0, 538.0, 662.0, 20.0, 329.0, 4098.0, 67.0, 172.0, 454.0, 179.0, 831.0, 355.0, 157.0, 429.0, 63.0, 391.0, 1383.0, 262.0, 122.0, 354.0, 324.0, 51.0, 1912.0, 31.0, 616.0, 663.0, 329.0, 779.0, 984.0, 463.0, 16.0, 38.0, 1724.0, 686.0, 176.0, 468.0, 886.0, 240.0, 359.0, 1823.0, 932.0, 164.0, 492.0, 152.0, 391.0, 382.0, 453.0, 621.0, 144.0, 85.0, 285.0, 140.0, 217.0, 256.0, 63.0, 528.0, 340.0, 499.0, 25.0, 852.0, 250.0]",GPSR
1345,Kano,80,0.6,15.0,100,False,sp10,GPSR,21,100,113498,"[4097.0, 1156.0, 1221.0, 1142.0, 2113.0, 3066.0, 86.0, 181.0, 71.0, 243.0, 171.0, 84.0, 777.0, 327.0, 154.0, 4097.0, 1080.0, 279.0, 1919.0, 386.0, 1063.0, 346.0, 554.0, 1212.0, 61.0, 295.0, 555.0, 102.0, 221.0, 572.0, 262.0, 499.0, 722.0, 59.0, 38.0, 130.0, 43.0, 866.0, 170.0, 44.0, 1965.0, 1570.0, 4097.0, 155.0, 996.0, 4012.0, 344.0, 402.0, 4097.0, 2536.0, 181.0, 1917.0, 657.0, 88.0, 253.0, 4098.0, 237.0, 42.0, 420.0, 43.0, 538.0, 524.0, 901.0, 1597.0, 230.0, 180.0, 711.0, 313.0, 463.0, 284.0, 725.0, 255.0, 47.0, 206.0, 1315.0, 1326.0, 447.0, 1385.0, 287.0, 11.0, 3563.0, 4097.0, 48.0, 4097.0, 453.0, 39.0, 590.0, 119.0, 100.0, 29.0, 50.0, 1707.0, 1831.0, 61.0, 3299.0, 84.0, 4097.0, 125.0, 753.0, 245.0]",GPSR-15
976,Karachi,80,0.6,15.0,100,False,sp10,GPSR,21,100,103600,"[657.0, 404.0, 2474.0, 25.0, 2912.0, 272.0, 30.0, 155.0, 208.0, 347.0, 861.0, 1945.0, 4097.0, 350.0, 152.0, 863.0, 262.0, 704.0, 103.0, 3342.0, 3563.0, 413.0, 409.0, 863.0, 190.0, 894.0, 138.0, 229.0, 42.0, 870.0, 403.0, 279.0, 4097.0, 368.0, 28.0, 343.0, 49.0, 447.0, 777.0, 326.0, 1062.0, 159.0, 578.0, 4097.0, 849.0, 29.0, 562.0, 19.0, 4098.0, 185.0, 176.0, 103.0, 294.0, 38.0, 499.0, 37.0, 343.0, 1758.0, 365.0, 175.0, 358.0, 298.0, 35.0, 508.0, 19.0, 1390.0, 77.0, 871.0, 4097.0, 172.0, 953.0, 842.0, 139.0, 1544.0, 149.0, 681.0, 114.0, 398.0, 533.0, 4097.0, 1062.0, 159.0, 576.0, 160.0, 36.0, 1097.0, 698.0, 297.0, 481.0, 678.0, 638.0, 4097.0, 4097.0, 150.0, 180.0, 327.0, 110.0, 199.0, 45.0, 163.0]",GPSR-15
974,Karachi,80,0.6,0.0,100,False,sp10,GPSR,25,100,103600,"[399.0, 257.0, 564.0, 576.0, 164.0, 1598.0, 528.0, 254.0, 458.0, 447.0, 231.0, 298.0, 318.0, 140.0, 16.0, 469.0, 16.0, 191.0, 172.0, 204.0, 1201.0, 208.0, 388.0, 1165.0, 129.0, 467.0, 414.0, 237.0, 150.0, 20.0, 52.0, 2338.0, 48.0, 285.0, 671.0, 515.0, 557.0, 1216.0, 1686.0, 1009.0, 657.0, 404.0, 159.0, 578.0, 158.0, 1576.0, 69.0, 230.0, 128.0, 189.0, 229.0, 53.0, 281.0, 36.0, 492.0, 153.0, 699.0, 599.0, 41.0, 30.0, 657.0, 545.0, 18.0, 2002.0, 93.0, 243.0, 411.0, 164.0, 210.0, 36.0, 142.0, 3085.0, 685.0, 63.0, 179.0, 845.0, 249.0, 1670.0, 118.0, 332.0, 343.0, 313.0, 27.0, 515.0, 2116.0, 517.0, 140.0, 114.0, 2015.0, 623.0, 16.0, 611.0, 255.0, 218.0, 187.0, 278.0, 63.0, 178.0, 145.0, 167.0]",GPSR
972,Karachi,80,0.6,0.0,75,False,sp10,MapMesh,75,100,103600,"[544.0, 863.0, 1313.0, 40.0, 162.0, 74.0, 462.0, 99.0, 233.0, 877.0, 486.0, 725.0, 32.0, 645.0, 1014.0, 559.0, 351.0, 891.0, 762.0, 1154.0, 310.0, 947.0, 23.0, 1335.0, 1129.0, 161.0, 591.0, 772.0, 1103.0, 1229.0, 86.0, 345.0, 1488.0, 475.0, 927.0, 267.0, 519.0, 475.0, 320.0, 403.0, 344.0, 455.0, 512.0, 397.0, 774.0, 439.0, 557.0, 300.0, 126.0, 243.0, 349.0, 275.0, 304.0, 23.0, 597.0, 129.0, 673.0, 1013.0, 91.0, 1020.0, 631.0, 738.0, 490.0, 271.0, 475.0, 1164.0, 239.0, 270.0, 366.0, 1090.0, 222.0, 195.0, 4.0, 119.0, 490.0, 907.0, 71.0, 183.0, 658.0, 214.0, 521.0, 549.0, 713.0, 895.0, 503.0, 892.0, 210.0, 194.0, 239.0, 534.0, 502.0, 834.0, 764.0, 27.0, 150.0, 391.0, 123.0, 476.0, 103.0, 463.0]",MapMesh
1228,Khartoum,80,0.6,0.0,100,False,sp10,GPSR,18,100,360636,"[657.0, 1305.0, 650.0, 948.0, 528.0, 294.0, 1274.0, 23.0, 1045.0, 16.0, 867.0, 215.0, 299.0, 169.0, 359.0, 196.0, 532.0, 228.0, 455.0, 1687.0, 1062.0, 347.0, 516.0, 37.0, 30.0, 1540.0, 25.0, 43.0, 2868.0, 272.0, 30.0, 4097.0, 734.0, 138.0, 1021.0, 25.0, 343.0, 741.0, 456.0, 106.0, 1201.0, 797.0, 965.0, 212.0, 97.0, 260.0, 25.0, 410.0, 190.0, 222.0, 1364.0, 508.0, 213.0, 302.0, 4097.0, 874.0, 1047.0, 343.0, 445.0, 42.0, 1203.0, 18.0, 187.0, 388.0, 1061.0, 1231.0, 780.0, 1601.0, 273.0, 1082.0, 469.0, 64.0, 2036.0, 2394.0, 343.0, 513.0, 761.0, 323.0, 700.0, 156.0, 440.0, 216.0, 564.0, 1390.0, 923.0, 1715.0, 3049.0, 1483.0, 513.0, 292.0, 869.0, 148.0, 1186.0, 301.0, 249.0, 65.0, 356.0, 4097.0, 1734.0, 573.0]",GPSR
1226,Khartoum,80,0.6,0.0,75,False,sp10,MapMesh,44,100,360636,"[394.0, 199.0, 1136.0, 1506.0, 577.0, 142.0, 1239.0, 688.0, 1339.0, 252.0, 1055.0, 281.0, 925.0, 1685.0, 446.0, 408.0, 340.0, 937.0, 805.0, 1038.0, 1027.0, 1012.0, 580.0, 428.0, 114.0, 369.0, 565.0, 2423.0, 1229.0, 702.0, 1183.0, 820.0, 1351.0, 1346.0, 1435.0, 158.0, 252.0, 449.0, 1975.0, 1660.0, 61.0, 957.0, 1325.0, 1026.0, 417.0, 1411.0, 473.0, 683.0, 183.0, 141.0, 368.0, 744.0, 859.0, 192.0, 714.0, 1216.0, 459.0, 1339.0, 658.0, 41.0, 1415.0, 812.0, 647.0, 1374.0, 790.0, 1175.0, 1554.0, 796.0, 371.0, 1639.0, 1494.0, 168.0, 767.0, 36.0, 653.0, 366.0, 462.0, 526.0, 315.0, 1847.0, 208.0, 907.0, 495.0, 769.0, 1376.0, 939.0, 1087.0, 15.0, 859.0, 1299.0, 2082.0, 197.0, 434.0, 427.0, 240.0, 482.0, 430.0, 922.0, 1384.0, 2955.0]",MapMesh
1229,Khartoum,80,0.6,15.0,100,False,sp10,GPSR,14,100,360636,"[657.0, 545.0, 18.0, 578.0, 4097.0, 3730.0, 550.0, 119.0, 2498.0, 4098.0, 3282.0, 179.0, 2284.0, 357.0, 635.0, 410.0, 353.0, 427.0, 426.0, 239.0, 658.0, 176.0, 2728.0, 409.0, 413.0, 863.0, 501.0, 722.0, 4097.0, 2225.0, 393.0, 158.0, 4097.0, 824.0, 813.0, 1277.0, 500.0, 417.0, 994.0, 218.0, 450.0, 612.0, 158.0, 4097.0, 2300.0, 175.0, 226.0, 2053.0, 222.0, 289.0, 2182.0, 332.0, 778.0, 4097.0, 2097.0, 86.0, 12.0, 180.0, 4097.0, 4097.0, 658.0, 542.0, 1411.0, 949.0, 230.0, 182.0, 409.0, 24.0, 1339.0, 2551.0, 4098.0, 949.0, 300.0, 1615.0, 172.0, 658.0, 4097.0, 4097.0, 959.0, 866.0, 4097.0, 4098.0, 107.0, 1325.0, 4097.0, 3006.0, 1963.0, 4097.0, 209.0, 2493.0, 1070.0, 4097.0, 4097.0, 1048.0, 592.0, 987.0, 9.0, 69.0, 358.0, 49.0]",GPSR-15
996,Kl,80,0.6,15.0,100,False,sp10,GPSR,11,100,86290,"[1201.0, 598.0, 160.0, 1602.0, 230.0, 158.0, 24.0, 1274.0, 1452.0, 25.0, 1100.0, 469.0, 64.0, 1261.0, 3513.0, 49.0, 143.0, 303.0, 243.0, 73.0, 1409.0, 350.0, 1417.0, 4097.0, 340.0, 34.0, 797.0, 1281.0, 345.0, 1385.0, 578.0, 730.0, 369.0, 50.0, 64.0, 1082.0, 23.0, 737.0, 163.0, 173.0, 4097.0, 289.0, 865.0, 638.0, 814.0, 62.0, 32.0, 817.0, 166.0, 514.0, 63.0, 1365.0, 344.0, 1236.0, 11.0, 4098.0, 179.0, 4100.0, 654.0, 1523.0, 252.0, 948.0, 758.0, 652.0, 949.0, 43.0, 833.0, 812.0, 1221.0, 302.0, 333.0, 379.0, 810.0, 167.0, 94.0, 1164.0, 4097.0, 4097.0, 263.0, 1657.0, 538.0, 524.0, 139.0, 20.0, 681.0, 706.0, 105.0, 4097.0, 801.0, 4097.0, 34.0, 13.0, 58.0, 6.0, 968.0, 394.0, 690.0, 457.0, 401.0, 156.0]",GPSR-15
994,Kl,80,0.6,0.0,100,False,sp10,GPSR,19,100,86290,"[658.0, 543.0, 2360.0, 43.0, 186.0, 1459.0, 1495.0, 28.0, 579.0, 259.0, 216.0, 528.0, 864.0, 141.0, 92.0, 612.0, 222.0, 2498.0, 343.0, 50.0, 3318.0, 244.0, 528.0, 295.0, 865.0, 38.0, 31.0, 1150.0, 1143.0, 214.0, 187.0, 279.0, 483.0, 1180.0, 11.0, 457.0, 1313.0, 11.0, 1006.0, 370.0, 658.0, 403.0, 934.0, 1566.0, 230.0, 27.0, 152.0, 116.0, 297.0, 2085.0, 303.0, 578.0, 259.0, 59.0, 153.0, 1796.0, 24.0, 77.0, 895.0, 1122.0, 857.0, 941.0, 1606.0, 156.0, 230.0, 180.0, 465.0, 736.0, 74.0, 1526.0, 580.0, 4097.0, 453.0, 209.0, 180.0, 469.0, 25.0, 841.0, 1260.0, 1300.0, 1222.0, 776.0, 1318.0, 244.0, 3168.0, 884.0, 101.0, 583.0, 1654.0, 119.0, 1236.0, 217.0, 219.0, 16.0, 2649.0, 329.0, 354.0, 693.0, 852.0, 203.0]",GPSR
992,Kl,80,0.6,0.0,75,False,sp10,MapMesh,65,100,86290,"[309.0, 570.0, 349.0, 803.0, 1294.0, 29.0, 15.0, 234.0, 65.0, 36.0, 454.0, 847.0, 735.0, 373.0, 12.0, 1137.0, 562.0, 46.0, 904.0, 1073.0, 457.0, 395.0, 73.0, 167.0, 1019.0, 143.0, 865.0, 374.0, 337.0, 750.0, 56.0, 304.0, 221.0, 148.0, 105.0, 547.0, 102.0, 314.0, 1116.0, 592.0, 598.0, 423.0, 515.0, 33.0, 584.0, 49.0, 364.0, 747.0, 621.0, 548.0, 116.0, 395.0, 1039.0, 50.0, 779.0, 217.0, 18.0, 461.0, 316.0, 895.0, 1080.0, 129.0, 811.0, 182.0, 1081.0, 763.0, 3.0, 174.0, 431.0, 1239.0, 602.0, 168.0, 595.0, 16.0, 681.0, 335.0, 611.0, 697.0, 216.0, 40.0, 29.0, 753.0, 265.0, 1017.0, 504.0, 1168.0, 835.0, 310.0, 192.0, 846.0, 222.0, 1140.0, 242.0, 188.0, 86.0, 1382.0, 47.0, 128.0, 369.0, 633.0]",MapMesh
1085,Lima,80,0.6,0.0,100,False,sp10,GPSR,38,100,106349,"[428.0, 382.0, 183.0, 968.0, 32.0, 1565.0, 232.0, 176.0, 118.0, 1161.0, 855.0, 638.0, 238.0, 4097.0, 650.0, 14.0, 71.0, 477.0, 497.0, 255.0, 3563.0, 513.0, 309.0, 53.0, 1164.0, 498.0, 370.0, 255.0, 308.0, 319.0, 129.0, 341.0, 855.0, 151.0, 200.0, 449.0, 240.0, 1046.0, 684.0, 73.0, 145.0, 511.0, 266.0, 495.0, 485.0, 58.0, 31.0, 1180.0, 64.0, 263.0, 55.0, 414.0, 4097.0, 226.0, 271.0, 225.0, 1276.0, 343.0, 158.0, 291.0, 169.0, 162.0, 325.0, 543.0, 222.0, 2181.0, 144.0, 41.0, 287.0, 9.0, 116.0, 2539.0, 642.0, 224.0, 436.0, 249.0, 447.0, 108.0, 363.0, 167.0, 137.0, 519.0, 544.0, 20.0, 92.0, 93.0, 389.0, 87.0, 41.0, 67.0, 669.0, 1064.0, 142.0, 1377.0, 590.0, 631.0, 255.0, 46.0, 192.0, 646.0]",GPSR
1083,Lima,80,0.6,0.0,75,False,sp10,MapMesh,74,100,106349,"[675.0, 298.0, 325.0, 943.0, 935.0, 977.0, 189.0, 910.0, 658.0, 763.0, 193.0, 923.0, 352.0, 736.0, 986.0, 65.0, 653.0, 284.0, 121.0, 327.0, 890.0, 393.0, 998.0, 52.0, 1554.0, 556.0, 1051.0, 857.0, 454.0, 381.0, 1114.0, 435.0, 618.0, 212.0, 55.0, 296.0, 739.0, 842.0, 734.0, 197.0, 698.0, 1137.0, 567.0, 679.0, 357.0, 1015.0, 945.0, 615.0, 523.0, 501.0, 1232.0, 122.0, 435.0, 1110.0, 132.0, 266.0, 1021.0, 326.0, 220.0, 386.0, 192.0, 142.0, 462.0, 1337.0, 915.0, 38.0, 163.0, 103.0, 270.0, 1.0, 258.0, 72.0, 617.0, 189.0, 1026.0, 821.0, 458.0, 87.0, 370.0, 896.0, 178.0, 769.0, 1.0, 4.0, 31.0, 1439.0, 449.0, 56.0, 62.0, 853.0, 570.0, 1006.0, 114.0, 232.0, 422.0, 72.0, 321.0, 563.0, 11.0, 89.0]",MapMesh
1086,Lima,80,0.6,15.0,100,False,sp10,GPSR,29,100,106349,"[657.0, 174.0, 4099.0, 318.0, 3052.0, 482.0, 149.0, 91.0, 320.0, 42.0, 236.0, 4097.0, 195.0, 124.0, 514.0, 339.0, 4097.0, 251.0, 388.0, 454.0, 657.0, 382.0, 22.0, 158.0, 819.0, 1521.0, 248.0, 573.0, 54.0, 808.0, 290.0, 349.0, 211.0, 371.0, 272.0, 867.0, 173.0, 512.0, 1427.0, 264.0, 4097.0, 483.0, 25.0, 645.0, 850.0, 627.0, 16.0, 30.0, 362.0, 477.0, 2111.0, 63.0, 1955.0, 161.0, 810.0, 45.0, 27.0, 343.0, 741.0, 56.0, 222.0, 29.0, 299.0, 104.0, 564.0, 3164.0, 2363.0, 191.0, 4097.0, 1760.0, 342.0, 741.0, 161.0, 295.0, 305.0, 93.0, 698.0, 372.0, 211.0, 73.0, 166.0, 3396.0, 1689.0, 96.0, 81.0, 1299.0, 519.0, 94.0, 33.0, 238.0, 682.0, 4097.0, 858.0, 235.0, 551.0, 371.0, 182.0, 299.0, 222.0, 4097.0]",GPSR-15
326,Londonbbox,80,0.6,0.0,75,False,sp10,MapMesh,100,100,24910,"[155.0, 314.0, 81.0, 147.0, 84.0, 224.0, 135.0, 155.0, 185.0, 83.0, 153.0, 225.0, 124.0, 168.0, 163.0, 94.0, 271.0, 135.0, 155.0, 117.0, 383.0, 131.0, 168.0, 256.0, 229.0, 131.0, 241.0, 216.0, 168.0, 181.0, 212.0, 108.0, 138.0, 150.0, 131.0, 200.0, 127.0, 284.0, 143.0, 146.0, 371.0, 69.0, 136.0, 103.0, 116.0, 109.0, 25.0, 272.0, 107.0, 100.0, 100.0, 178.0, 194.0, 30.0, 288.0, 147.0, 173.0, 295.0, 124.0, 338.0, 304.0, 136.0, 256.0, 315.0, 103.0, 106.0, 73.0, 203.0, 150.0, 68.0, 47.0, 58.0, 44.0, 88.0, 82.0, 112.0, 48.0, 91.0, 245.0, 70.0, 215.0, 193.0, 122.0, 278.0, 204.0, 26.0, 332.0, 218.0, 51.0, 280.0, 163.0, 289.0, 268.0, 157.0, 230.0, 85.0, 244.0, 321.0, 234.0, 199.0]",MapMesh
328,Londonbbox,80,0.6,0.0,100,False,sp10,GPSR,84,100,24910,"[217.0, 106.0, 266.0, 65.0, 82.0, 70.0, 118.0, 173.0, 117.0, 53.0, 59.0, 94.0, 32.0, 95.0, 53.0, 137.0, 59.0, 95.0, 56.0, 84.0, 424.0, 99.0, 132.0, 262.0, 199.0, 80.0, 207.0, 173.0, 154.0, 60.0, 197.0, 113.0, 136.0, 149.0, 127.0, 220.0, 108.0, 243.0, 142.0, 167.0, 138.0, 391.0, 83.0, 42.0, 103.0, 200.0, 99.0, 119.0, 39.0, 82.0, 156.0, 207.0, 115.0, 178.0, 156.0, 84.0, 318.0, 164.0, 172.0, 68.0, 313.0, 45.0, 133.0, 94.0, 68.0, 135.0, 31.0, 257.0, 114.0, 126.0, 85.0, 187.0, 207.0, 22.0, 280.0, 103.0, 191.0, 256.0, 80.0, 572.0, 244.0, 197.0, 111.0, 104.0, 145.0, 34.0, 336.0, 199.0, 67.0, 256.0, 97.0, 304.0, 262.0, 119.0, 230.0, 100.0, 192.0, 358.0, 191.0, 170.0]",GPSR
330,Londonbbox,80,0.6,15.0,100,False,sp10,GPSR,71,100,24910,"[203.0, 115.0, 262.0, 74.0, 97.0, 77.0, 81.0, 2878.0, 180.0, 67.0, 46.0, 296.0, 50.0, 103.0, 711.0, 126.0, 73.0, 94.0, 161.0, 90.0, 249.0, 190.0, 155.0, 60.0, 138.0, 2766.0, 230.0, 181.0, 62.0, 52.0, 126.0, 294.0, 319.0, 113.0, 242.0, 62.0, 231.0, 346.0, 226.0, 189.0, 4097.0, 98.0, 157.0, 278.0, 200.0, 101.0, 266.0, 187.0, 141.0, 210.0, 8.0, 134.0, 160.0, 173.0, 152.0, 99.0, 123.0, 179.0, 128.0, 180.0, 3563.0, 78.0, 151.0, 102.0, 109.0, 84.0, 295.0, 258.0, 109.0, 128.0, 63.0, 191.0, 212.0, 28.0, 264.0, 117.0, 708.0, 273.0, 28.0, 313.0, 4097.0, 1155.0, 98.0, 150.0, 99.0, 149.0, 121.0, 1741.0, 174.0, 41.0, 144.0, 218.0, 105.0, 151.0, 169.0, 77.0, 313.0, 23.0, 203.0, 72.0]",GPSR-15
250,Luanda,80,0.6,15.0,100,False,sp10,GPSR,54,100,3952,"[3563.0, 75.0, 60.0, 52.0, 136.0, 1362.0, 1495.0, 1084.0, 469.0, 483.0, 101.0, 50.0, 1137.0, 139.0, 137.0, 91.0, 17.0, 15.0, 111.0, 13.0, 657.0, 137.0, 2767.0, 67.0, 21.0, 736.0, 862.0, 59.0, 41.0, 1120.0, 171.0, 79.0, 20.0, 4.0, 70.0, 47.0, 1429.0, 18.0, 48.0, 23.0, 192.0, 44.0, 4097.0, 7.0, 44.0, 3916.0, 79.0, 65.0, 29.0, 45.0, 20.0, 4097.0, 154.0, 21.0, 91.0, 70.0, 27.0, 126.0, 503.0, 1798.0, 4097.0, 289.0, 75.0, 141.0, 53.0, 4099.0, 4097.0, 4097.0, 1321.0, 34.0, 1295.0, 573.0, 38.0, 144.0, 1916.0, 4097.0, 119.0, 881.0, 33.0, 176.0, 1.0, 146.0, 37.0, 108.0, 361.0, 921.0, 26.0, 289.0, 102.0, 4097.0, 24.0, 2182.0, 109.0, 4098.0, 286.0, 112.0, 6.0, 136.0, 19.0, 116.0]",GPSR-15
248,Luanda,80,0.6,0.0,100,False,sp10,GPSR,64,100,3952,"[112.0, 84.0, 864.0, 65.0, 21.0, 648.0, 558.0, 959.0, 36.0, 438.0, 155.0, 24.0, 1277.0, 6.0, 59.0, 30.0, 755.0, 14.0, 59.0, 32.0, 686.0, 32.0, 343.0, 3.0, 343.0, 56.0, 76.0, 85.0, 26.0, 42.0, 19.0, 34.0, 141.0, 1665.0, 95.0, 50.0, 47.0, 111.0, 1382.0, 850.0, 1.0, 139.0, 44.0, 76.0, 393.0, 89.0, 31.0, 133.0, 92.0, 403.0, 21.0, 528.0, 34.0, 725.0, 814.0, 25.0, 8.0, 142.0, 24.0, 130.0, 657.0, 49.0, 67.0, 42.0, 127.0, 69.0, 4097.0, 138.0, 59.0, 1235.0, 93.0, 63.0, 42.0, 136.0, 147.0, 95.0, 229.0, 11.0, 114.0, 17.0, 658.0, 403.0, 86.0, 72.0, 63.0, 67.0, 1610.0, 212.0, 130.0, 41.0, 92.0, 118.0, 43.0, 145.0, 42.0, 181.0, 129.0, 992.0, 64.0, 84.0]",GPSR
246,Luanda,80,0.6,0.0,75,False,sp10,MapMesh,77,100,3952,"[150.0, 34.0, 74.0, 9.0, 71.0, 113.0, 88.0, 53.0, 25.0, 30.0, 19.0, 28.0, 127.0, 35.0, 76.0, 13.0, 59.0, 142.0, 76.0, 69.0, 93.0, 88.0, 21.0, 65.0, 19.0, 56.0, 124.0, 3.0, 33.0, 15.0, 119.0, 118.0, 127.0, 7.0, 72.0, 62.0, 1.0, 11.0, 43.0, 33.0, 152.0, 152.0, 73.0, 138.0, 29.0, 123.0, 14.0, 176.0, 83.0, 35.0, 82.0, 51.0, 48.0, 159.0, 12.0, 75.0, 166.0, 128.0, 35.0, 95.0, 36.0, 73.0, 65.0, 56.0, 137.0, 34.0, 61.0, 35.0, 75.0, 109.0, 159.0, 38.0, 92.0, 68.0, 150.0, 82.0, 37.0, 12.0, 134.0, 14.0, 3.0, 135.0, 44.0, 143.0, 99.0, 105.0, 73.0, 118.0, 125.0, 45.0, 14.0, 144.0, 93.0, 170.0, 25.0, 47.0, 8.0, 104.0, 35.0, 160.0]",MapMesh
1180,Madrid,80,0.6,15.0,100,False,sp10,GPSR,35,100,105841,"[143.0, 513.0, 622.0, 1333.0, 56.0, 891.0, 414.0, 408.0, 62.0, 550.0, 1474.0, 272.0, 869.0, 684.0, 63.0, 1057.0, 305.0, 226.0, 119.0, 4097.0, 459.0, 41.0, 155.0, 360.0, 780.0, 106.0, 135.0, 648.0, 845.0, 25.0, 414.0, 204.0, 203.0, 143.0, 4097.0, 118.0, 38.0, 422.0, 419.0, 139.0, 658.0, 261.0, 301.0, 2340.0, 3142.0, 25.0, 16.0, 174.0, 29.0, 85.0, 450.0, 113.0, 11.0, 17.0, 388.0, 278.0, 556.0, 532.0, 684.0, 222.0, 657.0, 2905.0, 43.0, 205.0, 14.0, 526.0, 32.0, 53.0, 810.0, 1164.0, 330.0, 30.0, 332.0, 245.0, 944.0, 60.0, 494.0, 101.0, 530.0, 239.0, 1062.0, 159.0, 186.0, 555.0, 112.0, 279.0, 2028.0, 467.0, 398.0, 122.0, 141.0, 505.0, 144.0, 305.0, 272.0, 160.0, 514.0, 191.0, 169.0, 515.0]",GPSR-15
1178,Madrid,80,0.6,0.0,100,False,sp10,GPSR,46,100,105841,"[1425.0, 265.0, 110.0, 194.0, 102.0, 532.0, 500.0, 402.0, 25.0, 43.0, 132.0, 462.0, 129.0, 54.0, 863.0, 168.0, 475.0, 425.0, 152.0, 255.0, 1062.0, 346.0, 392.0, 576.0, 57.0, 4097.0, 213.0, 29.0, 65.0, 1179.0, 277.0, 738.0, 690.0, 567.0, 730.0, 958.0, 206.0, 368.0, 216.0, 15.0, 1027.0, 94.0, 1002.0, 171.0, 20.0, 523.0, 335.0, 428.0, 780.0, 865.0, 617.0, 29.0, 215.0, 357.0, 255.0, 674.0, 85.0, 96.0, 506.0, 206.0, 395.0, 24.0, 117.0, 118.0, 404.0, 737.0, 117.0, 1644.0, 791.0, 1209.0, 910.0, 199.0, 436.0, 148.0, 30.0, 65.0, 476.0, 385.0, 81.0, 555.0, 1223.0, 247.0, 330.0, 161.0, 32.0, 360.0, 2895.0, 177.0, 25.0, 88.0, 556.0, 91.0, 279.0, 10.0, 291.0, 335.0, 855.0, 1760.0, 1731.0, 1335.0]",GPSR
1176,Madrid,80,0.6,0.0,75,False,sp10,MapMesh,86,100,105841,"[270.0, 239.0, 74.0, 241.0, 69.0, 466.0, 577.0, 422.0, 59.0, 151.0, 116.0, 557.0, 110.0, 671.0, 200.0, 166.0, 1370.0, 1204.0, 502.0, 1076.0, 229.0, 208.0, 780.0, 662.0, 70.0, 1415.0, 630.0, 663.0, 234.0, 506.0, 144.0, 270.0, 387.0, 827.0, 624.0, 933.0, 178.0, 461.0, 336.0, 172.0, 721.0, 384.0, 1052.0, 748.0, 231.0, 193.0, 1277.0, 160.0, 19.0, 80.0, 589.0, 111.0, 274.0, 5.0, 474.0, 443.0, 990.0, 788.0, 316.0, 775.0, 792.0, 68.0, 305.0, 169.0, 23.0, 405.0, 58.0, 1005.0, 703.0, 415.0, 794.0, 43.0, 164.0, 915.0, 589.0, 610.0, 360.0, 83.0, 125.0, 1102.0, 1134.0, 55.0, 183.0, 940.0, 534.0, 479.0, 69.0, 420.0, 510.0, 320.0, 709.0, 246.0, 760.0, 157.0, 50.0, 102.0, 909.0, 620.0, 695.0, 277.0]",MapMesh
588,Manhattan,80,0.6,15.0,100,False,sp10,GPSR,28,100,124211,"[786.0, 435.0, 1390.0, 194.0, 365.0, 388.0, 414.0, 1275.0, 1221.0, 637.0, 246.0, 132.0, 296.0, 218.0, 193.0, 219.0, 97.0, 406.0, 29.0, 670.0, 4097.0, 289.0, 866.0, 1221.0, 1142.0, 4097.0, 1477.0, 690.0, 456.0, 565.0, 534.0, 1290.0, 120.0, 217.0, 478.0, 722.0, 739.0, 4097.0, 62.0, 105.0, 1063.0, 408.0, 885.0, 1550.0, 477.0, 863.0, 1498.0, 362.0, 506.0, 170.0, 418.0, 154.0, 242.0, 1469.0, 3807.0, 47.0, 113.0, 294.0, 758.0, 341.0, 1202.0, 1952.0, 407.0, 233.0, 180.0, 1274.0, 851.0, 545.0, 127.0, 152.0, 688.0, 1256.0, 163.0, 286.0, 668.0, 302.0, 110.0, 1710.0, 138.0, 511.0, 657.0, 4097.0, 388.0, 108.0, 58.0, 413.0, 378.0, 371.0, 303.0, 333.0, 504.0, 170.0, 512.0, 62.0, 671.0, 121.0, 4099.0, 382.0, 307.0, 468.0]",GPSR-15
586,Manhattan,80,0.6,0.0,100,False,sp10,GPSR,41,100,124211,"[258.0, 398.0, 374.0, 30.0, 160.0, 409.0, 1241.0, 88.0, 394.0, 246.0, 186.0, 181.0, 418.0, 45.0, 625.0, 83.0, 49.0, 49.0, 294.0, 929.0, 657.0, 486.0, 4097.0, 10.0, 58.0, 405.0, 758.0, 254.0, 16.0, 29.0, 294.0, 546.0, 211.0, 163.0, 199.0, 105.0, 64.0, 364.0, 40.0, 1303.0, 112.0, 4097.0, 176.0, 865.0, 1478.0, 17.0, 29.0, 579.0, 212.0, 529.0, 1033.0, 255.0, 116.0, 1803.0, 437.0, 1889.0, 920.0, 181.0, 153.0, 370.0, 658.0, 1322.0, 707.0, 221.0, 356.0, 526.0, 181.0, 411.0, 706.0, 157.0, 178.0, 829.0, 1099.0, 281.0, 191.0, 314.0, 137.0, 14.0, 241.0, 460.0, 1116.0, 86.0, 18.0, 577.0, 566.0, 245.0, 481.0, 467.0, 409.0, 287.0, 125.0, 865.0, 252.0, 712.0, 529.0, 61.0, 679.0, 125.0, 686.0, 720.0]",GPSR
584,Manhattan,80,0.6,0.0,75,False,sp10,MapMesh,97,100,124211,"[154.0, 491.0, 771.0, 1550.0, 1225.0, 454.0, 960.0, 868.0, 195.0, 734.0, 1164.0, 720.0, 119.0, 1565.0, 447.0, 1297.0, 1339.0, 1002.0, 1743.0, 564.0, 525.0, 384.0, 1109.0, 1427.0, 527.0, 56.0, 783.0, 751.0, 464.0, 332.0, 1146.0, 1280.0, 487.0, 981.0, 784.0, 71.0, 570.0, 569.0, 965.0, 811.0, 989.0, 830.0, 657.0, 203.0, 357.0, 941.0, 1396.0, 98.0, 1701.0, 167.0, 226.0, 1144.0, 452.0, 473.0, 679.0, 286.0, 325.0, 985.0, 1508.0, 563.0, 360.0, 420.0, 435.0, 885.0, 114.0, 508.0, 1178.0, 1225.0, 377.0, 427.0, 761.0, 1497.0, 410.0, 414.0, 1573.0, 146.0, 155.0, 875.0, 371.0, 1503.0, 728.0, 519.0, 1663.0, 159.0, 404.0, 396.0, 763.0, 181.0, 386.0, 632.0, 480.0, 970.0, 1225.0, 453.0, 196.0, 163.0, 145.0, 600.0, 65.0, 1244.0]",MapMesh
716,Manila,80,0.6,0.0,75,False,sp10,MapMesh,100,100,139701,"[20.0, 497.0, 357.0, 116.0, 381.0, 44.0, 871.0, 305.0, 147.0, 461.0, 297.0, 515.0, 554.0, 489.0, 233.0, 431.0, 139.0, 41.0, 273.0, 454.0, 348.0, 707.0, 522.0, 254.0, 528.0, 240.0, 342.0, 749.0, 356.0, 205.0, 487.0, 250.0, 285.0, 275.0, 110.0, 768.0, 705.0, 436.0, 111.0, 91.0, 211.0, 257.0, 240.0, 266.0, 224.0, 412.0, 214.0, 583.0, 328.0, 775.0, 312.0, 278.0, 693.0, 683.0, 391.0, 412.0, 265.0, 358.0, 98.0, 137.0, 305.0, 595.0, 147.0, 475.0, 737.0, 290.0, 382.0, 390.0, 309.0, 138.0, 776.0, 324.0, 587.0, 131.0, 191.0, 116.0, 396.0, 627.0, 230.0, 549.0, 313.0, 347.0, 417.0, 350.0, 196.0, 232.0, 150.0, 153.0, 554.0, 334.0, 171.0, 102.0, 281.0, 350.0, 135.0, 176.0, 152.0, 393.0, 654.0, 657.0]",MapMesh
718,Manila,80,0.6,0.0,100,False,sp10,GPSR,69,100,139701,"[240.0, 269.0, 230.0, 240.0, 278.0, 429.0, 214.0, 433.0, 114.0, 747.0, 359.0, 412.0, 115.0, 296.0, 403.0, 335.0, 242.0, 210.0, 105.0, 163.0, 21.0, 592.0, 43.0, 131.0, 301.0, 66.0, 43.0, 206.0, 134.0, 342.0, 76.0, 432.0, 509.0, 476.0, 221.0, 186.0, 76.0, 69.0, 150.0, 396.0, 441.0, 588.0, 32.0, 345.0, 392.0, 161.0, 297.0, 627.0, 255.0, 263.0, 196.0, 186.0, 182.0, 114.0, 128.0, 309.0, 564.0, 259.0, 130.0, 97.0, 360.0, 861.0, 152.0, 1315.0, 537.0, 310.0, 174.0, 78.0, 179.0, 117.0, 741.0, 276.0, 139.0, 117.0, 200.0, 146.0, 289.0, 618.0, 144.0, 8.0, 353.0, 337.0, 405.0, 364.0, 144.0, 107.0, 149.0, 200.0, 431.0, 370.0, 216.0, 91.0, 140.0, 148.0, 151.0, 210.0, 198.0, 61.0, 312.0, 428.0]",GPSR
720,Manila,80,0.6,15.0,100,False,sp10,GPSR,46,100,139701,"[346.0, 311.0, 404.0, 2499.0, 157.0, 254.0, 115.0, 203.0, 144.0, 364.0, 185.0, 115.0, 145.0, 125.0, 152.0, 165.0, 234.0, 299.0, 241.0, 272.0, 399.0, 4097.0, 175.0, 473.0, 106.0, 58.0, 160.0, 461.0, 181.0, 166.0, 494.0, 275.0, 57.0, 505.0, 684.0, 1427.0, 345.0, 601.0, 3205.0, 562.0, 266.0, 290.0, 4097.0, 1097.0, 293.0, 395.0, 335.0, 837.0, 101.0, 113.0, 469.0, 483.0, 250.0, 546.0, 372.0, 342.0, 1450.0, 202.0, 117.0, 188.0, 657.0, 1955.0, 165.0, 119.0, 341.0, 49.0, 315.0, 367.0, 116.0, 358.0, 343.0, 421.0, 36.0, 444.0, 287.0, 164.0, 90.0, 233.0, 272.0, 363.0, 412.0, 244.0, 405.0, 138.0, 502.0, 230.0, 2453.0, 862.0, 599.0, 622.0, 303.0, 304.0, 28.0, 505.0, 168.0, 513.0, 621.0, 268.0, 435.0, 83.0]",GPSR-15
676,Marrakesh,80,0.6,0.0,75,False,sp10,MapMesh,84,100,87995,"[151.0, 455.0, 119.0, 94.0, 336.0, 172.0, 313.0, 245.0, 306.0, 31.0, 177.0, 493.0, 469.0, 73.0, 358.0, 356.0, 150.0, 258.0, 213.0, 106.0, 191.0, 128.0, 206.0, 350.0, 338.0, 307.0, 60.0, 378.0, 70.0, 629.0, 59.0, 363.0, 585.0, 480.0, 85.0, 66.0, 367.0, 328.0, 211.0, 0.0, 334.0, 46.0, 89.0, 451.0, 513.0, 163.0, 188.0, 384.0, 400.0, 445.0, 401.0, 23.0, 653.0, 315.0, 459.0, 492.0, 28.0, 210.0, 191.0, 169.0, 33.0, 116.0, 68.0, 479.0, 61.0, 75.0, 567.0, 221.0, 327.0, 188.0, 203.0, 87.0, 274.0, 230.0, 279.0, 211.0, 615.0, 565.0, 485.0, 770.0, 179.0, 462.0, 160.0, 372.0, 433.0, 185.0, 233.0, 68.0, 83.0, 45.0, 222.0, 99.0, 579.0, 37.0, 263.0, 483.0, 236.0, 447.0, 83.0, 91.0]",MapMesh
678,Marrakesh,80,0.6,0.0,100,False,sp10,GPSR,49,100,87995,"[299.0, 357.0, 120.0, 377.0, 46.0, 173.0, 421.0, 165.0, 94.0, 29.0, 1001.0, 470.0, 824.0, 4099.0, 2975.0, 287.0, 205.0, 397.0, 84.0, 120.0, 596.0, 58.0, 407.0, 139.0, 18.0, 105.0, 4097.0, 168.0, 342.0, 216.0, 159.0, 80.0, 234.0, 117.0, 870.0, 350.0, 52.0, 278.0, 392.0, 1090.0, 83.0, 1138.0, 1503.0, 880.0, 186.0, 2731.0, 165.0, 56.0, 29.0, 57.0, 275.0, 506.0, 168.0, 96.0, 4099.0, 229.0, 178.0, 617.0, 240.0, 126.0, 119.0, 158.0, 234.0, 143.0, 532.0, 12.0, 761.0, 840.0, 71.0, 362.0, 51.0, 1252.0, 706.0, 438.0, 68.0, 1017.0, 579.0, 473.0, 220.0, 2383.0, 320.0, 37.0, 114.0, 183.0, 405.0, 172.0, 91.0, 472.0, 164.0, 726.0, 564.0, 126.0, 179.0, 230.0, 287.0, 305.0, 30.0, 283.0, 547.0, 256.0]",GPSR
680,Marrakesh,80,0.6,15.0,100,False,sp10,GPSR,29,100,87995,"[88.0, 568.0, 767.0, 480.0, 57.0, 34.0, 172.0, 243.0, 1041.0, 4097.0, 279.0, 188.0, 761.0, 108.0, 2856.0, 239.0, 362.0, 443.0, 223.0, 116.0, 97.0, 173.0, 249.0, 135.0, 3729.0, 205.0, 449.0, 209.0, 79.0, 770.0, 371.0, 273.0, 363.0, 381.0, 336.0, 470.0, 4098.0, 321.0, 48.0, 1973.0, 657.0, 32.0, 126.0, 4097.0, 337.0, 204.0, 107.0, 2053.0, 683.0, 715.0, 610.0, 101.0, 4097.0, 589.0, 29.0, 293.0, 4099.0, 269.0, 492.0, 204.0, 657.0, 2905.0, 528.0, 294.0, 865.0, 4098.0, 2400.0, 1021.0, 24.0, 217.0, 1401.0, 88.0, 195.0, 197.0, 290.0, 4097.0, 314.0, 755.0, 396.0, 419.0, 365.0, 292.0, 126.0, 401.0, 614.0, 157.0, 2429.0, 1362.0, 108.0, 39.0, 573.0, 165.0, 63.0, 42.0, 612.0, 4098.0, 1338.0, 343.0, 49.0, 4097.0]",GPSR-15
1657,Melbourne,80,0.6,0.0,75,False,sp10,MapMesh,75,100,75448,"[29.0, 632.0, 89.0, 448.0, 297.0, 225.0, 373.0, 113.0, 255.0, 100.0, 264.0, 348.0, 630.0, 585.0, 258.0, 149.0, 733.0, 128.0, 363.0, 1220.0, 291.0, 420.0, 35.0, 860.0, 513.0, 195.0, 209.0, 69.0, 57.0, 95.0, 205.0, 92.0, 941.0, 196.0, 123.0, 669.0, 105.0, 565.0, 332.0, 188.0, 433.0, 292.0, 302.0, 287.0, 32.0, 424.0, 133.0, 235.0, 346.0, 8.0, 760.0, 425.0, 539.0, 82.0, 654.0, 73.0, 58.0, 239.0, 53.0, 375.0, 993.0, 438.0, 389.0, 740.0, 140.0, 277.0, 336.0, 292.0, 59.0, 209.0, 553.0, 101.0, 120.0, 49.0, 288.0, 305.0, 596.0, 272.0, 1494.0, 308.0, 383.0, 276.0, 167.0, 400.0, 321.0, 199.0, 218.0, 193.0, 400.0, 402.0, 426.0, 412.0, 434.0, 67.0, 616.0, 825.0, 64.0, 188.0, 630.0, 478.0]",MapMesh
1659,Melbourne,80,0.6,0.0,100,False,sp10,GPSR,45,100,75448,"[32.0, 1966.0, 136.0, 104.0, 1295.0, 25.0, 365.0, 45.0, 243.0, 111.0, 528.0, 264.0, 125.0, 501.0, 138.0, 583.0, 272.0, 167.0, 195.0, 506.0, 950.0, 544.0, 46.0, 422.0, 770.0, 123.0, 104.0, 641.0, 36.0, 106.0, 204.0, 16.0, 988.0, 193.0, 95.0, 60.0, 149.0, 746.0, 256.0, 238.0, 588.0, 68.0, 545.0, 761.0, 81.0, 319.0, 241.0, 131.0, 520.0, 344.0, 367.0, 116.0, 1160.0, 47.0, 1174.0, 94.0, 65.0, 68.0, 43.0, 4097.0, 1062.0, 139.0, 762.0, 647.0, 165.0, 280.0, 332.0, 143.0, 25.0, 414.0, 408.0, 865.0, 199.0, 299.0, 722.0, 225.0, 231.0, 178.0, 720.0, 468.0, 1410.0, 948.0, 403.0, 555.0, 288.0, 158.0, 266.0, 356.0, 51.0, 584.0, 1456.0, 593.0, 417.0, 336.0, 469.0, 517.0, 111.0, 169.0, 526.0, 670.0]",GPSR
1660,Melbourne,80,0.6,15.0,100,False,sp10,GPSR,35,100,75448,"[50.0, 607.0, 132.0, 126.0, 303.0, 2340.0, 230.0, 4097.0, 310.0, 135.0, 1290.0, 319.0, 1363.0, 437.0, 3150.0, 1222.0, 608.0, 163.0, 174.0, 3007.0, 657.0, 2905.0, 62.0, 762.0, 746.0, 89.0, 27.0, 1524.0, 37.0, 141.0, 239.0, 160.0, 2269.0, 269.0, 1852.0, 11.0, 148.0, 744.0, 140.0, 334.0, 657.0, 322.0, 82.0, 346.0, 3844.0, 262.0, 374.0, 217.0, 595.0, 652.0, 4097.0, 308.0, 206.0, 74.0, 2371.0, 31.0, 207.0, 242.0, 365.0, 173.0, 4097.0, 292.0, 862.0, 1222.0, 414.0, 198.0, 308.0, 217.0, 146.0, 108.0, 429.0, 483.0, 72.0, 871.0, 225.0, 508.0, 100.0, 575.0, 169.0, 1485.0, 4097.0, 202.0, 141.0, 809.0, 94.0, 340.0, 65.0, 118.0, 858.0, 1570.0, 4097.0, 4097.0, 235.0, 46.0, 4097.0, 137.0, 63.0, 1921.0, 992.0, 63.0]",GPSR-15
894,Mexico-City-Full,80,0.6,15.0,100,False,sp10,GPSR,59,100,11192,"[185.0, 118.0, 896.0, 600.0, 66.0, 95.0, 1597.0, 118.0, 123.0, 57.0, 4099.0, 61.0, 179.0, 44.0, 51.0, 51.0, 4097.0, 98.0, 247.0, 394.0, 104.0, 196.0, 52.0, 24.0, 92.0, 150.0, 33.0, 92.0, 151.0, 52.0, 202.0, 71.0, 4097.0, 14.0, 4097.0, 155.0, 64.0, 1801.0, 56.0, 243.0, 3563.0, 34.0, 788.0, 140.0, 723.0, 501.0, 977.0, 380.0, 505.0, 169.0, 59.0, 149.0, 4097.0, 60.0, 184.0, 456.0, 183.0, 140.0, 13.0, 86.0, 133.0, 87.0, 59.0, 105.0, 269.0, 204.0, 108.0, 24.0, 2797.0, 1459.0, 106.0, 1387.0, 132.0, 300.0, 176.0, 49.0, 80.0, 207.0, 133.0, 75.0, 657.0, 2905.0, 116.0, 156.0, 54.0, 88.0, 73.0, 56.0, 1140.0, 1495.0, 66.0, 1486.0, 10.0, 730.0, 1032.0, 225.0, 124.0, 8.0, 290.0, 734.0]",GPSR-15
893,Mexico-City-Full,80,0.6,0.0,100,False,sp10,GPSR,75,100,11192,"[1906.0, 92.0, 102.0, 167.0, 51.0, 94.0, 78.0, 46.0, 94.0, 116.0, 83.0, 49.0, 7.0, 125.0, 539.0, 198.0, 124.0, 13.0, 74.0, 579.0, 165.0, 129.0, 115.0, 932.0, 80.0, 48.0, 104.0, 111.0, 99.0, 53.0, 1332.0, 65.0, 182.0, 21.0, 157.0, 58.0, 22.0, 78.0, 54.0, 154.0, 97.0, 197.0, 51.0, 35.0, 79.0, 120.0, 477.0, 82.0, 152.0, 43.0, 190.0, 58.0, 50.0, 9.0, 154.0, 124.0, 55.0, 1188.0, 52.0, 11.0, 16.0, 28.0, 612.0, 130.0, 75.0, 1040.0, 706.0, 159.0, 545.0, 217.0, 25.0, 147.0, 92.0, 64.0, 108.0, 76.0, 36.0, 120.0, 1039.0, 99.0, 124.0, 113.0, 55.0, 82.0, 280.0, 231.0, 103.0, 23.0, 183.0, 19.0, 68.0, 95.0, 122.0, 357.0, 1253.0, 44.0, 10.0, 218.0, 580.0, 65.0]",GPSR
891,Mexico-City-Full,80,0.6,0.0,75,False,sp10,MapMesh,91,100,11192,"[113.0, 66.0, 60.0, 228.0, 94.0, 99.0, 106.0, 101.0, 66.0, 69.0, 292.0, 67.0, 120.0, 19.0, 235.0, 59.0, 23.0, 131.0, 65.0, 87.0, 244.0, 145.0, 47.0, 23.0, 70.0, 92.0, 387.0, 97.0, 113.0, 7.0, 176.0, 38.0, 30.0, 8.0, 103.0, 121.0, 97.0, 351.0, 37.0, 189.0, 32.0, 56.0, 225.0, 194.0, 62.0, 168.0, 88.0, 140.0, 223.0, 121.0, 122.0, 105.0, 212.0, 73.0, 135.0, 166.0, 103.0, 151.0, 271.0, 243.0, 167.0, 68.0, 65.0, 63.0, 234.0, 0.0, 100.0, 13.0, 238.0, 98.0, 59.0, 69.0, 117.0, 281.0, 150.0, 129.0, 326.0, 161.0, 144.0, 85.0, 0.0, 112.0, 73.0, 149.0, 58.0, 125.0, 93.0, 25.0, 70.0, 97.0, 130.0, 135.0, 49.0, 103.0, 116.0, 52.0, 11.0, 15.0, 159.0, 474.0]",MapMesh
658,Miami,80,0.6,15.0,100,False,sp10,GPSR,42,100,101489,"[558.0, 504.0, 499.0, 400.0, 804.0, 36.0, 288.0, 321.0, 119.0, 439.0, 85.0, 263.0, 61.0, 864.0, 593.0, 196.0, 744.0, 422.0, 406.0, 4097.0, 3563.0, 43.0, 158.0, 4097.0, 146.0, 42.0, 248.0, 557.0, 532.0, 235.0, 327.0, 119.0, 137.0, 441.0, 70.0, 175.0, 193.0, 215.0, 4098.0, 91.0, 657.0, 377.0, 374.0, 495.0, 614.0, 91.0, 1180.0, 297.0, 340.0, 816.0, 502.0, 302.0, 53.0, 1249.0, 131.0, 56.0, 67.0, 215.0, 1898.0, 225.0, 657.0, 312.0, 251.0, 186.0, 15.0, 98.0, 1717.0, 551.0, 4097.0, 1737.0, 490.0, 447.0, 894.0, 288.0, 87.0, 541.0, 290.0, 324.0, 2606.0, 495.0, 115.0, 496.0, 44.0, 2905.0, 202.0, 319.0, 300.0, 53.0, 302.0, 506.0, 4097.0, 411.0, 316.0, 71.0, 150.0, 136.0, 678.0, 347.0, 143.0, 73.0]",GPSR-15
655,Miami,80,0.6,0.0,75,False,sp10,MapMesh,87,100,101489,"[478.0, 177.0, 415.0, 317.0, 795.0, 126.0, 501.0, 424.0, 276.0, 588.0, 71.0, 745.0, 1010.0, 542.0, 331.0, 299.0, 541.0, 532.0, 328.0, 299.0, 260.0, 96.0, 566.0, 328.0, 280.0, 1176.0, 299.0, 397.0, 88.0, 900.0, 521.0, 445.0, 227.0, 435.0, 80.0, 199.0, 209.0, 697.0, 1010.0, 96.0, 205.0, 517.0, 291.0, 325.0, 287.0, 357.0, 588.0, 785.0, 667.0, 686.0, 206.0, 494.0, 398.0, 82.0, 693.0, 150.0, 668.0, 88.0, 201.0, 57.0, 592.0, 336.0, 707.0, 225.0, 505.0, 223.0, 444.0, 790.0, 307.0, 413.0, 373.0, 314.0, 57.0, 326.0, 1244.0, 81.0, 503.0, 936.0, 950.0, 616.0, 288.0, 355.0, 604.0, 556.0, 1127.0, 147.0, 479.0, 653.0, 920.0, 733.0, 494.0, 439.0, 850.0, 462.0, 83.0, 556.0, 316.0, 381.0, 493.0, 766.0]",MapMesh
657,Miami,80,0.6,0.0,100,False,sp10,GPSR,41,100,101489,"[553.0, 647.0, 499.0, 261.0, 33.0, 365.0, 396.0, 315.0, 101.0, 358.0, 69.0, 254.0, 115.0, 551.0, 161.0, 178.0, 381.0, 461.0, 176.0, 4097.0, 185.0, 471.0, 187.0, 376.0, 127.0, 450.0, 398.0, 605.0, 371.0, 384.0, 411.0, 1275.0, 118.0, 409.0, 79.0, 192.0, 190.0, 2068.0, 724.0, 63.0, 113.0, 464.0, 1222.0, 1761.0, 191.0, 331.0, 300.0, 865.0, 2105.0, 1677.0, 2426.0, 381.0, 414.0, 66.0, 864.0, 152.0, 665.0, 329.0, 105.0, 63.0, 657.0, 405.0, 427.0, 307.0, 197.0, 967.0, 129.0, 467.0, 360.0, 51.0, 322.0, 261.0, 59.0, 631.0, 1222.0, 68.0, 186.0, 47.0, 836.0, 218.0, 657.0, 336.0, 67.0, 159.0, 737.0, 113.0, 731.0, 511.0, 218.0, 435.0, 120.0, 293.0, 52.0, 1311.0, 84.0, 14.0, 300.0, 321.0, 255.0, 17.0]",GPSR
86,Monaco,80,0.6,0.0,75,False,sp10,MapMesh,97,100,3895,"[208.0, 43.0, 180.0, 73.0, 43.0, 144.0, 175.0, 73.0, 165.0, 84.0, 197.0, 45.0, 88.0, 107.0, 60.0, 141.0, 74.0, 116.0, 223.0, 40.0, 153.0, 129.0, 78.0, 7.0, 132.0, 156.0, 12.0, 40.0, 45.0, 110.0, 77.0, 88.0, 149.0, 149.0, 40.0, 163.0, 186.0, 96.0, 166.0, 148.0, 97.0, 216.0, 94.0, 62.0, 85.0, 11.0, 69.0, 73.0, 61.0, 206.0, 188.0, 175.0, 16.0, 29.0, 64.0, 202.0, 96.0, 147.0, 123.0, 169.0, 34.0, 30.0, 120.0, 115.0, 69.0, 220.0, 103.0, 70.0, 160.0, 283.0, 57.0, 32.0, 65.0, 59.0, 75.0, 130.0, 118.0, 147.0, 25.0, 142.0, 18.0, 32.0, 121.0, 149.0, 118.0, 32.0, 58.0, 112.0, 122.0, 152.0, 10.0, 187.0, 72.0, 157.0, 102.0, 124.0, 57.0, 55.0, 72.0, 54.0]",MapMesh
88,Monaco,80,0.6,0.0,100,False,sp10,GPSR,68,100,3895,"[25.0, 43.0, 118.0, 238.0, 127.0, 24.0, 58.0, 422.0, 346.0, 166.0, 14.0, 368.0, 77.0, 767.0, 975.0, 605.0, 59.0, 805.0, 70.0, 44.0, 28.0, 27.0, 134.0, 465.0, 82.0, 2823.0, 43.0, 61.0, 308.0, 113.0, 62.0, 14.0, 74.0, 19.0, 72.0, 914.0, 83.0, 958.0, 32.0, 146.0, 124.0, 320.0, 78.0, 69.0, 104.0, 12.0, 270.0, 67.0, 10.0, 292.0, 241.0, 297.0, 22.0, 25.0, 19.0, 210.0, 119.0, 62.0, 255.0, 212.0, 173.0, 452.0, 100.0, 3.0, 2831.0, 1689.0, 9.0, 58.0, 32.0, 536.0, 109.0, 473.0, 1826.0, 201.0, 25.0, 216.0, 238.0, 166.0, 475.0, 101.0, 296.0, 55.0, 181.0, 111.0, 10.0, 564.0, 579.0, 45.0, 957.0, 53.0, 212.0, 73.0, 112.0, 92.0, 69.0, 173.0, 79.0, 116.0, 182.0, 47.0]",GPSR
90,Monaco,80,0.6,15.0,100,False,sp10,GPSR,55,100,3895,"[15.0, 50.0, 125.0, 869.0, 149.0, 32.0, 69.0, 109.0, 2137.0, 159.0, 18.0, 51.0, 288.0, 303.0, 2088.0, 882.0, 57.0, 202.0, 67.0, 55.0, 280.0, 782.0, 185.0, 102.0, 62.0, 9.0, 1188.0, 43.0, 163.0, 55.0, 273.0, 26.0, 150.0, 233.0, 65.0, 145.0, 107.0, 90.0, 277.0, 2223.0, 1222.0, 20.0, 143.0, 22.0, 85.0, 469.0, 1828.0, 593.0, 204.0, 659.0, 69.0, 18.0, 102.0, 24.0, 102.0, 766.0, 90.0, 44.0, 41.0, 137.0, 657.0, 544.0, 21.0, 7.0, 731.0, 32.0, 1609.0, 60.0, 38.0, 1545.0, 89.0, 111.0, 1020.0, 272.0, 37.0, 829.0, 171.0, 43.0, 469.0, 1428.0, 658.0, 309.0, 93.0, 58.0, 80.0, 15.0, 581.0, 84.0, 77.0, 263.0, 231.0, 1103.0, 27.0, 34.0, 2849.0, 272.0, 135.0, 137.0, 4097.0, 205.0]",GPSR-15
760,Mumbai,80,0.6,15.0,100,False,sp10,GPSR,9,100,96159,"[657.0, 545.0, 95.0, 2263.0, 43.0, 365.0, 118.0, 1160.0, 58.0, 1163.0, 273.0, 363.0, 376.0, 125.0, 686.0, 734.0, 3760.0, 111.0, 100.0, 629.0, 1063.0, 4097.0, 384.0, 206.0, 350.0, 158.0, 3815.0, 813.0, 1907.0, 393.0, 1553.0, 694.0, 658.0, 2089.0, 2170.0, 569.0, 1348.0, 218.0, 167.0, 4097.0, 1203.0, 18.0, 202.0, 4098.0, 509.0, 714.0, 1553.0, 85.0, 4097.0, 312.0, 343.0, 741.0, 533.0, 4097.0, 1663.0, 179.0, 113.0, 180.0, 4100.0, 500.0, 657.0, 405.0, 114.0, 2385.0, 528.0, 297.0, 1362.0, 350.0, 675.0, 1052.0, 191.0, 343.0, 1363.0, 54.0, 237.0, 412.0, 879.0, 145.0, 195.0, 105.0, 657.0, 2905.0, 43.0, 96.0, 4097.0, 984.0, 1290.0, 1385.0, 287.0, 1047.0, 393.0, 1555.0, 152.0, 365.0, 175.0, 1277.0, 351.0, 1200.0, 1821.0, 2185.0]",GPSR-15
756,Mumbai,80,0.6,0.0,75,False,sp10,MapMesh,71,100,96159,"[541.0, 1170.0, 93.0, 1145.0, 435.0, 477.0, 1811.0, 61.0, 700.0, 507.0, 883.0, 687.0, 719.0, 518.0, 235.0, 135.0, 246.0, 143.0, 1328.0, 356.0, 375.0, 734.0, 93.0, 753.0, 1709.0, 937.0, 925.0, 306.0, 631.0, 1455.0, 58.0, 533.0, 1044.0, 1340.0, 893.0, 1087.0, 35.0, 316.0, 737.0, 1050.0, 184.0, 264.0, 477.0, 339.0, 363.0, 480.0, 73.0, 85.0, 1680.0, 0.0, 354.0, 1657.0, 188.0, 631.0, 349.0, 437.0, 925.0, 27.0, 452.0, 421.0, 857.0, 1407.0, 637.0, 130.0, 1206.0, 1236.0, 1050.0, 318.0, 1421.0, 647.0, 171.0, 633.0, 1363.0, 331.0, 377.0, 333.0, 77.0, 359.0, 602.0, 297.0, 624.0, 490.0, 110.0, 68.0, 1389.0, 778.0, 799.0, 567.0, 58.0, 91.0, 1116.0, 294.0, 496.0, 1051.0, 449.0, 497.0, 199.0, 115.0, 1125.0, 1584.0]",MapMesh
758,Mumbai,80,0.6,0.0,100,False,sp10,GPSR,15,100,96159,"[439.0, 4097.0, 103.0, 68.0, 1142.0, 2450.0, 63.0, 644.0, 24.0, 597.0, 1827.0, 1335.0, 393.0, 4097.0, 949.0, 1364.0, 474.0, 99.0, 179.0, 4098.0, 1202.0, 703.0, 1493.0, 162.0, 412.0, 1276.0, 638.0, 92.0, 763.0, 29.0, 713.0, 123.0, 685.0, 1326.0, 4097.0, 157.0, 2188.0, 113.0, 2052.0, 515.0, 657.0, 2905.0, 43.0, 108.0, 77.0, 592.0, 4097.0, 1247.0, 3410.0, 50.0, 690.0, 533.0, 482.0, 539.0, 3253.0, 1484.0, 292.0, 2025.0, 1359.0, 1639.0, 657.0, 405.0, 137.0, 346.0, 357.0, 451.0, 1177.0, 257.0, 297.0, 83.0, 210.0, 866.0, 498.0, 1606.0, 259.0, 468.0, 213.0, 34.0, 1739.0, 359.0, 283.0, 373.0, 96.0, 308.0, 2114.0, 82.0, 275.0, 554.0, 1161.0, 598.0, 622.0, 3256.0, 224.0, 342.0, 136.0, 1026.0, 1334.0, 212.0, 130.0, 1758.0]",GPSR
1467,Nairobi,80,0.6,0.0,75,False,sp10,MapMesh,22,100,509493,"[955.0, 955.0, 1144.0, 828.0, 1580.0, 1461.0, 979.0, 834.0, 1360.0, 1288.0, 999.0, 741.0, 1734.0, 968.0, 533.0, 1363.0, 2241.0, 1789.0, 1376.0, 2534.0, 671.0, 1450.0, 378.0, 53.0, 666.0, 1416.0, 568.0, 1846.0, 2151.0, 1468.0, 1523.0, 818.0, 1903.0, 154.0, 671.0, 1799.0, 2150.0, 779.0, 883.0, 1651.0, 595.0, 1160.0, 2673.0, 2300.0, 2546.0, 566.0, 981.0, 1544.0, 397.0, 1199.0, 2031.0, 1252.0, 1986.0, 1775.0, 1125.0, 1426.0, 1110.0, 817.0, 1935.0, 2046.0, 436.0, 1578.0, 687.0, 1611.0, 765.0, 465.0, 728.0, 561.0, 620.0, 679.0, 628.0, 667.0, 1433.0, 765.0, 1027.0, 1478.0, 1885.0, 1836.0, 579.0, 916.0, 427.0, 1631.0, 1519.0, 1774.0, 2409.0, 1215.0, 1800.0, 758.0, 1596.0, 827.0, 1403.0, 1996.0, 2348.0, 566.0, 1546.0, 784.0, 721.0, 1224.0, 741.0, 1034.0]",MapMesh
1471,Nairobi,80,0.6,15.0,100,False,sp10,GPSR,5,100,509493,"[1062.0, 2115.0, 384.0, 803.0, 2382.0, 28.0, 1524.0, 1427.0, 4097.0, 1072.0, 366.0, 1381.0, 3529.0, 179.0, 112.0, 1478.0, 4097.0, 499.0, 1530.0, 613.0, 657.0, 564.0, 4031.0, 499.0, 138.0, 217.0, 638.0, 364.0, 245.0, 874.0, 67.0, 1654.0, 1505.0, 1335.0, 339.0, 745.0, 1016.0, 539.0, 162.0, 3055.0, 1062.0, 844.0, 90.0, 1564.0, 411.0, 117.0, 293.0, 3445.0, 469.0, 63.0, 2070.0, 1026.0, 298.0, 1877.0, 3431.0, 373.0, 743.0, 504.0, 546.0, 249.0, 657.0, 4097.0, 495.0, 1224.0, 272.0, 30.0, 4097.0, 4097.0, 2097.0, 525.0, 676.0, 419.0, 4097.0, 2009.0, 696.0, 622.0, 146.0, 531.0, 1280.0, 39.0, 1203.0, 18.0, 186.0, 2197.0, 366.0, 1778.0, 995.0, 363.0, 4097.0, 1050.0, 881.0, 50.0, 1147.0, 4097.0, 982.0, 4097.0, 338.0, 134.0, 4098.0, 29.0]",GPSR-15
1469,Nairobi,80,0.6,0.0,100,False,sp10,GPSR,12,100,509493,"[1906.0, 57.0, 841.0, 1168.0, 117.0, 1161.0, 4097.0, 379.0, 2032.0, 1010.0, 23.0, 2469.0, 1803.0, 2216.0, 1070.0, 506.0, 404.0, 1008.0, 479.0, 176.0, 658.0, 2306.0, 229.0, 122.0, 218.0, 440.0, 410.0, 2724.0, 504.0, 683.0, 556.0, 4097.0, 4097.0, 3025.0, 13.0, 267.0, 1302.0, 1509.0, 460.0, 1621.0, 1202.0, 301.0, 1240.0, 60.0, 800.0, 367.0, 1177.0, 1322.0, 255.0, 380.0, 505.0, 214.0, 219.0, 248.0, 735.0, 354.0, 3381.0, 738.0, 126.0, 777.0, 657.0, 405.0, 900.0, 1299.0, 298.0, 823.0, 866.0, 1222.0, 254.0, 519.0, 238.0, 875.0, 1365.0, 36.0, 637.0, 1055.0, 152.0, 644.0, 508.0, 422.0, 2613.0, 564.0, 384.0, 823.0, 2361.0, 30.0, 579.0, 258.0, 683.0, 1654.0, 1806.0, 3677.0, 163.0, 3298.0, 701.0, 3331.0, 62.0, 991.0, 4097.0, 113.0]",GPSR
696,Naples,80,0.6,0.0,75,False,sp10,MapMesh,68,100,138566,"[563.0, 114.0, 614.0, 222.0, 620.0, 1482.0, 292.0, 561.0, 449.0, 385.0, 785.0, 505.0, 371.0, 867.0, 972.0, 357.0, 545.0, 425.0, 198.0, 27.0, 713.0, 720.0, 1966.0, 773.0, 730.0, 1064.0, 985.0, 112.0, 1037.0, 609.0, 976.0, 103.0, 901.0, 638.0, 7.0, 51.0, 599.0, 1254.0, 311.0, 227.0, 713.0, 270.0, 517.0, 1544.0, 868.0, 61.0, 727.0, 162.0, 530.0, 928.0, 159.0, 1294.0, 706.0, 477.0, 836.0, 91.0, 231.0, 702.0, 239.0, 162.0, 718.0, 921.0, 1128.0, 1336.0, 740.0, 630.0, 269.0, 274.0, 313.0, 229.0, 738.0, 1400.0, 106.0, 622.0, 1462.0, 613.0, 1189.0, 535.0, 378.0, 1301.0, 22.0, 258.0, 166.0, 332.0, 14.0, 909.0, 183.0, 487.0, 197.0, 1242.0, 938.0, 612.0, 886.0, 2.0, 1271.0, 522.0, 253.0, 357.0, 978.0, 724.0]",MapMesh
700,Naples,80,0.6,15.0,100,False,sp10,GPSR,17,100,138566,"[902.0, 319.0, 578.0, 1459.0, 301.0, 230.0, 2681.0, 255.0, 380.0, 247.0, 257.0, 683.0, 243.0, 239.0, 607.0, 336.0, 54.0, 170.0, 337.0, 141.0, 635.0, 427.0, 138.0, 2360.0, 528.0, 64.0, 373.0, 3088.0, 2457.0, 942.0, 124.0, 317.0, 288.0, 12.0, 495.0, 99.0, 214.0, 4098.0, 366.0, 3138.0, 2000.0, 284.0, 202.0, 754.0, 319.0, 4097.0, 55.0, 71.0, 43.0, 469.0, 1326.0, 1683.0, 3105.0, 1022.0, 162.0, 1128.0, 712.0, 4097.0, 954.0, 168.0, 657.0, 3136.0, 180.0, 1278.0, 1494.0, 4097.0, 1414.0, 537.0, 1619.0, 773.0, 249.0, 161.0, 192.0, 4097.0, 4098.0, 399.0, 1104.0, 4098.0, 2281.0, 755.0, 657.0, 405.0, 4097.0, 2457.0, 216.0, 950.0, 292.0, 283.0, 4098.0, 234.0, 187.0, 1554.0, 127.0, 4098.0, 413.0, 13.0, 270.0, 1123.0, 1449.0, 1055.0]",GPSR-15
698,Naples,80,0.6,0.0,100,False,sp10,GPSR,19,100,138566,"[1964.0, 1598.0, 1689.0, 499.0, 995.0, 1553.0, 63.0, 3096.0, 891.0, 4097.0, 989.0, 2119.0, 532.0, 84.0, 179.0, 350.0, 560.0, 485.0, 2233.0, 4097.0, 1801.0, 248.0, 181.0, 573.0, 288.0, 441.0, 69.0, 186.0, 149.0, 443.0, 864.0, 638.0, 857.0, 29.0, 582.0, 940.0, 1089.0, 236.0, 156.0, 1526.0, 624.0, 33.0, 750.0, 555.0, 34.0, 80.0, 1455.0, 25.0, 823.0, 54.0, 110.0, 447.0, 252.0, 637.0, 856.0, 59.0, 218.0, 330.0, 257.0, 80.0, 657.0, 565.0, 772.0, 694.0, 871.0, 414.0, 113.0, 102.0, 245.0, 1663.0, 1514.0, 682.0, 483.0, 258.0, 1031.0, 48.0, 1338.0, 795.0, 349.0, 158.0, 657.0, 1306.0, 1572.0, 25.0, 1690.0, 637.0, 211.0, 222.0, 1291.0, 201.0, 543.0, 1027.0, 138.0, 2653.0, 613.0, 1085.0, 533.0, 325.0, 1904.0, 84.0]",GPSR
68,Nome,80,0.6,0.0,100,False,sp10,GPSR,94,100,1536,"[84.0, 77.0, 19.0, 31.0, 76.0, 42.0, 63.0, 39.0, 112.0, 105.0, 45.0, 706.0, 21.0, 43.0, 74.0, 40.0, 51.0, 33.0, 36.0, 3.0, 79.0, 66.0, 53.0, 86.0, 46.0, 43.0, 2.0, 28.0, 41.0, 17.0, 29.0, 43.0, 28.0, 43.0, 39.0, 91.0, 86.0, 65.0, 11.0, 28.0, 65.0, 14.0, 7.0, 150.0, 38.0, 44.0, 80.0, 21.0, 148.0, 117.0, 19.0, 18.0, 22.0, 71.0, 24.0, 129.0, 38.0, 40.0, 127.0, 33.0, 17.0, 65.0, 73.0, 31.0, 59.0, 25.0, 77.0, 9.0, 14.0, 16.0, 54.0, 77.0, 55.0, 5.0, 67.0, 32.0, 5.0, 37.0, 54.0, 47.0, 74.0, 44.0, 25.0, 88.0, 61.0, 99.0, 6.0, 45.0, 107.0, 1.0, 79.0, 18.0, 27.0, 38.0, 109.0, 33.0, 39.0, 58.0, 37.0, 23.0]",GPSR
70,Nome,80,0.6,15.0,100,False,sp10,GPSR,89,100,1536,"[1063.0, 19.0, 3.0, 113.0, 41.0, 50.0, 70.0, 22.0, 129.0, 477.0, 22.0, 44.0, 28.0, 1469.0, 30.0, 100.0, 45.0, 134.0, 101.0, 42.0, 21.0, 67.0, 85.0, 34.0, 60.0, 21.0, 86.0, 12.0, 10.0, 16.0, 60.0, 69.0, 3054.0, 5.0, 87.0, 41.0, 7.0, 53.0, 52.0, 45.0, 76.0, 38.0, 28.0, 92.0, 34.0, 70.0, 17.0, 38.0, 96.0, 1388.0, 100.0, 18.0, 26.0, 37.0, 118.0, 33.0, 4097.0, 40.0, 48.0, 23.0, 71.0, 87.0, 59.0, 75.0, 60.0, 38.0, 16.0, 244.0, 36.0, 23.0, 3373.0, 43.0, 24.0, 44.0, 38.0, 71.0, 82.0, 59.0, 5.0, 29.0, 91.0, 565.0, 28.0, 28.0, 74.0, 32.0, 82.0, 39.0, 76.0, 101.0, 59.0, 36.0, 12.0, 60.0, 64.0, 54.0, 43.0, 44.0, 33.0, 5.0]",GPSR-15
66,Nome,80,0.6,0.0,75,False,sp10,MapMesh,96,100,1536,"[74.0, 64.0, 21.0, 35.0, 64.0, 37.0, 77.0, 26.0, 98.0, 105.0, 59.0, 69.0, 14.0, 59.0, 46.0, 47.0, 34.0, 39.0, 28.0, 9.0, 67.0, 39.0, 33.0, 68.0, 47.0, 76.0, 4.0, 34.0, 62.0, 2.0, 80.0, 11.0, 20.0, 41.0, 79.0, 31.0, 21.0, 37.0, 36.0, 35.0, 31.0, 58.0, 82.0, 31.0, 49.0, 24.0, 65.0, 20.0, 9.0, 8.0, 50.0, 66.0, 62.0, 32.0, 70.0, 20.0, 3.0, 31.0, 44.0, 41.0, 68.0, 71.0, 43.0, 72.0, 44.0, 19.0, 14.0, 46.0, 39.0, 17.0, 30.0, 27.0, 49.0, 50.0, 45.0, 66.0, 59.0, 64.0, 9.0, 22.0, 84.0, 25.0, 14.0, 129.0, 56.0, 28.0, 63.0, 19.0, 100.0, 90.0, 17.0, 15.0, 21.0, 66.0, 27.0, 92.0, 28.0, 91.0, 103.0, 40.0]",MapMesh
952,Paris,80,0.6,0.0,75,False,sp10,MapMesh,96,100,163144,"[571.0, 518.0, 292.0, 663.0, 154.0, 983.0, 989.0, 31.0, 64.0, 261.0, 261.0, 283.0, 883.0, 546.0, 369.0, 429.0, 417.0, 584.0, 303.0, 83.0, 587.0, 713.0, 722.0, 108.0, 361.0, 548.0, 400.0, 410.0, 442.0, 345.0, 387.0, 339.0, 395.0, 432.0, 698.0, 775.0, 494.0, 859.0, 518.0, 103.0, 386.0, 807.0, 405.0, 500.0, 341.0, 641.0, 448.0, 446.0, 455.0, 395.0, 748.0, 316.0, 394.0, 809.0, 1309.0, 274.0, 526.0, 155.0, 596.0, 234.0, 297.0, 103.0, 935.0, 390.0, 189.0, 287.0, 1165.0, 430.0, 162.0, 13.0, 283.0, 566.0, 635.0, 489.0, 483.0, 542.0, 162.0, 477.0, 331.0, 978.0, 305.0, 687.0, 434.0, 81.0, 1144.0, 986.0, 387.0, 85.0, 644.0, 724.0, 185.0, 1033.0, 229.0, 295.0, 753.0, 462.0, 346.0, 382.0, 144.0, 100.0]",MapMesh
956,Paris,80,0.6,15.0,100,False,sp10,GPSR,39,100,163144,"[216.0, 440.0, 404.0, 364.0, 375.0, 1003.0, 799.0, 779.0, 414.0, 711.0, 194.0, 290.0, 242.0, 258.0, 277.0, 332.0, 4099.0, 251.0, 98.0, 72.0, 258.0, 944.0, 761.0, 725.0, 292.0, 193.0, 384.0, 43.0, 369.0, 358.0, 50.0, 459.0, 405.0, 499.0, 996.0, 212.0, 486.0, 42.0, 532.0, 27.0, 1202.0, 133.0, 626.0, 338.0, 150.0, 237.0, 486.0, 358.0, 25.0, 14.0, 248.0, 537.0, 2366.0, 17.0, 29.0, 495.0, 557.0, 232.0, 237.0, 733.0, 4097.0, 605.0, 550.0, 57.0, 1802.0, 515.0, 155.0, 45.0, 211.0, 257.0, 400.0, 228.0, 3866.0, 4097.0, 175.0, 843.0, 358.0, 421.0, 561.0, 29.0, 657.0, 545.0, 234.0, 725.0, 4097.0, 487.0, 866.0, 215.0, 53.0, 347.0, 67.0, 329.0, 4097.0, 42.0, 25.0, 212.0, 125.0, 548.0, 335.0, 114.0]",GPSR-15
954,Paris,80,0.6,0.0,100,False,sp10,GPSR,55,100,163144,"[749.0, 313.0, 137.0, 721.0, 183.0, 642.0, 427.0, 358.0, 25.0, 326.0, 201.0, 274.0, 20.0, 53.0, 452.0, 358.0, 282.0, 504.0, 322.0, 90.0, 208.0, 448.0, 444.0, 100.0, 597.0, 160.0, 441.0, 252.0, 33.0, 730.0, 140.0, 823.0, 228.0, 251.0, 385.0, 534.0, 317.0, 424.0, 79.0, 67.0, 261.0, 674.0, 285.0, 774.0, 287.0, 327.0, 524.0, 424.0, 467.0, 382.0, 509.0, 363.0, 23.0, 809.0, 353.0, 225.0, 76.0, 137.0, 535.0, 221.0, 1062.0, 128.0, 715.0, 52.0, 183.0, 490.0, 901.0, 426.0, 175.0, 15.0, 216.0, 15.0, 531.0, 4097.0, 472.0, 484.0, 179.0, 143.0, 416.0, 596.0, 499.0, 562.0, 138.0, 140.0, 411.0, 151.0, 89.0, 480.0, 172.0, 230.0, 361.0, 16.0, 302.0, 4097.0, 127.0, 46.0, 743.0, 803.0, 8.0, 98.0]",GPSR
439,Philly,80,0.6,15.0,100,False,sp10,GPSR,47,100,49335,"[266.0, 143.0, 246.0, 404.0, 140.0, 18.0, 576.0, 1763.0, 230.0, 298.0, 115.0, 357.0, 1693.0, 152.0, 240.0, 835.0, 127.0, 213.0, 85.0, 383.0, 3563.0, 330.0, 4097.0, 4097.0, 709.0, 302.0, 35.0, 54.0, 109.0, 180.0, 156.0, 269.0, 137.0, 358.0, 10.0, 84.0, 169.0, 4097.0, 177.0, 85.0, 1201.0, 324.0, 215.0, 58.0, 305.0, 249.0, 132.0, 236.0, 298.0, 69.0, 86.0, 231.0, 1026.0, 278.0, 337.0, 1720.0, 130.0, 1392.0, 388.0, 1039.0, 4097.0, 1152.0, 221.0, 280.0, 337.0, 13.0, 370.0, 273.0, 362.0, 96.0, 2521.0, 176.0, 396.0, 1816.0, 215.0, 4097.0, 297.0, 201.0, 136.0, 436.0, 4097.0, 51.0, 157.0, 133.0, 80.0, 163.0, 566.0, 1222.0, 4097.0, 199.0, 978.0, 4097.0, 81.0, 168.0, 28.0, 603.0, 4097.0, 1051.0, 1117.0, 993.0]",GPSR-15
437,Philly,80,0.6,0.0,100,False,sp10,GPSR,58,100,49335,"[1062.0, 273.0, 233.0, 203.0, 24.0, 95.0, 142.0, 1202.0, 256.0, 64.0, 71.0, 158.0, 182.0, 114.0, 244.0, 290.0, 125.0, 416.0, 81.0, 58.0, 247.0, 64.0, 153.0, 190.0, 86.0, 144.0, 258.0, 260.0, 497.0, 55.0, 570.0, 1002.0, 25.0, 230.0, 27.0, 154.0, 71.0, 129.0, 207.0, 151.0, 342.0, 219.0, 94.0, 220.0, 183.0, 138.0, 111.0, 315.0, 120.0, 159.0, 49.0, 270.0, 236.0, 337.0, 28.0, 56.0, 194.0, 449.0, 25.0, 75.0, 227.0, 138.0, 214.0, 619.0, 417.0, 319.0, 24.0, 165.0, 607.0, 824.0, 43.0, 371.0, 308.0, 98.0, 229.0, 390.0, 383.0, 360.0, 78.0, 366.0, 88.0, 568.0, 222.0, 4097.0, 277.0, 496.0, 722.0, 4097.0, 2863.0, 96.0, 350.0, 215.0, 317.0, 316.0, 10.0, 62.0, 91.0, 186.0, 353.0, 469.0]",GPSR
435,Philly,80,0.6,0.0,75,False,sp10,MapMesh,96,100,49335,"[65.0, 486.0, 372.0, 644.0, 245.0, 539.0, 550.0, 520.0, 331.0, 89.0, 770.0, 183.0, 482.0, 500.0, 201.0, 45.0, 708.0, 237.0, 632.0, 528.0, 240.0, 133.0, 205.0, 515.0, 438.0, 383.0, 49.0, 184.0, 625.0, 670.0, 129.0, 513.0, 309.0, 93.0, 123.0, 495.0, 484.0, 635.0, 56.0, 434.0, 733.0, 459.0, 456.0, 101.0, 132.0, 162.0, 137.0, 491.0, 253.0, 112.0, 130.0, 195.0, 658.0, 401.0, 326.0, 264.0, 317.0, 475.0, 381.0, 122.0, 255.0, 61.0, 169.0, 219.0, 120.0, 105.0, 464.0, 500.0, 526.0, 176.0, 656.0, 566.0, 73.0, 475.0, 23.0, 508.0, 35.0, 107.0, 576.0, 156.0, 728.0, 415.0, 322.0, 143.0, 218.0, 499.0, 86.0, 213.0, 91.0, 174.0, 157.0, 253.0, 493.0, 227.0, 17.0, 64.0, 150.0, 450.0, 443.0, 49.0]",MapMesh
270,Phoenix,80,0.6,15.0,100,False,sp10,GPSR,46,100,18213,"[188.0, 254.0, 778.0, 187.0, 2152.0, 824.0, 767.0, 96.0, 21.0, 4097.0, 256.0, 499.0, 90.0, 79.0, 272.0, 167.0, 305.0, 71.0, 151.0, 41.0, 658.0, 3135.0, 178.0, 19.0, 169.0, 81.0, 120.0, 21.0, 53.0, 2033.0, 202.0, 940.0, 168.0, 4097.0, 912.0, 83.0, 256.0, 52.0, 2249.0, 210.0, 67.0, 80.0, 1054.0, 20.0, 502.0, 36.0, 34.0, 1763.0, 412.0, 142.0, 1134.0, 1222.0, 166.0, 36.0, 68.0, 30.0, 122.0, 243.0, 288.0, 182.0, 261.0, 395.0, 220.0, 197.0, 126.0, 205.0, 117.0, 437.0, 51.0, 1225.0, 125.0, 84.0, 108.0, 39.0, 1649.0, 60.0, 1161.0, 76.0, 33.0, 80.0, 211.0, 850.0, 263.0, 4097.0, 108.0, 571.0, 371.0, 63.0, 51.0, 156.0, 426.0, 4097.0, 369.0, 1155.0, 1543.0, 4098.0, 1334.0, 4097.0, 184.0, 149.0]",GPSR-15
268,Phoenix,80,0.6,0.0,100,False,sp10,GPSR,62,100,18213,"[239.0, 184.0, 169.0, 191.0, 47.0, 367.0, 179.0, 581.0, 54.0, 197.0, 146.0, 58.0, 1669.0, 32.0, 113.0, 59.0, 87.0, 63.0, 23.0, 86.0, 143.0, 207.0, 3211.0, 230.0, 127.0, 78.0, 1232.0, 405.0, 11.0, 42.0, 151.0, 262.0, 71.0, 293.0, 255.0, 16.0, 250.0, 96.0, 147.0, 116.0, 263.0, 178.0, 244.0, 172.0, 361.0, 576.0, 773.0, 59.0, 36.0, 236.0, 334.0, 365.0, 321.0, 48.0, 463.0, 4098.0, 245.0, 78.0, 204.0, 159.0, 1062.0, 160.0, 185.0, 13.0, 187.0, 79.0, 108.0, 1294.0, 274.0, 166.0, 25.0, 4097.0, 362.0, 279.0, 733.0, 87.0, 1068.0, 242.0, 2091.0, 151.0, 52.0, 75.0, 133.0, 18.0, 474.0, 53.0, 411.0, 186.0, 153.0, 136.0, 205.0, 706.0, 166.0, 37.0, 92.0, 141.0, 137.0, 51.0, 263.0, 29.0]",GPSR
266,Phoenix,80,0.6,0.0,75,False,sp10,MapMesh,86,100,18213,"[133.0, 186.0, 290.0, 26.0, 355.0, 47.0, 241.0, 369.0, 251.0, 148.0, 25.0, 320.0, 132.0, 58.0, 99.0, 179.0, 146.0, 221.0, 311.0, 36.0, 205.0, 312.0, 49.0, 420.0, 140.0, 105.0, 345.0, 273.0, 15.0, 87.0, 321.0, 308.0, 105.0, 375.0, 432.0, 383.0, 300.0, 74.0, 143.0, 332.0, 291.0, 44.0, 246.0, 35.0, 136.0, 5.0, 1.0, 68.0, 150.0, 390.0, 155.0, 377.0, 321.0, 75.0, 79.0, 414.0, 296.0, 77.0, 246.0, 153.0, 316.0, 150.0, 191.0, 174.0, 65.0, 295.0, 163.0, 218.0, 285.0, 205.0, 116.0, 66.0, 239.0, 36.0, 44.0, 48.0, 344.0, 54.0, 42.0, 59.0, 368.0, 182.0, 322.0, 16.0, 182.0, 15.0, 289.0, 397.0, 238.0, 241.0, 200.0, 310.0, 311.0, 237.0, 259.0, 159.0, 6.0, 362.0, 156.0, 209.0]",MapMesh
419,Reykjavik,80,0.6,15.0,100,False,sp10,GPSR,44,100,18475,"[217.0, 439.0, 4097.0, 130.0, 26.0, 68.0, 195.0, 46.0, 28.0, 24.0, 475.0, 92.0, 30.0, 597.0, 142.0, 56.0, 73.0, 28.0, 334.0, 1188.0, 3563.0, 1689.0, 2365.0, 88.0, 95.0, 198.0, 21.0, 94.0, 183.0, 45.0, 1280.0, 149.0, 297.0, 8.0, 213.0, 4097.0, 350.0, 526.0, 165.0, 101.0, 658.0, 543.0, 124.0, 2210.0, 20.0, 235.0, 180.0, 79.0, 21.0, 14.0, 333.0, 14.0, 810.0, 20.0, 1506.0, 332.0, 246.0, 49.0, 23.0, 184.0, 249.0, 43.0, 4097.0, 2358.0, 142.0, 895.0, 514.0, 482.0, 4012.0, 4098.0, 174.0, 599.0, 57.0, 2449.0, 180.0, 466.0, 40.0, 177.0, 52.0, 4097.0, 4097.0, 84.0, 4098.0, 58.0, 95.0, 4098.0, 477.0, 1890.0, 538.0, 65.0, 96.0, 468.0, 4097.0, 8.0, 3878.0, 169.0, 31.0, 1237.0, 103.0, 15.0]",GPSR-15
417,Reykjavik,80,0.6,0.0,100,False,sp10,GPSR,55,100,18475,"[1202.0, 20.0, 2339.0, 36.0, 78.0, 412.0, 295.0, 52.0, 234.0, 77.0, 102.0, 395.0, 1222.0, 229.0, 73.0, 161.0, 31.0, 642.0, 106.0, 15.0, 657.0, 564.0, 186.0, 1027.0, 72.0, 103.0, 1774.0, 77.0, 1286.0, 40.0, 58.0, 154.0, 771.0, 7.0, 207.0, 620.0, 216.0, 2466.0, 33.0, 144.0, 211.0, 50.0, 959.0, 683.0, 150.0, 880.0, 27.0, 200.0, 626.0, 297.0, 4097.0, 113.0, 63.0, 1364.0, 224.0, 462.0, 38.0, 156.0, 60.0, 182.0, 281.0, 4097.0, 8.0, 110.0, 43.0, 73.0, 190.0, 48.0, 132.0, 23.0, 237.0, 95.0, 23.0, 1406.0, 139.0, 64.0, 349.0, 474.0, 4097.0, 354.0, 385.0, 591.0, 124.0, 99.0, 23.0, 140.0, 597.0, 69.0, 29.0, 555.0, 184.0, 165.0, 205.0, 19.0, 317.0, 46.0, 43.0, 50.0, 18.0, 116.0]",GPSR
415,Reykjavik,80,0.6,0.0,75,False,sp10,MapMesh,88,100,18475,"[294.0, 492.0, 154.0, 116.0, 28.0, 68.0, 261.0, 73.0, 514.0, 22.0, 241.0, 136.0, 25.0, 396.0, 120.0, 112.0, 410.0, 366.0, 379.0, 39.0, 513.0, 148.0, 138.0, 94.0, 190.0, 17.0, 470.0, 723.0, 191.0, 56.0, 87.0, 363.0, 144.0, 332.0, 365.0, 177.0, 66.0, 283.0, 109.0, 21.0, 345.0, 331.0, 205.0, 7.0, 70.0, 205.0, 635.0, 70.0, 61.0, 37.0, 310.0, 96.0, 392.0, 11.0, 504.0, 247.0, 508.0, 317.0, 32.0, 159.0, 518.0, 72.0, 185.0, 338.0, 125.0, 343.0, 457.0, 347.0, 326.0, 342.0, 289.0, 560.0, 44.0, 391.0, 50.0, 350.0, 32.0, 167.0, 40.0, 280.0, 325.0, 11.0, 104.0, 364.0, 17.0, 170.0, 478.0, 65.0, 35.0, 215.0, 367.0, 30.0, 277.0, 16.0, 266.0, 156.0, 299.0, 38.0, 36.0, 352.0]",MapMesh
1260,Rio,80,0.6,0.0,100,False,sp10,GPSR,36,100,128313,"[82.0, 1119.0, 20.0, 428.0, 311.0, 2008.0, 1279.0, 335.0, 689.0, 63.0, 1679.0, 279.0, 356.0, 640.0, 2012.0, 202.0, 63.0, 4097.0, 57.0, 164.0, 38.0, 618.0, 545.0, 631.0, 160.0, 4098.0, 683.0, 4097.0, 342.0, 243.0, 300.0, 812.0, 222.0, 342.0, 49.0, 1709.0, 364.0, 529.0, 165.0, 1108.0, 4097.0, 289.0, 53.0, 812.0, 1221.0, 272.0, 343.0, 451.0, 55.0, 78.0, 107.0, 515.0, 62.0, 1262.0, 590.0, 4097.0, 100.0, 325.0, 156.0, 365.0, 657.0, 565.0, 682.0, 57.0, 2013.0, 318.0, 90.0, 52.0, 811.0, 690.0, 4100.0, 288.0, 759.0, 219.0, 1829.0, 646.0, 1111.0, 541.0, 132.0, 1156.0, 42.0, 615.0, 404.0, 158.0, 723.0, 13.0, 333.0, 153.0, 414.0, 232.0, 197.0, 70.0, 241.0, 368.0, 116.0, 294.0, 126.0, 485.0, 252.0, 850.0]",GPSR
1261,Rio,80,0.6,15.0,100,False,sp10,GPSR,25,100,128313,"[74.0, 603.0, 2884.0, 4097.0, 642.0, 482.0, 317.0, 4097.0, 438.0, 4097.0, 192.0, 58.0, 706.0, 1482.0, 181.0, 112.0, 4098.0, 584.0, 100.0, 2863.0, 38.0, 618.0, 543.0, 762.0, 252.0, 507.0, 4098.0, 792.0, 215.0, 469.0, 483.0, 605.0, 4097.0, 739.0, 1211.0, 1291.0, 338.0, 3107.0, 179.0, 112.0, 3563.0, 383.0, 25.0, 413.0, 54.0, 812.0, 1494.0, 612.0, 63.0, 121.0, 755.0, 759.0, 492.0, 175.0, 1730.0, 4097.0, 214.0, 324.0, 4097.0, 161.0, 92.0, 564.0, 566.0, 364.0, 2204.0, 1458.0, 4097.0, 380.0, 568.0, 59.0, 280.0, 280.0, 250.0, 439.0, 150.0, 171.0, 60.0, 1196.0, 446.0, 1260.0, 657.0, 404.0, 4097.0, 90.0, 852.0, 157.0, 411.0, 105.0, 838.0, 683.0, 586.0, 147.0, 4101.0, 53.0, 447.0, 628.0, 1171.0, 4098.0, 4098.0, 354.0]",GPSR-15
1258,Rio,80,0.6,0.0,75,False,sp10,MapMesh,79,100,128313,"[715.0, 261.0, 64.0, 470.0, 581.0, 516.0, 255.0, 476.0, 48.0, 66.0, 594.0, 545.0, 347.0, 749.0, 477.0, 662.0, 175.0, 742.0, 763.0, 70.0, 273.0, 668.0, 530.0, 110.0, 671.0, 272.0, 453.0, 461.0, 412.0, 744.0, 248.0, 624.0, 454.0, 1218.0, 295.0, 920.0, 828.0, 474.0, 158.0, 27.0, 84.0, 114.0, 431.0, 220.0, 66.0, 590.0, 39.0, 332.0, 830.0, 119.0, 122.0, 208.0, 375.0, 437.0, 777.0, 141.0, 51.0, 354.0, 40.0, 111.0, 718.0, 430.0, 704.0, 49.0, 402.0, 313.0, 434.0, 449.0, 473.0, 545.0, 665.0, 260.0, 520.0, 159.0, 211.0, 530.0, 454.0, 387.0, 84.0, 943.0, 43.0, 626.0, 912.0, 214.0, 442.0, 177.0, 98.0, 89.0, 493.0, 145.0, 151.0, 43.0, 669.0, 356.0, 134.0, 111.0, 110.0, 361.0, 798.0, 519.0]",MapMesh
1374,Rome,80,0.6,0.0,75,False,sp10,MapMesh,53,100,207054,"[991.0, 14.0, 138.0, 540.0, 506.0, 286.0, 913.0, 904.0, 938.0, 457.0, 83.0, 318.0, 996.0, 135.0, 403.0, 105.0, 857.0, 276.0, 1632.0, 146.0, 1189.0, 319.0, 208.0, 547.0, 867.0, 138.0, 102.0, 814.0, 166.0, 9.0, 397.0, 780.0, 879.0, 700.0, 194.0, 919.0, 433.0, 31.0, 994.0, 1426.0, 1690.0, 749.0, 163.0, 1423.0, 351.0, 634.0, 947.0, 693.0, 199.0, 137.0, 97.0, 1438.0, 766.0, 90.0, 155.0, 353.0, 10.0, 822.0, 1546.0, 1186.0, 115.0, 47.0, 1155.0, 639.0, 251.0, 1425.0, 894.0, 1103.0, 514.0, 316.0, 80.0, 624.0, 419.0, 370.0, 179.0, 1527.0, 1060.0, 827.0, 178.0, 1561.0, 725.0, 848.0, 604.0, 600.0, 511.0, 1136.0, 179.0, 1008.0, 234.0, 193.0, 97.0, 160.0, 486.0, 1458.0, 1232.0, 779.0, 1553.0, 358.0, 137.0, 193.0]",MapMesh
1377,Rome,80,0.6,15.0,100,False,sp10,GPSR,16,100,207054,"[657.0, 544.0, 2334.0, 440.0, 360.0, 114.0, 799.0, 557.0, 4097.0, 3.0, 164.0, 102.0, 1571.0, 1046.0, 240.0, 4097.0, 304.0, 76.0, 2660.0, 180.0, 4097.0, 289.0, 863.0, 855.0, 491.0, 759.0, 944.0, 733.0, 591.0, 190.0, 616.0, 2361.0, 343.0, 392.0, 104.0, 243.0, 456.0, 76.0, 142.0, 879.0, 38.0, 618.0, 4100.0, 494.0, 638.0, 857.0, 1552.0, 64.0, 1261.0, 447.0, 4097.0, 1093.0, 172.0, 163.0, 117.0, 73.0, 25.0, 2416.0, 33.0, 1905.0, 539.0, 117.0, 2905.0, 230.0, 1456.0, 1224.0, 4097.0, 2225.0, 1542.0, 105.0, 4097.0, 1059.0, 170.0, 403.0, 3813.0, 1504.0, 623.0, 426.0, 165.0, 4099.0, 657.0, 543.0, 614.0, 4098.0, 1704.0, 212.0, 3631.0, 1334.0, 1085.0, 179.0, 836.0, 4097.0, 289.0, 558.0, 331.0, 179.0, 4097.0, 1040.0, 48.0, 574.0]",GPSR-15
1376,Rome,80,0.6,0.0,100,False,sp10,GPSR,25,100,207054,"[1203.0, 595.0, 160.0, 845.0, 498.0, 488.0, 183.0, 1264.0, 1018.0, 188.0, 24.0, 229.0, 407.0, 441.0, 62.0, 683.0, 61.0, 494.0, 871.0, 1389.0, 1062.0, 902.0, 34.0, 26.0, 356.0, 115.0, 465.0, 581.0, 245.0, 3.0, 394.0, 193.0, 864.0, 59.0, 190.0, 2115.0, 321.0, 66.0, 294.0, 4097.0, 1062.0, 139.0, 19.0, 741.0, 1213.0, 62.0, 321.0, 824.0, 144.0, 720.0, 598.0, 1763.0, 171.0, 45.0, 102.0, 268.0, 18.0, 76.0, 63.0, 1365.0, 658.0, 261.0, 1043.0, 306.0, 1706.0, 1274.0, 1860.0, 504.0, 684.0, 183.0, 4097.0, 213.0, 1946.0, 858.0, 468.0, 4020.0, 85.0, 179.0, 113.0, 1805.0, 657.0, 566.0, 547.0, 223.0, 1981.0, 1273.0, 600.0, 251.0, 321.0, 48.0, 122.0, 273.0, 1491.0, 421.0, 72.0, 1217.0, 1686.0, 496.0, 50.0, 457.0]",GPSR
628,Sanfrancisco,80,0.6,15.0,100,False,sp10,GPSR,30,100,138056,"[280.0, 114.0, 189.0, 477.0, 1742.0, 316.0, 412.0, 26.0, 43.0, 779.0, 54.0, 54.0, 3805.0, 4097.0, 543.0, 226.0, 471.0, 472.0, 225.0, 406.0, 693.0, 528.0, 328.0, 347.0, 1663.0, 43.0, 186.0, 183.0, 113.0, 191.0, 105.0, 373.0, 68.0, 4097.0, 3330.0, 465.0, 46.0, 24.0, 343.0, 49.0, 250.0, 406.0, 405.0, 138.0, 703.0, 56.0, 650.0, 948.0, 823.0, 865.0, 1496.0, 1082.0, 4097.0, 1081.0, 629.0, 529.0, 246.0, 848.0, 173.0, 162.0, 657.0, 201.0, 202.0, 140.0, 2359.0, 230.0, 297.0, 295.0, 216.0, 431.0, 138.0, 124.0, 232.0, 1197.0, 626.0, 260.0, 215.0, 170.0, 46.0, 4097.0, 4097.0, 259.0, 30.0, 53.0, 429.0, 1604.0, 302.0, 839.0, 683.0, 243.0, 696.0, 262.0, 224.0, 4097.0, 55.0, 533.0, 29.0, 452.0, 367.0, 334.0]",GPSR-15
624,Sanfrancisco,80,0.6,0.0,75,False,sp10,MapMesh,95,100,138056,"[729.0, 259.0, 657.0, 845.0, 226.0, 1188.0, 119.0, 297.0, 251.0, 647.0, 156.0, 87.0, 225.0, 792.0, 442.0, 555.0, 160.0, 133.0, 227.0, 728.0, 333.0, 211.0, 183.0, 634.0, 382.0, 1215.0, 806.0, 790.0, 1090.0, 203.0, 537.0, 181.0, 212.0, 96.0, 312.0, 1258.0, 51.0, 862.0, 1351.0, 460.0, 278.0, 258.0, 118.0, 286.0, 491.0, 282.0, 329.0, 938.0, 778.0, 751.0, 951.0, 145.0, 1267.0, 547.0, 441.0, 234.0, 123.0, 427.0, 342.0, 775.0, 594.0, 1510.0, 374.0, 260.0, 920.0, 234.0, 503.0, 150.0, 332.0, 153.0, 143.0, 259.0, 57.0, 159.0, 574.0, 436.0, 1305.0, 616.0, 141.0, 305.0, 234.0, 579.0, 125.0, 304.0, 1134.0, 369.0, 877.0, 1055.0, 377.0, 370.0, 270.0, 178.0, 338.0, 834.0, 612.0, 796.0, 586.0, 1062.0, 565.0, 579.0]",MapMesh
626,Sanfrancisco,80,0.6,0.0,100,False,sp10,GPSR,48,100,138056,"[252.0, 105.0, 162.0, 334.0, 205.0, 139.0, 207.0, 390.0, 162.0, 2403.0, 19.0, 44.0, 817.0, 319.0, 596.0, 210.0, 96.0, 469.0, 386.0, 26.0, 538.0, 118.0, 313.0, 354.0, 633.0, 1602.0, 259.0, 169.0, 376.0, 19.0, 51.0, 362.0, 61.0, 886.0, 1025.0, 457.0, 551.0, 541.0, 163.0, 290.0, 474.0, 63.0, 683.0, 578.0, 322.0, 233.0, 796.0, 381.0, 25.0, 412.0, 120.0, 93.0, 241.0, 419.0, 147.0, 278.0, 175.0, 142.0, 281.0, 502.0, 209.0, 42.0, 214.0, 189.0, 545.0, 394.0, 361.0, 652.0, 444.0, 478.0, 69.0, 186.0, 183.0, 2497.0, 255.0, 424.0, 460.0, 684.0, 651.0, 167.0, 399.0, 263.0, 230.0, 308.0, 446.0, 313.0, 1266.0, 331.0, 1690.0, 852.0, 641.0, 30.0, 217.0, 1620.0, 336.0, 1001.0, 82.0, 478.0, 944.0, 286.0]",GPSR
399,Santiago,80,0.6,15.0,100,False,sp10,GPSR,45,100,41823,"[177.0, 3385.0, 361.0, 1327.0, 256.0, 4097.0, 125.0, 224.0, 4097.0, 195.0, 651.0, 76.0, 462.0, 4097.0, 272.0, 366.0, 179.0, 76.0, 308.0, 153.0, 72.0, 57.0, 236.0, 289.0, 4097.0, 4098.0, 316.0, 252.0, 2341.0, 195.0, 283.0, 109.0, 66.0, 113.0, 4097.0, 78.0, 1562.0, 110.0, 308.0, 411.0, 1410.0, 258.0, 295.0, 4097.0, 4097.0, 1302.0, 481.0, 122.0, 192.0, 537.0, 4097.0, 4097.0, 242.0, 385.0, 2370.0, 338.0, 117.0, 804.0, 242.0, 83.0, 1203.0, 626.0, 1732.0, 394.0, 428.0, 196.0, 361.0, 307.0, 498.0, 126.0, 4097.0, 285.0, 36.0, 204.0, 354.0, 413.0, 39.0, 1879.0, 1148.0, 228.0, 263.0, 274.0, 119.0, 404.0, 158.0, 187.0, 554.0, 1571.0, 25.0, 230.0, 183.0, 113.0, 4100.0, 110.0, 93.0, 1560.0, 102.0, 4097.0, 103.0, 98.0]",GPSR-15
397,Santiago,80,0.6,0.0,100,False,sp10,GPSR,57,100,41823,"[1410.0, 228.0, 267.0, 56.0, 4098.0, 412.0, 273.0, 138.0, 729.0, 213.0, 4097.0, 77.0, 790.0, 339.0, 54.0, 64.0, 98.0, 231.0, 411.0, 87.0, 197.0, 110.0, 348.0, 327.0, 78.0, 288.0, 154.0, 317.0, 1738.0, 209.0, 200.0, 72.0, 59.0, 26.0, 252.0, 1718.0, 206.0, 78.0, 289.0, 49.0, 176.0, 250.0, 229.0, 290.0, 114.0, 149.0, 211.0, 280.0, 199.0, 1271.0, 227.0, 156.0, 123.0, 260.0, 96.0, 2062.0, 92.0, 274.0, 135.0, 101.0, 62.0, 53.0, 235.0, 304.0, 392.0, 151.0, 19.0, 260.0, 317.0, 158.0, 308.0, 1237.0, 55.0, 120.0, 51.0, 57.0, 297.0, 98.0, 198.0, 383.0, 343.0, 313.0, 137.0, 266.0, 159.0, 179.0, 358.0, 313.0, 52.0, 107.0, 539.0, 320.0, 417.0, 245.0, 315.0, 311.0, 298.0, 562.0, 196.0, 179.0]",GPSR
395,Santiago,80,0.6,0.0,75,False,sp10,MapMesh,93,100,41823,"[265.0, 122.0, 337.0, 499.0, 192.0, 204.0, 116.0, 449.0, 374.0, 385.0, 292.0, 72.0, 44.0, 18.0, 394.0, 542.0, 255.0, 94.0, 305.0, 333.0, 152.0, 402.0, 98.0, 501.0, 515.0, 265.0, 449.0, 241.0, 29.0, 73.0, 516.0, 230.0, 535.0, 192.0, 382.0, 406.0, 285.0, 183.0, 485.0, 166.0, 149.0, 341.0, 448.0, 118.0, 542.0, 245.0, 365.0, 125.0, 441.0, 360.0, 521.0, 176.0, 249.0, 357.0, 180.0, 411.0, 82.0, 186.0, 452.0, 59.0, 272.0, 257.0, 558.0, 479.0, 291.0, 130.0, 761.0, 287.0, 332.0, 385.0, 340.0, 141.0, 87.0, 324.0, 265.0, 77.0, 62.0, 409.0, 280.0, 75.0, 75.0, 71.0, 364.0, 383.0, 536.0, 197.0, 286.0, 355.0, 412.0, 121.0, 239.0, 575.0, 55.0, 81.0, 32.0, 89.0, 240.0, 88.0, 626.0, 455.0]",MapMesh
226,Sao Paulo,80,0.6,0.0,75,False,sp10,MapMesh,100,100,15259,"[137.0, 292.0, 201.0, 52.0, 80.0, 137.0, 212.0, 212.0, 114.0, 171.0, 49.0, 62.0, 66.0, 153.0, 79.0, 100.0, 135.0, 29.0, 14.0, 126.0, 141.0, 33.0, 116.0, 154.0, 23.0, 25.0, 168.0, 82.0, 202.0, 74.0, 164.0, 125.0, 188.0, 106.0, 37.0, 62.0, 109.0, 21.0, 187.0, 162.0, 118.0, 201.0, 90.0, 107.0, 49.0, 161.0, 58.0, 139.0, 289.0, 121.0, 160.0, 189.0, 73.0, 159.0, 265.0, 24.0, 301.0, 54.0, 162.0, 61.0, 188.0, 75.0, 5.0, 170.0, 110.0, 92.0, 154.0, 211.0, 171.0, 138.0, 22.0, 45.0, 270.0, 75.0, 29.0, 114.0, 202.0, 183.0, 70.0, 178.0, 158.0, 76.0, 99.0, 246.0, 85.0, 100.0, 42.0, 94.0, 217.0, 37.0, 220.0, 102.0, 218.0, 50.0, 68.0, 139.0, 157.0, 151.0, 182.0, 28.0]",MapMesh
228,Sao Paulo,80,0.6,0.0,100,False,sp10,GPSR,87,100,15259,"[154.0, 62.0, 94.0, 128.0, 29.0, 86.0, 98.0, 116.0, 234.0, 36.0, 268.0, 94.0, 14.0, 60.0, 105.0, 147.0, 101.0, 117.0, 167.0, 35.0, 3563.0, 207.0, 118.0, 87.0, 39.0, 173.0, 37.0, 68.0, 87.0, 106.0, 219.0, 54.0, 97.0, 169.0, 215.0, 28.0, 246.0, 43.0, 28.0, 23.0, 133.0, 261.0, 243.0, 47.0, 84.0, 153.0, 168.0, 271.0, 173.0, 153.0, 72.0, 196.0, 86.0, 65.0, 73.0, 102.0, 150.0, 42.0, 15.0, 161.0, 124.0, 40.0, 131.0, 105.0, 23.0, 17.0, 146.0, 64.0, 180.0, 84.0, 161.0, 179.0, 208.0, 97.0, 51.0, 59.0, 92.0, 24.0, 157.0, 77.0, 189.0, 105.0, 5.0, 153.0, 152.0, 63.0, 87.0, 234.0, 151.0, 126.0, 21.0, 64.0, 231.0, 114.0, 42.0, 122.0, 123.0, 189.0, 107.0, 81.0]",GPSR
230,Sao Paulo,80,0.6,15.0,100,False,sp10,GPSR,50,100,15259,"[159.0, 74.0, 303.0, 124.0, 30.0, 368.0, 101.0, 56.0, 272.0, 44.0, 2847.0, 52.0, 209.0, 4097.0, 110.0, 157.0, 109.0, 1309.0, 1313.0, 49.0, 135.0, 521.0, 2905.0, 409.0, 60.0, 4097.0, 1945.0, 86.0, 276.0, 123.0, 747.0, 149.0, 96.0, 52.0, 150.0, 32.0, 463.0, 44.0, 467.0, 32.0, 658.0, 1247.0, 57.0, 2013.0, 153.0, 62.0, 1056.0, 4097.0, 252.0, 109.0, 21.0, 78.0, 143.0, 110.0, 68.0, 137.0, 4097.0, 4097.0, 92.0, 164.0, 119.0, 245.0, 248.0, 42.0, 544.0, 4097.0, 4097.0, 231.0, 156.0, 132.0, 37.0, 342.0, 77.0, 1373.0, 10.0, 223.0, 175.0, 47.0, 23.0, 174.0, 129.0, 38.0, 488.0, 122.0, 4097.0, 374.0, 169.0, 4098.0, 183.0, 26.0, 344.0, 4097.0, 2558.0, 338.0, 61.0, 4097.0, 1434.0, 29.0, 144.0, 131.0]",GPSR-15
1108,Seoul,80,0.6,15.0,100,False,sp10,GPSR,21,100,68178,"[657.0, 52.0, 4097.0, 4097.0, 827.0, 344.0, 4097.0, 74.0, 74.0, 241.0, 336.0, 74.0, 169.0, 84.0, 167.0, 4097.0, 30.0, 77.0, 241.0, 4097.0, 3537.0, 439.0, 409.0, 53.0, 170.0, 639.0, 3051.0, 482.0, 842.0, 4011.0, 1801.0, 71.0, 586.0, 632.0, 3627.0, 111.0, 352.0, 40.0, 815.0, 607.0, 538.0, 119.0, 60.0, 344.0, 138.0, 19.0, 255.0, 322.0, 67.0, 129.0, 1973.0, 122.0, 430.0, 40.0, 685.0, 852.0, 154.0, 214.0, 271.0, 29.0, 4097.0, 289.0, 53.0, 812.0, 3048.0, 557.0, 768.0, 447.0, 111.0, 248.0, 4097.0, 4097.0, 1732.0, 108.0, 351.0, 52.0, 298.0, 122.0, 2757.0, 1199.0, 1062.0, 2500.0, 43.0, 1645.0, 1478.0, 17.0, 28.0, 711.0, 2240.0, 568.0, 1162.0, 1731.0, 853.0, 696.0, 358.0, 338.0, 4097.0, 235.0, 71.0, 42.0]",GPSR-15
1106,Seoul,80,0.6,0.0,100,False,sp10,GPSR,37,100,68178,"[1222.0, 2158.0, 4098.0, 136.0, 215.0, 469.0, 433.0, 892.0, 2412.0, 79.0, 650.0, 26.0, 343.0, 1275.0, 329.0, 165.0, 142.0, 383.0, 60.0, 44.0, 1062.0, 898.0, 1832.0, 592.0, 54.0, 808.0, 1497.0, 343.0, 110.0, 18.0, 1079.0, 1654.0, 102.0, 1402.0, 288.0, 56.0, 117.0, 115.0, 345.0, 622.0, 1222.0, 1583.0, 59.0, 696.0, 151.0, 376.0, 229.0, 931.0, 75.0, 1448.0, 4097.0, 146.0, 365.0, 42.0, 63.0, 1302.0, 375.0, 465.0, 405.0, 513.0, 1063.0, 736.0, 1762.0, 95.0, 134.0, 180.0, 116.0, 1160.0, 1346.0, 131.0, 46.0, 80.0, 253.0, 1189.0, 733.0, 591.0, 327.0, 1505.0, 1310.0, 365.0, 1802.0, 37.0, 4097.0, 323.0, 469.0, 17.0, 869.0, 77.0, 74.0, 130.0, 74.0, 73.0, 177.0, 71.0, 131.0, 606.0, 28.0, 939.0, 169.0, 4097.0]",GPSR
1104,Seoul,80,0.6,0.0,75,False,sp10,MapMesh,79,100,68178,"[719.0, 645.0, 241.0, 68.0, 146.0, 652.0, 132.0, 720.0, 269.0, 226.0, 335.0, 124.0, 750.0, 909.0, 686.0, 500.0, 712.0, 4.0, 88.0, 313.0, 233.0, 67.0, 300.0, 834.0, 395.0, 671.0, 201.0, 53.0, 49.0, 113.0, 196.0, 76.0, 100.0, 61.0, 92.0, 497.0, 39.0, 554.0, 16.0, 765.0, 863.0, 115.0, 195.0, 977.0, 652.0, 200.0, 288.0, 141.0, 9.0, 447.0, 877.0, 373.0, 274.0, 65.0, 574.0, 156.0, 64.0, 281.0, 93.0, 50.0, 296.0, 439.0, 187.0, 354.0, 221.0, 216.0, 135.0, 327.0, 80.0, 18.0, 548.0, 341.0, 86.0, 893.0, 276.0, 62.0, 137.0, 130.0, 276.0, 401.0, 632.0, 246.0, 53.0, 870.0, 141.0, 241.0, 295.0, 13.0, 118.0, 259.0, 677.0, 163.0, 300.0, 28.0, 51.0, 586.0, 331.0, 495.0, 418.0, 171.0]",MapMesh
1543,Sydneyactual,80,0.6,15.0,100,False,sp10,GPSR,32,100,60169,"[165.0, 491.0, 428.0, 3300.0, 662.0, 203.0, 404.0, 119.0, 330.0, 4097.0, 389.0, 288.0, 577.0, 1678.0, 50.0, 1708.0, 701.0, 178.0, 289.0, 131.0, 657.0, 4097.0, 276.0, 143.0, 76.0, 1525.0, 36.0, 298.0, 504.0, 164.0, 66.0, 65.0, 4097.0, 1177.0, 691.0, 129.0, 31.0, 379.0, 177.0, 296.0, 218.0, 26.0, 271.0, 685.0, 18.0, 187.0, 2126.0, 69.0, 186.0, 124.0, 41.0, 4098.0, 63.0, 127.0, 50.0, 64.0, 4097.0, 546.0, 180.0, 157.0, 657.0, 132.0, 1116.0, 89.0, 1609.0, 4098.0, 597.0, 355.0, 4097.0, 41.0, 338.0, 120.0, 274.0, 301.0, 31.0, 180.0, 852.0, 539.0, 631.0, 4097.0, 657.0, 3320.0, 113.0, 1161.0, 216.0, 632.0, 81.0, 215.0, 329.0, 99.0, 103.0, 177.0, 504.0, 213.0, 221.0, 58.0, 189.0, 483.0, 254.0, 352.0]",GPSR-15
1539,Sydneyactual,80,0.6,0.0,75,False,sp10,MapMesh,85,100,60169,"[263.0, 134.0, 584.0, 222.0, 307.0, 28.0, 558.0, 199.0, 330.0, 177.0, 196.0, 577.0, 331.0, 189.0, 28.0, 485.0, 51.0, 166.0, 545.0, 362.0, 148.0, 693.0, 262.0, 237.0, 23.0, 194.0, 347.0, 220.0, 564.0, 167.0, 361.0, 271.0, 533.0, 32.0, 436.0, 16.0, 663.0, 165.0, 117.0, 113.0, 376.0, 625.0, 109.0, 176.0, 4.0, 290.0, 33.0, 457.0, 317.0, 103.0, 53.0, 80.0, 190.0, 85.0, 52.0, 114.0, 546.0, 232.0, 130.0, 868.0, 488.0, 361.0, 223.0, 23.0, 367.0, 641.0, 66.0, 170.0, 720.0, 108.0, 75.0, 781.0, 152.0, 58.0, 831.0, 75.0, 629.0, 738.0, 202.0, 472.0, 128.0, 20.0, 359.0, 14.0, 358.0, 503.0, 505.0, 54.0, 611.0, 182.0, 21.0, 16.0, 27.0, 125.0, 61.0, 240.0, 233.0, 531.0, 773.0, 661.0]",MapMesh
1541,Sydneyactual,80,0.6,0.0,100,False,sp10,GPSR,53,100,60169,"[176.0, 19.0, 234.0, 476.0, 220.0, 92.0, 439.0, 62.0, 180.0, 127.0, 30.0, 547.0, 44.0, 120.0, 56.0, 384.0, 111.0, 229.0, 43.0, 780.0, 1964.0, 726.0, 284.0, 160.0, 425.0, 230.0, 21.0, 158.0, 116.0, 294.0, 64.0, 46.0, 754.0, 97.0, 1123.0, 146.0, 995.0, 434.0, 163.0, 328.0, 288.0, 112.0, 256.0, 276.0, 267.0, 702.0, 2070.0, 317.0, 146.0, 191.0, 618.0, 2239.0, 125.0, 285.0, 38.0, 80.0, 794.0, 2945.0, 276.0, 79.0, 472.0, 655.0, 222.0, 57.0, 4097.0, 1607.0, 88.0, 200.0, 648.0, 112.0, 118.0, 458.0, 296.0, 587.0, 101.0, 80.0, 144.0, 119.0, 222.0, 921.0, 175.0, 481.0, 464.0, 219.0, 617.0, 1646.0, 309.0, 118.0, 353.0, 2389.0, 344.0, 296.0, 837.0, 526.0, 704.0, 20.0, 218.0, 187.0, 112.0, 44.0]",GPSR
864,Tehran,80,0.6,15.0,100,False,sp10,GPSR,29,100,35267,"[4097.0, 344.0, 86.0, 721.0, 501.0, 952.0, 42.0, 17.0, 11.0, 4097.0, 65.0, 10.0, 120.0, 4098.0, 44.0, 49.0, 173.0, 4098.0, 99.0, 539.0, 657.0, 4100.0, 10.0, 38.0, 29.0, 415.0, 636.0, 859.0, 4097.0, 459.0, 4098.0, 36.0, 162.0, 110.0, 357.0, 4006.0, 279.0, 45.0, 67.0, 703.0, 90.0, 566.0, 220.0, 183.0, 159.0, 2869.0, 295.0, 82.0, 781.0, 85.0, 1137.0, 302.0, 85.0, 1007.0, 4097.0, 87.0, 3385.0, 629.0, 4097.0, 193.0, 1201.0, 2361.0, 413.0, 114.0, 4097.0, 4097.0, 255.0, 1876.0, 29.0, 134.0, 318.0, 66.0, 40.0, 256.0, 173.0, 163.0, 89.0, 1376.0, 3287.0, 113.0, 657.0, 543.0, 2335.0, 25.0, 4097.0, 129.0, 41.0, 1026.0, 532.0, 339.0, 344.0, 4097.0, 147.0, 4097.0, 195.0, 397.0, 1165.0, 185.0, 106.0, 143.0]",GPSR-15
860,Tehran,80,0.6,0.0,75,False,sp10,MapMesh,65,100,35267,"[151.0, 182.0, 363.0, 384.0, 397.0, 1.0, 230.0, 372.0, 214.0, 106.0, 241.0, 56.0, 95.0, 360.0, 379.0, 175.0, 101.0, 136.0, 540.0, 320.0, 66.0, 603.0, 84.0, 281.0, 435.0, 36.0, 209.0, 427.0, 629.0, 10.0, 234.0, 217.0, 90.0, 369.0, 169.0, 747.0, 140.0, 109.0, 644.0, 60.0, 90.0, 51.0, 183.0, 584.0, 376.0, 232.0, 57.0, 59.0, 69.0, 27.0, 445.0, 695.0, 95.0, 945.0, 344.0, 89.0, 74.0, 44.0, 3.0, 2.0, 158.0, 254.0, 23.0, 22.0, 19.0, 136.0, 288.0, 250.0, 26.0, 242.0, 389.0, 86.0, 72.0, 61.0, 322.0, 545.0, 297.0, 37.0, 10.0, 85.0, 195.0, 635.0, 122.0, 896.0, 813.0, 89.0, 350.0, 0.0, 620.0, 462.0, 61.0, 10.0, 121.0, 24.0, 28.0, 461.0, 385.0, 232.0, 76.0, 124.0]",MapMesh
862,Tehran,80,0.6,0.0,100,False,sp10,GPSR,39,100,35267,"[657.0, 566.0, 738.0, 1599.0, 413.0, 38.0, 76.0, 1159.0, 1526.0, 517.0, 192.0, 341.0, 138.0, 574.0, 172.0, 66.0, 859.0, 84.0, 568.0, 112.0, 1410.0, 360.0, 3.0, 30.0, 26.0, 165.0, 425.0, 426.0, 326.0, 420.0, 492.0, 75.0, 218.0, 83.0, 4097.0, 559.0, 948.0, 36.0, 1348.0, 1730.0, 243.0, 818.0, 899.0, 429.0, 413.0, 286.0, 85.0, 913.0, 266.0, 161.0, 1954.0, 86.0, 43.0, 141.0, 476.0, 151.0, 84.0, 27.0, 127.0, 167.0, 1964.0, 841.0, 74.0, 1091.0, 393.0, 22.0, 50.0, 17.0, 1650.0, 365.0, 88.0, 8.0, 118.0, 38.0, 17.0, 610.0, 255.0, 179.0, 98.0, 130.0, 80.0, 361.0, 215.0, 2905.0, 413.0, 4097.0, 60.0, 76.0, 333.0, 59.0, 179.0, 887.0, 402.0, 1674.0, 70.0, 95.0, 879.0, 212.0, 233.0, 106.0]",GPSR
455,Tokyo,80,0.6,0.0,75,False,sp10,MapMesh,100,100,64209,"[253.0, 216.0, 367.0, 93.0, 429.0, 89.0, 106.0, 141.0, 105.0, 206.0, 69.0, 291.0, 283.0, 188.0, 85.0, 194.0, 241.0, 95.0, 182.0, 259.0, 100.0, 392.0, 384.0, 75.0, 90.0, 37.0, 412.0, 196.0, 47.0, 281.0, 260.0, 278.0, 104.0, 92.0, 190.0, 403.0, 134.0, 80.0, 261.0, 335.0, 145.0, 75.0, 250.0, 197.0, 50.0, 234.0, 378.0, 78.0, 355.0, 185.0, 116.0, 244.0, 281.0, 200.0, 308.0, 42.0, 328.0, 339.0, 146.0, 543.0, 208.0, 208.0, 314.0, 149.0, 135.0, 108.0, 294.0, 185.0, 177.0, 314.0, 344.0, 163.0, 109.0, 218.0, 403.0, 140.0, 86.0, 81.0, 352.0, 103.0, 359.0, 348.0, 318.0, 235.0, 84.0, 254.0, 291.0, 252.0, 119.0, 422.0, 196.0, 214.0, 87.0, 235.0, 331.0, 181.0, 297.0, 8.0, 208.0, 36.0]",MapMesh
457,Tokyo,80,0.6,0.0,100,False,sp10,GPSR,61,100,64209,"[458.0, 198.0, 404.0, 362.0, 103.0, 339.0, 353.0, 335.0, 149.0, 853.0, 230.0, 290.0, 131.0, 169.0, 469.0, 174.0, 219.0, 11.0, 308.0, 45.0, 263.0, 1536.0, 162.0, 188.0, 196.0, 122.0, 471.0, 246.0, 294.0, 50.0, 25.0, 238.0, 154.0, 429.0, 53.0, 178.0, 133.0, 122.0, 376.0, 95.0, 157.0, 470.0, 29.0, 96.0, 128.0, 10.0, 326.0, 187.0, 55.0, 381.0, 1392.0, 78.0, 187.0, 28.0, 69.0, 455.0, 158.0, 112.0, 51.0, 866.0, 320.0, 316.0, 564.0, 142.0, 564.0, 95.0, 223.0, 205.0, 147.0, 380.0, 90.0, 450.0, 286.0, 183.0, 95.0, 18.0, 293.0, 96.0, 307.0, 348.0, 173.0, 106.0, 298.0, 77.0, 56.0, 319.0, 166.0, 108.0, 2253.0, 42.0, 130.0, 237.0, 116.0, 289.0, 58.0, 39.0, 1993.0, 272.0, 168.0, 568.0]",GPSR
459,Tokyo,80,0.6,15.0,100,False,sp10,GPSR,43,100,64209,"[359.0, 297.0, 564.0, 121.0, 454.0, 114.0, 50.0, 218.0, 1058.0, 17.0, 57.0, 217.0, 25.0, 230.0, 2315.0, 287.0, 78.0, 636.0, 306.0, 70.0, 204.0, 145.0, 307.0, 330.0, 58.0, 152.0, 609.0, 98.0, 2477.0, 52.0, 153.0, 656.0, 854.0, 305.0, 62.0, 84.0, 170.0, 16.0, 30.0, 579.0, 293.0, 363.0, 404.0, 208.0, 211.0, 422.0, 1188.0, 254.0, 212.0, 43.0, 365.0, 225.0, 178.0, 62.0, 811.0, 172.0, 1352.0, 138.0, 577.0, 376.0, 658.0, 403.0, 139.0, 101.0, 2489.0, 10.0, 172.0, 113.0, 68.0, 402.0, 687.0, 379.0, 259.0, 143.0, 695.0, 495.0, 176.0, 211.0, 215.0, 39.0, 494.0, 567.0, 159.0, 741.0, 1572.0, 351.0, 87.0, 310.0, 100.0, 1474.0, 292.0, 269.0, 4097.0, 298.0, 493.0, 235.0, 211.0, 18.0, 337.0, 44.0]",GPSR-15
912,Toronto,80,0.6,0.0,75,False,sp10,MapMesh,96,100,139756,"[829.0, 515.0, 462.0, 425.0, 507.0, 658.0, 732.0, 515.0, 621.0, 426.0, 480.0, 359.0, 348.0, 997.0, 263.0, 186.0, 602.0, 710.0, 462.0, 713.0, 285.0, 859.0, 759.0, 229.0, 473.0, 638.0, 496.0, 93.0, 232.0, 267.0, 246.0, 464.0, 384.0, 713.0, 209.0, 562.0, 350.0, 61.0, 682.0, 0.0, 682.0, 539.0, 195.0, 405.0, 939.0, 538.0, 232.0, 285.0, 222.0, 830.0, 336.0, 236.0, 416.0, 559.0, 766.0, 296.0, 540.0, 353.0, 611.0, 261.0, 340.0, 342.0, 782.0, 540.0, 589.0, 301.0, 0.0, 658.0, 444.0, 491.0, 1045.0, 496.0, 0.0, 823.0, 484.0, 348.0, 492.0, 532.0, 376.0, 214.0, 416.0, 283.0, 373.0, 976.0, 688.0, 357.0, 71.0, 657.0, 439.0, 242.0, 168.0, 459.0, 428.0, 258.0, 212.0, 600.0, 578.0, 784.0, 218.0, 428.0]",MapMesh
914,Toronto,80,0.6,0.0,100,False,sp10,GPSR,44,100,139756,"[163.0, 103.0, 389.0, 544.0, 4097.0, 361.0, 94.0, 346.0, 371.0, 271.0, 217.0, 585.0, 283.0, 206.0, 250.0, 8.0, 897.0, 1317.0, 189.0, 534.0, 1802.0, 395.0, 492.0, 1102.0, 279.0, 17.0, 295.0, 664.0, 200.0, 1222.0, 273.0, 28.0, 1587.0, 1029.0, 334.0, 2019.0, 1021.0, 25.0, 212.0, 130.0, 657.0, 4097.0, 730.0, 1262.0, 29.0, 581.0, 257.0, 684.0, 609.0, 1163.0, 222.0, 464.0, 2007.0, 420.0, 317.0, 232.0, 465.0, 207.0, 253.0, 71.0, 394.0, 668.0, 508.0, 206.0, 185.0, 1059.0, 537.0, 116.0, 275.0, 16.0, 295.0, 171.0, 339.0, 1018.0, 231.0, 357.0, 85.0, 87.0, 167.0, 16.0, 438.0, 218.0, 405.0, 138.0, 19.0, 1742.0, 179.0, 235.0, 228.0, 776.0, 645.0, 220.0, 503.0, 973.0, 16.0, 640.0, 226.0, 260.0, 144.0, 338.0]",GPSR
916,Toronto,80,0.6,15.0,100,False,sp10,GPSR,32,100,139756,"[155.0, 103.0, 397.0, 2879.0, 435.0, 380.0, 88.0, 412.0, 896.0, 400.0, 197.0, 396.0, 363.0, 212.0, 261.0, 244.0, 470.0, 1325.0, 216.0, 333.0, 477.0, 180.0, 403.0, 139.0, 20.0, 4098.0, 171.0, 320.0, 262.0, 26.0, 4097.0, 234.0, 1026.0, 1334.0, 1360.0, 4103.0, 1917.0, 185.0, 107.0, 4097.0, 398.0, 258.0, 566.0, 211.0, 475.0, 1624.0, 25.0, 125.0, 104.0, 183.0, 303.0, 158.0, 4097.0, 3722.0, 3343.0, 4100.0, 4097.0, 73.0, 113.0, 238.0, 358.0, 298.0, 545.0, 205.0, 2153.0, 152.0, 1536.0, 638.0, 4097.0, 2809.0, 343.0, 1023.0, 4097.0, 1061.0, 279.0, 754.0, 465.0, 1454.0, 3219.0, 2580.0, 539.0, 443.0, 240.0, 2338.0, 230.0, 179.0, 117.0, 294.0, 589.0, 275.0, 319.0, 1176.0, 869.0, 745.0, 281.0, 256.0, 708.0, 1849.0, 1335.0, 343.0]",GPSR-15
21,Vatican,80,0.6,0.0,75,False,sp10,MapMesh,93,100,762,"[91.0, 109.0, 28.0, 3.0, 69.0, 51.0, 109.0, 42.0, 6.0, 57.0, 3.0, 17.0, 77.0, 25.0, 19.0, 91.0, 15.0, 28.0, 31.0, 60.0, 55.0, 29.0, 23.0, 11.0, 77.0, 42.0, 105.0, 107.0, 60.0, 62.0, 39.0, 11.0, 36.0, 35.0, 28.0, 37.0, 72.0, 54.0, 19.0, 72.0, 75.0, 70.0, 85.0, 103.0, 16.0, 46.0, 93.0, 54.0, 41.0, 16.0, 69.0, 23.0, 51.0, 75.0, 62.0, 34.0, 90.0, 94.0, 46.0, 104.0, 49.0, 62.0, 26.0, 37.0, 65.0, 57.0, 25.0, 62.0, 2.0, 124.0, 57.0, 17.0, 76.0, 37.0, 95.0, 44.0, 79.0, 40.0, 29.0, 22.0, 69.0, 49.0, 26.0, 30.0, 87.0, 54.0, 31.0, 32.0, 102.0, 99.0, 32.0, 61.0, 12.0, 72.0, 45.0, 61.0, 4.0, 26.0, 69.0, 80.0]",MapMesh
23,Vatican,80,0.6,0.0,100,False,sp10,GPSR,92,100,762,"[25.0, 25.0, 6.0, 7.0, 418.0, 33.0, 52.0, 23.0, 37.0, 64.0, 32.0, 9.0, 38.0, 28.0, 9.0, 21.0, 48.0, 32.0, 18.0, 40.0, 53.0, 35.0, 30.0, 26.0, 31.0, 22.0, 312.0, 25.0, 31.0, 37.0, 55.0, 20.0, 46.0, 22.0, 17.0, 21.0, 11.0, 20.0, 19.0, 15.0, 657.0, 57.0, 52.0, 48.0, 12.0, 19.0, 72.0, 12.0, 22.0, 102.0, 52.0, 18.0, 51.0, 238.0, 42.0, 30.0, 135.0, 41.0, 36.0, 64.0, 333.0, 10.0, 14.0, 23.0, 46.0, 58.0, 32.0, 47.0, 23.0, 139.0, 34.0, 18.0, 38.0, 17.0, 76.0, 25.0, 44.0, 23.0, 9.0, 194.0, 236.0, 15.0, 24.0, 17.0, 58.0, 34.0, 11.0, 15.0, 239.0, 58.0, 8.0, 3247.0, 5.0, 36.0, 35.0, 39.0, 55.0, 15.0, 28.0, 70.0]",GPSR
24,Vatican,80,0.6,15.0,100,False,sp10,GPSR,83,100,762,"[43.0, 44.0, 23.0, 31.0, 41.0, 876.0, 2730.0, 27.0, 33.0, 43.0, 72.0, 23.0, 38.0, 55.0, 29.0, 26.0, 8.0, 23.0, 11.0, 12.0, 28.0, 24.0, 19.0, 7.0, 59.0, 27.0, 47.0, 26.0, 44.0, 4098.0, 39.0, 825.0, 3049.0, 33.0, 17.0, 29.0, 41.0, 40.0, 20.0, 47.0, 60.0, 64.0, 44.0, 487.0, 14.0, 24.0, 66.0, 10.0, 56.0, 378.0, 9.0, 18.0, 44.0, 619.0, 44.0, 34.0, 132.0, 23.0, 4098.0, 69.0, 321.0, 16.0, 15.0, 38.0, 57.0, 205.0, 30.0, 39.0, 26.0, 139.0, 34.0, 2863.0, 47.0, 25.0, 139.0, 35.0, 44.0, 26.0, 8.0, 262.0, 53.0, 33.0, 4097.0, 14.0, 53.0, 27.0, 13.0, 21.0, 934.0, 76.0, 399.0, 43.0, 1.0, 115.0, 57.0, 43.0, 52.0, 17.0, 44.0, 84.0]",GPSR-15
377,Washington DC,80,0.6,0.0,100,False,sp10,GPSR,72,100,32081,"[281.0, 176.0, 198.0, 253.0, 270.0, 267.0, 88.0, 259.0, 2587.0, 68.0, 204.0, 97.0, 120.0, 96.0, 1772.0, 28.0, 2300.0, 581.0, 70.0, 361.0, 291.0, 100.0, 162.0, 666.0, 122.0, 250.0, 388.0, 1551.0, 278.0, 156.0, 229.0, 112.0, 74.0, 239.0, 213.0, 233.0, 110.0, 60.0, 292.0, 71.0, 657.0, 153.0, 122.0, 159.0, 106.0, 201.0, 329.0, 1829.0, 336.0, 487.0, 85.0, 115.0, 199.0, 755.0, 929.0, 32.0, 185.0, 53.0, 29.0, 374.0, 485.0, 171.0, 405.0, 137.0, 110.0, 91.0, 40.0, 93.0, 265.0, 167.0, 91.0, 69.0, 385.0, 62.0, 510.0, 264.0, 176.0, 25.0, 215.0, 160.0, 160.0, 124.0, 191.0, 724.0, 40.0, 66.0, 114.0, 124.0, 27.0, 409.0, 61.0, 179.0, 127.0, 42.0, 182.0, 369.0, 4098.0, 4097.0, 262.0, 157.0]",GPSR
379,Washington DC,80,0.6,15.0,100,False,sp10,GPSR,45,100,32081,"[354.0, 241.0, 465.0, 739.0, 162.0, 255.0, 135.0, 255.0, 77.0, 84.0, 167.0, 113.0, 130.0, 52.0, 294.0, 25.0, 412.0, 411.0, 4099.0, 314.0, 657.0, 181.0, 533.0, 51.0, 80.0, 83.0, 47.0, 62.0, 195.0, 101.0, 106.0, 24.0, 435.0, 70.0, 539.0, 260.0, 167.0, 779.0, 53.0, 4097.0, 1202.0, 2360.0, 118.0, 4098.0, 4097.0, 204.0, 1059.0, 50.0, 682.0, 4097.0, 67.0, 106.0, 175.0, 1855.0, 184.0, 29.0, 77.0, 4097.0, 929.0, 2579.0, 172.0, 484.0, 544.0, 21.0, 23.0, 76.0, 639.0, 32.0, 36.0, 322.0, 2028.0, 53.0, 811.0, 50.0, 206.0, 241.0, 237.0, 484.0, 229.0, 73.0, 4097.0, 289.0, 137.0, 3263.0, 167.0, 243.0, 101.0, 483.0, 4012.0, 238.0, 104.0, 126.0, 71.0, 277.0, 187.0, 75.0, 74.0, 942.0, 300.0, 90.0]",GPSR-15
375,Washington DC,80,0.6,0.0,75,False,sp10,MapMesh,92,100,32081,"[286.0, 371.0, 282.0, 410.0, 354.0, 215.0, 75.0, 453.0, 377.0, 128.0, 211.0, 143.0, 231.0, 133.0, 214.0, 60.0, 160.0, 165.0, 307.0, 226.0, 428.0, 142.0, 200.0, 96.0, 137.0, 317.0, 536.0, 221.0, 254.0, 297.0, 264.0, 149.0, 30.0, 369.0, 202.0, 382.0, 127.0, 105.0, 333.0, 245.0, 18.0, 178.0, 496.0, 362.0, 207.0, 96.0, 55.0, 91.0, 266.0, 214.0, 168.0, 51.0, 489.0, 40.0, 593.0, 289.0, 303.0, 451.0, 341.0, 132.0, 219.0, 174.0, 107.0, 303.0, 117.0, 186.0, 239.0, 438.0, 445.0, 537.0, 39.0, 178.0, 402.0, 357.0, 523.0, 31.0, 210.0, 387.0, 620.0, 422.0, 137.0, 112.0, 190.0, 222.0, 22.0, 101.0, 487.0, 106.0, 15.0, 319.0, 67.0, 274.0, 209.0, 33.0, 227.0, 493.0, 168.0, 252.0, 325.0, 231.0]",MapMesh
819,Yangon,80,0.6,0.0,75,False,sp10,MapMesh,85,100,15310,"[268.0, 310.0, 158.0, 87.0, 256.0, 47.0, 36.0, 240.0, 130.0, 97.0, 52.0, 87.0, 47.0, 131.0, 73.0, 158.0, 184.0, 182.0, 21.0, 92.0, 147.0, 96.0, 98.0, 134.0, 272.0, 255.0, 340.0, 283.0, 327.0, 89.0, 50.0, 134.0, 16.0, 12.0, 69.0, 219.0, 41.0, 79.0, 101.0, 85.0, 154.0, 152.0, 111.0, 63.0, 120.0, 30.0, 99.0, 113.0, 10.0, 172.0, 273.0, 144.0, 33.0, 315.0, 60.0, 255.0, 270.0, 68.0, 24.0, 143.0, 104.0, 32.0, 133.0, 79.0, 169.0, 159.0, 1.0, 91.0, 210.0, 85.0, 55.0, 262.0, 120.0, 167.0, 34.0, 91.0, 81.0, 24.0, 91.0, 15.0, 92.0, 195.0, 119.0, 171.0, 328.0, 51.0, 71.0, 10.0, 21.0, 197.0, 74.0, 10.0, 22.0, 150.0, 195.0, 90.0, 53.0, 5.0, 10.0, 48.0]",MapMesh
821,Yangon,80,0.6,0.0,100,False,sp10,GPSR,67,100,15310,"[216.0, 441.0, 187.0, 37.0, 178.0, 51.0, 48.0, 265.0, 94.0, 200.0, 1631.0, 240.0, 40.0, 2113.0, 54.0, 72.0, 239.0, 232.0, 32.0, 88.0, 159.0, 219.0, 277.0, 405.0, 345.0, 2154.0, 260.0, 152.0, 409.0, 55.0, 807.0, 125.0, 21.0, 14.0, 46.0, 299.0, 70.0, 97.0, 175.0, 109.0, 922.0, 266.0, 102.0, 90.0, 576.0, 35.0, 84.0, 532.0, 71.0, 575.0, 274.0, 25.0, 412.0, 282.0, 81.0, 45.0, 864.0, 56.0, 183.0, 154.0, 104.0, 494.0, 2963.0, 343.0, 137.0, 154.0, 73.0, 121.0, 265.0, 79.0, 4097.0, 946.0, 279.0, 10.0, 52.0, 70.0, 95.0, 49.0, 106.0, 11.0, 4097.0, 59.0, 91.0, 138.0, 52.0, 97.0, 90.0, 15.0, 28.0, 577.0, 104.0, 1030.0, 282.0, 106.0, 581.0, 188.0, 69.0, 8.0, 10.0, 146.0]",GPSR
822,Yangon,80,0.6,15.0,100,False,sp10,GPSR,48,100,15310,"[203.0, 454.0, 244.0, 159.0, 158.0, 2340.0, 43.0, 367.0, 113.0, 177.0, 173.0, 282.0, 527.0, 2106.0, 56.0, 84.0, 4097.0, 166.0, 22.0, 472.0, 126.0, 203.0, 207.0, 523.0, 140.0, 4097.0, 1174.0, 129.0, 1229.0, 1895.0, 3067.0, 1949.0, 152.0, 231.0, 34.0, 82.0, 131.0, 40.0, 16.0, 17.0, 125.0, 65.0, 102.0, 363.0, 2904.0, 73.0, 61.0, 9.0, 37.0, 1505.0, 110.0, 488.0, 250.0, 253.0, 117.0, 1140.0, 176.0, 421.0, 12.0, 630.0, 159.0, 176.0, 320.0, 4097.0, 497.0, 2579.0, 4097.0, 868.0, 110.0, 84.0, 197.0, 106.0, 18.0, 18.0, 35.0, 268.0, 82.0, 111.0, 180.0, 106.0, 493.0, 1471.0, 647.0, 95.0, 897.0, 186.0, 101.0, 78.0, 72.0, 339.0, 437.0, 163.0, 1485.0, 4097.0, 55.0, 684.0, 142.0, 276.0, 148.0, 139.0]",GPSR-15


==> figs/simResults/deliverability_0.8.csv <==
,City,Txdistance,DropRate,GPS,Conduit,Uselink,Algo,Protocol,Deliverability,Total,NodeCount,Overhead,Treatment
1436,Abidjan,80,0.8,15.0,100,False,sp10,GPSR,1,100,336100,"[52.0, 12.0, 161.0, 22.0, 93.0, 170.0, 254.0, 92.0, 319.0, 10.0, 225.0, 380.0, 132.0, 28.0, 31.0, 8.0, 19.0, 141.0, 204.0, 15.0, 66.0, 160.0, 21.0, 13.0, 28.0, 181.0, 20.0, 157.0, 211.0, 337.0, 19.0, 102.0, 73.0, 154.0, 104.0, 139.0, 106.0, 38.0, 17.0, 33.0, 66.0, 124.0, 302.0, 20.0, 22.0, 116.0, 42.0, 363.0, 159.0, 85.0, 490.0, 94.0, 41.0, 28.0, 29.0, 10.0, 279.0, 71.0, 28.0, 46.0, 51.0, 139.0, 34.0, 66.0, 50.0, 91.0, 57.0, 20.0, 88.0, 53.0, 111.0, 88.0, 226.0, 100.0, 34.0, 13.0, 188.0, 128.0, 246.0, 92.0, 191.0, 35.0, 8.0, 13.0, 12.0, 47.0, 32.0, 193.0, 118.0, 254.0, 19.0, 130.0, 136.0, 23.0, 20.0, 62.0, 90.0, 25.0, 376.0, 103.0]",GPSR-15
1435,Abidjan,80,0.8,0.0,100,False,sp10,GPSR,0,100,336100,"[252.0, 156.0, 105.0, 54.0, 81.0, 435.0, 111.0, 224.0, 36.0, 113.0, 100.0, 121.0, 155.0, 8.0, 62.0, 81.0, 127.0, 48.0, 96.0, 92.0, 164.0, 84.0, 61.0, 181.0, 40.0, 73.0, 48.0, 42.0, 361.0, 118.0, 18.0, 11.0, 95.0, 90.0, 9.0, 15.0, 125.0, 247.0, 161.0, 33.0, 177.0, 49.0, 182.0, 28.0, 98.0, 69.0, 49.0, 18.0, 92.0, 10.0, 27.0, 49.0, 152.0, 49.0, 137.0, 11.0, 10.0, 83.0, 115.0, 38.0, 249.0, 243.0, 22.0, 90.0, 49.0, 20.0, 17.0, 365.0, 27.0, 96.0, 120.0, 111.0, 41.0, 74.0, 261.0, 94.0, 11.0, 53.0, 65.0, 139.0, 538.0, 118.0, 20.0, 21.0, 69.0, 10.0, 26.0, 203.0, 189.0, 105.0, 17.0, 83.0, 14.0, 125.0, 247.0, 156.0, 8.0, 37.0, 15.0, 57.0]",GPSR
1433,Abidjan,80,0.8,0.0,75,False,sp10,MapMesh,49,100,336100,"[609.0, 741.0, 1086.0, 485.0, 967.0, 1271.0, 1487.0, 1373.0, 625.0, 61.0, 690.0, 909.0, 507.0, 1357.0, 263.0, 285.0, 366.0, 543.0, 984.0, 128.0, 595.0, 207.0, 1592.0, 2753.0, 1294.0, 476.0, 1585.0, 376.0, 1435.0, 1018.0, 182.0, 1116.0, 1016.0, 1294.0, 1586.0, 2167.0, 309.0, 250.0, 864.0, 503.0, 611.0, 303.0, 534.0, 1548.0, 1458.0, 685.0, 306.0, 417.0, 1156.0, 1429.0, 2593.0, 1471.0, 670.0, 1343.0, 372.0, 457.0, 556.0, 1345.0, 215.0, 1471.0, 1070.0, 334.0, 210.0, 511.0, 1743.0, 1557.0, 757.0, 163.0, 706.0, 244.0, 210.0, 1091.0, 1011.0, 1420.0, 1476.0, 2439.0, 1405.0, 873.0, 1407.0, 398.0, 1040.0, 761.0, 554.0, 1294.0, 111.0, 1429.0, 567.0, 1136.0, 237.0, 1576.0, 2166.0, 1746.0, 1847.0, 1394.0, 979.0, 843.0, 361.0, 274.0, 75.0, 221.0]",MapMesh
794,Ahmedabad,80,0.8,0.0,75,False,sp10,MapMesh,73,100,52782,"[356.0, 518.0, 230.0, 87.0, 202.0, 554.0, 559.0, 259.0, 389.0, 7.0, 308.0, 6.0, 378.0, 113.0, 54.0, 521.0, 1.0, 662.0, 351.0, 87.0, 590.0, 546.0, 105.0, 244.0, 107.0, 24.0, 19.0, 150.0, 60.0, 625.0, 273.0, 164.0, 71.0, 97.0, 377.0, 26.0, 257.0, 388.0, 416.0, 255.0, 215.0, 396.0, 419.0, 338.0, 143.0, 397.0, 33.0, 145.0, 247.0, 660.0, 108.0, 18.0, 168.0, 380.0, 76.0, 12.0, 61.0, 53.0, 235.0, 174.0, 271.0, 313.0, 583.0, 244.0, 14.0, 151.0, 840.0, 270.0, 260.0, 335.0, 213.0, 860.0, 211.0, 188.0, 612.0, 155.0, 462.0, 471.0, 271.0, 366.0, 188.0, 44.0, 494.0, 860.0, 892.0, 143.0, 138.0, 99.0, 461.0, 34.0, 73.0, 118.0, 495.0, 262.0, 630.0, 236.0, 235.0, 622.0, 357.0, 1169.0]",MapMesh
796,Ahmedabad,80,0.8,0.0,100,False,sp10,GPSR,10,100,52782,"[191.0, 35.0, 8.0, 93.0, 151.0, 10.0, 113.0, 50.0, 294.0, 3.0, 54.0, 187.0, 23.0, 184.0, 84.0, 304.0, 145.0, 9.0, 39.0, 8.0, 114.0, 216.0, 14.0, 86.0, 8.0, 52.0, 42.0, 118.0, 73.0, 204.0, 286.0, 13.0, 8.0, 140.0, 167.0, 17.0, 269.0, 118.0, 37.0, 27.0, 56.0, 206.0, 203.0, 25.0, 24.0, 15.0, 377.0, 150.0, 123.0, 14.0, 42.0, 153.0, 10.0, 349.0, 38.0, 164.0, 41.0, 50.0, 329.0, 48.0, 55.0, 199.0, 178.0, 58.0, 22.0, 90.0, 176.0, 127.0, 90.0, 8.0, 152.0, 20.0, 15.0, 19.0, 85.0, 100.0, 140.0, 126.0, 121.0, 95.0, 51.0, 38.0, 133.0, 27.0, 186.0, 29.0, 45.0, 22.0, 113.0, 530.0, 19.0, 32.0, 159.0, 12.0, 11.0, 249.0, 170.0, 52.0, 10.0, 93.0]",GPSR
797,Ahmedabad,80,0.8,15.0,100,False,sp10,GPSR,10,100,52782,"[55.0, 171.0, 8.0, 15.0, 281.0, 73.0, 43.0, 43.0, 8.0, 1.0, 62.0, 164.0, 76.0, 50.0, 103.0, 33.0, 20.0, 102.0, 73.0, 9.0, 236.0, 173.0, 14.0, 89.0, 110.0, 25.0, 206.0, 75.0, 59.0, 204.0, 123.0, 71.0, 100.0, 179.0, 121.0, 60.0, 33.0, 11.0, 56.0, 34.0, 299.0, 2313.0, 138.0, 54.0, 26.0, 130.0, 78.0, 50.0, 58.0, 23.0, 63.0, 42.0, 169.0, 81.0, 69.0, 85.0, 36.0, 57.0, 100.0, 88.0, 330.0, 78.0, 30.0, 52.0, 40.0, 120.0, 21.0, 92.0, 37.0, 103.0, 174.0, 114.0, 21.0, 11.0, 71.0, 17.0, 26.0, 43.0, 156.0, 21.0, 51.0, 37.0, 74.0, 62.0, 8.0, 131.0, 98.0, 26.0, 20.0, 18.0, 72.0, 44.0, 279.0, 130.0, 117.0, 19.0, 22.0, 185.0, 4097.0, 37.0]",GPSR-15
1041,Amsterdam,80,0.8,15.0,100,False,sp10,GPSR,6,100,113517,"[56.0, 58.0, 147.0, 46.0, 4097.0, 153.0, 18.0, 24.0, 86.0, 74.0, 85.0, 45.0, 25.0, 63.0, 10.0, 251.0, 44.0, 14.0, 65.0, 28.0, 41.0, 269.0, 32.0, 64.0, 83.0, 21.0, 138.0, 281.0, 2627.0, 38.0, 81.0, 8.0, 95.0, 139.0, 45.0, 116.0, 114.0, 89.0, 69.0, 194.0, 55.0, 108.0, 71.0, 12.0, 94.0, 64.0, 29.0, 217.0, 38.0, 73.0, 252.0, 157.0, 40.0, 85.0, 100.0, 296.0, 93.0, 93.0, 12.0, 55.0, 65.0, 3497.0, 43.0, 128.0, 56.0, 157.0, 23.0, 64.0, 166.0, 24.0, 76.0, 78.0, 52.0, 249.0, 298.0, 8.0, 146.0, 84.0, 20.0, 125.0, 164.0, 71.0, 26.0, 29.0, 51.0, 64.0, 24.0, 59.0, 114.0, 45.0, 22.0, 105.0, 227.0, 50.0, 117.0, 20.0, 9.0, 9.0, 186.0, 15.0]",GPSR-15
1039,Amsterdam,80,0.8,0.0,100,False,sp10,GPSR,6,100,113517,"[164.0, 87.0, 10.0, 203.0, 70.0, 139.0, 256.0, 76.0, 72.0, 123.0, 14.0, 184.0, 10.0, 378.0, 95.0, 60.0, 8.0, 31.0, 108.0, 463.0, 191.0, 120.0, 157.0, 65.0, 219.0, 28.0, 148.0, 253.0, 13.0, 21.0, 12.0, 8.0, 153.0, 10.0, 14.0, 111.0, 38.0, 223.0, 104.0, 59.0, 236.0, 173.0, 28.0, 27.0, 47.0, 136.0, 43.0, 73.0, 88.0, 73.0, 87.0, 165.0, 14.0, 105.0, 101.0, 289.0, 113.0, 91.0, 28.0, 66.0, 114.0, 100.0, 194.0, 61.0, 184.0, 202.0, 74.0, 127.0, 137.0, 20.0, 174.0, 26.0, 252.0, 123.0, 93.0, 10.0, 29.0, 23.0, 35.0, 9.0, 37.0, 28.0, 97.0, 72.0, 26.0, 174.0, 77.0, 22.0, 156.0, 484.0, 18.0, 21.0, 101.0, 84.0, 10.0, 155.0, 100.0, 95.0, 27.0, 40.0]",GPSR
1037,Amsterdam,80,0.8,0.0,75,False,sp10,MapMesh,85,100,113517,"[139.0, 641.0, 275.0, 729.0, 49.0, 342.0, 550.0, 120.0, 18.0, 250.0, 53.0, 798.0, 619.0, 78.0, 594.0, 360.0, 775.0, 593.0, 721.0, 108.0, 954.0, 590.0, 356.0, 1193.0, 83.0, 297.0, 212.0, 851.0, 824.0, 87.0, 267.0, 607.0, 621.0, 417.0, 839.0, 374.0, 108.0, 499.0, 72.0, 944.0, 306.0, 80.0, 658.0, 408.0, 1211.0, 648.0, 533.0, 465.0, 453.0, 125.0, 92.0, 500.0, 374.0, 422.0, 298.0, 224.0, 459.0, 125.0, 317.0, 339.0, 381.0, 54.0, 525.0, 488.0, 598.0, 139.0, 416.0, 837.0, 400.0, 630.0, 618.0, 819.0, 523.0, 694.0, 988.0, 1012.0, 97.0, 93.0, 373.0, 977.0, 506.0, 109.0, 214.0, 192.0, 702.0, 149.0, 112.0, 326.0, 92.0, 371.0, 18.0, 387.0, 470.0, 414.0, 27.0, 240.0, 158.0, 105.0, 997.0, 732.0]",MapMesh
1404,Austin,80,0.8,15.0,100,False,sp10,GPSR,3,100,194069,"[55.0, 181.0, 231.0, 24.0, 20.0, 142.0, 38.0, 314.0, 49.0, 140.0, 32.0, 162.0, 94.0, 56.0, 125.0, 283.0, 44.0, 18.0, 333.0, 24.0, 40.0, 24.0, 245.0, 19.0, 277.0, 46.0, 22.0, 17.0, 306.0, 182.0, 15.0, 596.0, 122.0, 41.0, 33.0, 237.0, 150.0, 89.0, 83.0, 9.0, 226.0, 9.0, 172.0, 83.0, 22.0, 18.0, 119.0, 22.0, 17.0, 244.0, 120.0, 138.0, 20.0, 85.0, 14.0, 96.0, 130.0, 120.0, 177.0, 44.0, 164.0, 26.0, 44.0, 15.0, 99.0, 58.0, 28.0, 493.0, 128.0, 137.0, 21.0, 84.0, 230.0, 260.0, 106.0, 53.0, 63.0, 84.0, 127.0, 145.0, 65.0, 158.0, 24.0, 159.0, 28.0, 216.0, 22.0, 253.0, 79.0, 8.0, 40.0, 346.0, 15.0, 36.0, 338.0, 92.0, 68.0, 34.0, 27.0, 50.0]",GPSR-15
1402,Austin,80,0.8,0.0,100,False,sp10,GPSR,1,100,194069,"[55.0, 58.0, 137.0, 156.0, 24.0, 32.0, 48.0, 135.0, 24.0, 182.0, 339.0, 11.0, 23.0, 163.0, 9.0, 388.0, 106.0, 47.0, 42.0, 8.0, 55.0, 10.0, 48.0, 108.0, 214.0, 27.0, 25.0, 21.0, 92.0, 46.0, 40.0, 215.0, 19.0, 129.0, 22.0, 100.0, 15.0, 9.0, 10.0, 100.0, 55.0, 171.0, 24.0, 10.0, 270.0, 161.0, 484.0, 20.0, 120.0, 180.0, 172.0, 124.0, 92.0, 67.0, 32.0, 9.0, 92.0, 286.0, 283.0, 20.0, 54.0, 276.0, 107.0, 75.0, 18.0, 73.0, 48.0, 201.0, 72.0, 129.0, 362.0, 36.0, 74.0, 222.0, 46.0, 86.0, 50.0, 9.0, 8.0, 31.0, 226.0, 25.0, 125.0, 59.0, 30.0, 138.0, 43.0, 43.0, 112.0, 222.0, 167.0, 21.0, 177.0, 8.0, 15.0, 375.0, 40.0, 120.0, 33.0, 10.0]",GPSR
1400,Austin,80,0.8,0.0,75,False,sp10,MapMesh,45,100,194069,"[397.0, 230.0, 724.0, 1240.0, 215.0, 192.0, 711.0, 554.0, 840.0, 743.0, 1195.0, 314.0, 171.0, 458.0, 1530.0, 184.0, 217.0, 721.0, 189.0, 199.0, 228.0, 148.0, 446.0, 663.0, 155.0, 452.0, 1109.0, 342.0, 317.0, 1080.0, 420.0, 500.0, 192.0, 178.0, 416.0, 202.0, 234.0, 187.0, 531.0, 1052.0, 191.0, 428.0, 1221.0, 17.0, 498.0, 846.0, 925.0, 542.0, 119.0, 419.0, 430.0, 673.0, 187.0, 745.0, 270.0, 1448.0, 696.0, 1240.0, 592.0, 1241.0, 378.0, 451.0, 475.0, 583.0, 1158.0, 97.0, 976.0, 74.0, 868.0, 1257.0, 943.0, 272.0, 881.0, 796.0, 956.0, 1281.0, 230.0, 591.0, 279.0, 293.0, 217.0, 893.0, 242.0, 1377.0, 76.0, 816.0, 576.0, 270.0, 597.0, 221.0, 419.0, 385.0, 63.0, 1245.0, 997.0, 536.0, 819.0, 469.0, 718.0, 438.0]",MapMesh
1161,Bangkok,80,0.8,0.0,75,False,sp10,MapMesh,82,100,96173,"[1689.0, 850.0, 3.0, 696.0, 770.0, 682.0, 721.0, 463.0, 1305.0, 774.0, 888.0, 402.0, 655.0, 441.0, 497.0, 534.0, 390.0, 1004.0, 281.0, 760.0, 734.0, 1482.0, 439.0, 273.0, 574.0, 76.0, 873.0, 1137.0, 457.0, 154.0, 672.0, 353.0, 113.0, 1058.0, 116.0, 798.0, 546.0, 157.0, 1366.0, 522.0, 634.0, 603.0, 366.0, 176.0, 171.0, 531.0, 563.0, 426.0, 348.0, 521.0, 744.0, 246.0, 821.0, 361.0, 1220.0, 671.0, 790.0, 772.0, 421.0, 1536.0, 113.0, 747.0, 15.0, 861.0, 493.0, 98.0, 941.0, 1104.0, 520.0, 1187.0, 590.0, 772.0, 972.0, 202.0, 194.0, 246.0, 79.0, 306.0, 236.0, 743.0, 502.0, 550.0, 1271.0, 15.0, 1058.0, 326.0, 491.0, 6.0, 519.0, 75.0, 132.0, 298.0, 513.0, 999.0, 6.0, 121.0, 1468.0, 750.0, 639.0, 96.0]",MapMesh
1163,Bangkok,80,0.8,0.0,100,False,sp10,GPSR,6,100,96173,"[439.0, 53.0, 40.0, 72.0, 46.0, 22.0, 92.0, 89.0, 51.0, 22.0, 158.0, 91.0, 35.0, 85.0, 90.0, 277.0, 167.0, 48.0, 39.0, 26.0, 55.0, 255.0, 18.0, 13.0, 64.0, 28.0, 168.0, 69.0, 255.0, 129.0, 22.0, 95.0, 18.0, 21.0, 173.0, 12.0, 300.0, 88.0, 105.0, 57.0, 53.0, 11.0, 161.0, 190.0, 53.0, 179.0, 128.0, 151.0, 114.0, 163.0, 9.0, 85.0, 90.0, 506.0, 47.0, 41.0, 81.0, 87.0, 191.0, 27.0, 191.0, 241.0, 171.0, 52.0, 403.0, 24.0, 113.0, 123.0, 70.0, 12.0, 52.0, 138.0, 75.0, 124.0, 102.0, 54.0, 34.0, 30.0, 50.0, 88.0, 53.0, 290.0, 123.0, 46.0, 141.0, 202.0, 325.0, 14.0, 20.0, 13.0, 173.0, 14.0, 311.0, 22.0, 41.0, 157.0, 35.0, 28.0, 51.0, 92.0]",GPSR
1165,Bangkok,80,0.8,15.0,100,False,sp10,GPSR,4,100,96173,"[252.0, 10.0, 12.0, 33.0, 223.0, 142.0, 18.0, 73.0, 292.0, 123.0, 13.0, 106.0, 418.0, 19.0, 95.0, 62.0, 27.0, 25.0, 38.0, 4098.0, 51.0, 14.0, 183.0, 60.0, 121.0, 81.0, 23.0, 64.0, 50.0, 40.0, 365.0, 123.0, 14.0, 22.0, 100.0, 83.0, 94.0, 49.0, 244.0, 94.0, 227.0, 8.0, 12.0, 184.0, 33.0, 65.0, 119.0, 50.0, 78.0, 150.0, 265.0, 20.0, 13.0, 162.0, 9.0, 180.0, 211.0, 103.0, 91.0, 78.0, 191.0, 60.0, 57.0, 205.0, 138.0, 23.0, 17.0, 73.0, 431.0, 19.0, 22.0, 154.0, 175.0, 224.0, 133.0, 21.0, 66.0, 261.0, 187.0, 41.0, 66.0, 47.0, 121.0, 26.0, 80.0, 170.0, 22.0, 66.0, 52.0, 18.0, 255.0, 78.0, 173.0, 13.0, 11.0, 9.0, 197.0, 575.0, 10.0, 18.0]",GPSR-15
171,Berlin,80,0.8,0.0,75,False,sp10,MapMesh,92,100,8124,"[155.0, 28.0, 149.0, 47.0, 173.0, 272.0, 172.0, 249.0, 280.0, 71.0, 220.0, 213.0, 54.0, 87.0, 254.0, 62.0, 244.0, 200.0, 122.0, 196.0, 87.0, 170.0, 210.0, 72.0, 297.0, 55.0, 256.0, 9.0, 339.0, 199.0, 45.0, 172.0, 32.0, 187.0, 208.0, 346.0, 237.0, 217.0, 100.0, 203.0, 195.0, 50.0, 286.0, 172.0, 263.0, 86.0, 330.0, 20.0, 80.0, 283.0, 104.0, 228.0, 34.0, 218.0, 133.0, 200.0, 17.0, 68.0, 351.0, 117.0, 104.0, 380.0, 165.0, 154.0, 189.0, 131.0, 105.0, 107.0, 210.0, 215.0, 72.0, 196.0, 89.0, 208.0, 83.0, 329.0, 409.0, 105.0, 162.0, 102.0, 293.0, 80.0, 112.0, 17.0, 111.0, 58.0, 86.0, 31.0, 106.0, 94.0, 163.0, 174.0, 88.0, 169.0, 35.0, 172.0, 141.0, 123.0, 239.0, 312.0]",MapMesh
173,Berlin,80,0.8,0.0,100,False,sp10,GPSR,41,100,8124,"[65.0, 49.0, 48.0, 72.0, 14.0, 55.0, 69.0, 13.0, 22.0, 123.0, 40.0, 74.0, 51.0, 137.0, 87.0, 128.0, 140.0, 18.0, 85.0, 14.0, 51.0, 44.0, 164.0, 49.0, 97.0, 24.0, 33.0, 25.0, 39.0, 120.0, 21.0, 92.0, 32.0, 81.0, 101.0, 15.0, 14.0, 64.0, 97.0, 21.0, 46.0, 93.0, 96.0, 28.0, 64.0, 41.0, 66.0, 75.0, 111.0, 29.0, 111.0, 38.0, 90.0, 31.0, 11.0, 85.0, 31.0, 22.0, 101.0, 14.0, 27.0, 16.0, 99.0, 47.0, 44.0, 65.0, 26.0, 107.0, 55.0, 63.0, 95.0, 408.0, 21.0, 73.0, 40.0, 90.0, 34.0, 72.0, 86.0, 105.0, 65.0, 170.0, 13.0, 12.0, 100.0, 69.0, 109.0, 92.0, 20.0, 19.0, 18.0, 121.0, 255.0, 127.0, 18.0, 177.0, 208.0, 67.0, 121.0, 73.0]",GPSR
175,Berlin,80,0.8,15.0,100,False,sp10,GPSR,32,100,8124,"[107.0, 144.0, 77.0, 86.0, 75.0, 22.0, 95.0, 23.0, 21.0, 20.0, 17.0, 112.0, 44.0, 113.0, 93.0, 22.0, 101.0, 13.0, 43.0, 37.0, 28.0, 32.0, 93.0, 501.0, 40.0, 71.0, 89.0, 142.0, 58.0, 76.0, 58.0, 23.0, 46.0, 37.0, 101.0, 15.0, 113.0, 2023.0, 43.0, 40.0, 105.0, 58.0, 84.0, 17.0, 46.0, 15.0, 94.0, 8.0, 60.0, 54.0, 57.0, 172.0, 85.0, 135.0, 961.0, 91.0, 19.0, 57.0, 102.0, 147.0, 38.0, 12.0, 13.0, 91.0, 93.0, 78.0, 13.0, 97.0, 72.0, 18.0, 72.0, 132.0, 192.0, 129.0, 70.0, 49.0, 51.0, 88.0, 168.0, 59.0, 53.0, 53.0, 302.0, 27.0, 30.0, 70.0, 116.0, 20.0, 19.0, 117.0, 75.0, 169.0, 24.0, 4099.0, 62.0, 61.0, 13.0, 51.0, 29.0, 94.0]",GPSR-15
1683,Bignyc,80,0.8,0.0,75,False,sp10,MapMesh,40,100,909010,"[82.0, 1547.0, 1916.0, 1843.0, 2164.0, 988.0, 776.0, 296.0, 1210.0, 1953.0, 2487.0, 1452.0, 2945.0, 1835.0, 1022.0, 1393.0, 1250.0, 1220.0, 1378.0, 947.0, 676.0, 513.0, 962.0, 2021.0, 72.0, 874.0, 783.0, 1476.0, 811.0, 1154.0, 1575.0, 321.0, 1454.0, 1833.0, 1862.0, 1220.0, 1941.0, 1464.0, 2169.0, 880.0, 1579.0, 1365.0, 2975.0, 2274.0, 1316.0, 155.0, 1205.0, 1564.0, 1598.0, 1158.0, 3031.0, 1321.0, 1299.0, 863.0, 1216.0, 1882.0, 984.0, 1515.0, 1273.0, 4110.0, 1284.0, 2154.0, 1075.0, 861.0, 429.0, 811.0, 718.0, 645.0, 773.0, 604.0, 551.0, 1322.0, 2042.0, 1246.0, 1291.0, 1656.0, 1437.0, 1477.0, 1011.0, 772.0, 800.0, 1405.0, 56.0, 681.0, 1538.0, 1960.0, 1664.0, 1753.0, 1577.0, 1403.0, 447.0, 336.0, 404.0, 2075.0, 1768.0, 885.0, 835.0, 1139.0, 1129.0, 2917.0]",MapMesh
1685,Bignyc,80,0.8,0.0,100,False,sp10,GPSR,1,100,909010,"[41.0, 73.0, 121.0, 92.0, 137.0, 46.0, 92.0, 48.0, 252.0, 290.0, 20.0, 353.0, 224.0, 162.0, 35.0, 165.0, 72.0, 143.0, 93.0, 20.0, 236.0, 172.0, 247.0, 20.0, 24.0, 70.0, 160.0, 126.0, 137.0, 11.0, 9.0, 316.0, 259.0, 156.0, 41.0, 20.0, 269.0, 309.0, 308.0, 137.0, 39.0, 454.0, 21.0, 137.0, 23.0, 20.0, 502.0, 20.0, 172.0, 12.0, 10.0, 256.0, 123.0, 93.0, 10.0, 53.0, 30.0, 9.0, 17.0, 365.0, 37.0, 27.0, 48.0, 136.0, 11.0, 47.0, 65.0, 138.0, 91.0, 48.0, 254.0, 20.0, 253.0, 12.0, 107.0, 490.0, 106.0, 56.0, 32.0, 9.0, 66.0, 169.0, 13.0, 185.0, 30.0, 35.0, 30.0, 72.0, 44.0, 43.0, 75.0, 160.0, 129.0, 133.0, 24.0, 101.0, 75.0, 8.0, 164.0, 102.0]",GPSR
1687,Bignyc,80,0.8,15.0,100,False,sp10,GPSR,0,100,909010,"[191.0, 59.0, 121.0, 280.0, 430.0, 101.0, 13.0, 10.0, 212.0, 251.0, 129.0, 189.0, 26.0, 264.0, 96.0, 57.0, 168.0, 157.0, 24.0, 35.0, 177.0, 85.0, 47.0, 98.0, 104.0, 18.0, 119.0, 22.0, 25.0, 358.0, 22.0, 116.0, 196.0, 9.0, 389.0, 106.0, 56.0, 36.0, 235.0, 121.0, 176.0, 59.0, 173.0, 71.0, 10.0, 21.0, 91.0, 49.0, 112.0, 1030.0, 158.0, 35.0, 8.0, 428.0, 9.0, 206.0, 102.0, 53.0, 73.0, 82.0, 191.0, 44.0, 15.0, 186.0, 75.0, 18.0, 117.0, 45.0, 363.0, 120.0, 18.0, 9.0, 23.0, 172.0, 15.0, 373.0, 156.0, 8.0, 30.0, 241.0, 236.0, 15.0, 282.0, 116.0, 282.0, 149.0, 95.0, 20.0, 19.0, 85.0, 87.0, 28.0, 251.0, 124.0, 92.0, 67.0, 33.0, 26.0, 360.0, 213.0]",GPSR-15
845,Bogota,80,0.8,0.0,75,False,sp10,MapMesh,80,100,38142,"[239.0, 196.0, 51.0, 129.0, 471.0, 313.0, 96.0, 165.0, 33.0, 407.0, 60.0, 161.0, 143.0, 412.0, 309.0, 356.0, 219.0, 323.0, 214.0, 198.0, 468.0, 447.0, 386.0, 29.0, 31.0, 27.0, 505.0, 707.0, 46.0, 472.0, 496.0, 184.0, 23.0, 1.0, 120.0, 308.0, 269.0, 19.0, 545.0, 349.0, 554.0, 235.0, 80.0, 249.0, 119.0, 74.0, 396.0, 99.0, 109.0, 40.0, 312.0, 105.0, 95.0, 250.0, 398.0, 203.0, 96.0, 183.0, 179.0, 112.0, 161.0, 134.0, 70.0, 343.0, 140.0, 491.0, 225.0, 20.0, 48.0, 247.0, 84.0, 59.0, 96.0, 354.0, 218.0, 259.0, 34.0, 386.0, 169.0, 33.0, 209.0, 219.0, 743.0, 759.0, 288.0, 103.0, 121.0, 34.0, 127.0, 118.0, 378.0, 40.0, 315.0, 23.0, 196.0, 251.0, 304.0, 4.0, 132.0, 294.0]",MapMesh
847,Bogota,80,0.8,0.0,100,False,sp10,GPSR,16,100,38142,"[440.0, 168.0, 45.0, 406.0, 159.0, 131.0, 41.0, 28.0, 124.0, 191.0, 58.0, 17.0, 74.0, 39.0, 65.0, 24.0, 263.0, 95.0, 49.0, 134.0, 55.0, 9.0, 109.0, 48.0, 111.0, 41.0, 137.0, 21.0, 50.0, 17.0, 35.0, 13.0, 19.0, 18.0, 73.0, 241.0, 384.0, 178.0, 215.0, 51.0, 657.0, 178.0, 102.0, 170.0, 92.0, 104.0, 14.0, 85.0, 390.0, 1762.0, 129.0, 100.0, 94.0, 151.0, 167.0, 176.0, 46.0, 8.0, 88.0, 30.0, 52.0, 12.0, 48.0, 121.0, 26.0, 146.0, 72.0, 124.0, 46.0, 118.0, 157.0, 130.0, 85.0, 31.0, 19.0, 20.0, 13.0, 16.0, 100.0, 69.0, 65.0, 107.0, 121.0, 35.0, 78.0, 28.0, 27.0, 138.0, 50.0, 55.0, 94.0, 100.0, 152.0, 245.0, 91.0, 9.0, 51.0, 91.0, 106.0, 104.0]",GPSR
849,Bogota,80,0.8,15.0,100,False,sp10,GPSR,11,100,38142,"[116.0, 111.0, 116.0, 262.0, 47.0, 21.0, 92.0, 145.0, 193.0, 74.0, 16.0, 9.0, 9.0, 339.0, 4097.0, 92.0, 99.0, 38.0, 58.0, 106.0, 311.0, 32.0, 123.0, 15.0, 53.0, 116.0, 22.0, 17.0, 73.0, 114.0, 177.0, 40.0, 82.0, 12.0, 23.0, 171.0, 140.0, 13.0, 209.0, 39.0, 115.0, 111.0, 22.0, 60.0, 126.0, 54.0, 104.0, 58.0, 20.0, 4099.0, 115.0, 95.0, 259.0, 48.0, 12.0, 65.0, 302.0, 46.0, 24.0, 59.0, 227.0, 67.0, 35.0, 203.0, 169.0, 496.0, 21.0, 175.0, 61.0, 379.0, 83.0, 37.0, 31.0, 28.0, 74.0, 705.0, 158.0, 78.0, 50.0, 61.0, 65.0, 125.0, 35.0, 21.0, 80.0, 324.0, 114.0, 323.0, 86.0, 214.0, 140.0, 422.0, 38.0, 25.0, 81.0, 58.0, 71.0, 726.0, 139.0, 154.0]",GPSR-15
155,Boston,80,0.8,15.0,100,False,sp10,GPSR,24,100,7434,"[28.0, 36.0, 48.0, 137.0, 42.0, 186.0, 52.0, 121.0, 20.0, 18.0, 110.0, 126.0, 109.0, 138.0, 18.0, 9.0, 102.0, 8.0, 137.0, 76.0, 37.0, 18.0, 8.0, 265.0, 102.0, 80.0, 22.0, 68.0, 41.0, 8.0, 127.0, 73.0, 87.0, 114.0, 118.0, 19.0, 22.0, 64.0, 109.0, 10.0, 65.0, 49.0, 121.0, 54.0, 84.0, 31.0, 29.0, 27.0, 25.0, 15.0, 6.0, 91.0, 43.0, 24.0, 145.0, 35.0, 225.0, 95.0, 19.0, 4097.0, 114.0, 16.0, 118.0, 41.0, 89.0, 26.0, 26.0, 79.0, 21.0, 69.0, 43.0, 155.0, 90.0, 33.0, 45.0, 82.0, 124.0, 14.0, 94.0, 25.0, 53.0, 16.0, 181.0, 10.0, 172.0, 97.0, 61.0, 55.0, 1447.0, 9.0, 33.0, 78.0, 63.0, 71.0, 28.0, 56.0, 151.0, 16.0, 54.0, 22.0]",GPSR-15
153,Boston,80,0.8,0.0,100,False,sp10,GPSR,36,100,7434,"[130.0, 7.0, 303.0, 25.0, 119.0, 19.0, 91.0, 185.0, 176.0, 139.0, 104.0, 41.0, 58.0, 15.0, 42.0, 84.0, 22.0, 85.0, 84.0, 32.0, 16.0, 48.0, 98.0, 127.0, 32.0, 51.0, 32.0, 28.0, 218.0, 20.0, 26.0, 211.0, 15.0, 62.0, 26.0, 39.0, 118.0, 30.0, 9.0, 32.0, 41.0, 18.0, 434.0, 38.0, 122.0, 102.0, 9.0, 13.0, 69.0, 57.0, 11.0, 61.0, 25.0, 49.0, 86.0, 33.0, 18.0, 19.0, 101.0, 74.0, 65.0, 49.0, 136.0, 10.0, 132.0, 58.0, 3107.0, 17.0, 18.0, 28.0, 7.0, 96.0, 56.0, 18.0, 25.0, 129.0, 8.0, 109.0, 8.0, 96.0, 51.0, 14.0, 225.0, 202.0, 158.0, 41.0, 40.0, 62.0, 25.0, 27.0, 4097.0, 10.0, 26.0, 10.0, 178.0, 72.0, 58.0, 38.0, 99.0, 94.0]",GPSR
151,Boston,80,0.8,0.0,75,False,sp10,MapMesh,95,100,7434,"[334.0, 5.0, 207.0, 51.0, 0.0, 62.0, 288.0, 297.0, 296.0, 174.0, 87.0, 41.0, 76.0, 181.0, 37.0, 386.0, 147.0, 108.0, 205.0, 35.0, 87.0, 179.0, 146.0, 164.0, 236.0, 69.0, 78.0, 59.0, 13.0, 18.0, 210.0, 167.0, 76.0, 0.0, 296.0, 152.0, 356.0, 61.0, 284.0, 167.0, 172.0, 35.0, 270.0, 41.0, 112.0, 116.0, 81.0, 60.0, 62.0, 341.0, 25.0, 93.0, 86.0, 168.0, 82.0, 120.0, 24.0, 167.0, 141.0, 194.0, 14.0, 167.0, 180.0, 188.0, 26.0, 288.0, 54.0, 311.0, 292.0, 65.0, 285.0, 196.0, 86.0, 45.0, 27.0, 142.0, 110.0, 111.0, 172.0, 87.0, 95.0, 173.0, 320.0, 107.0, 142.0, 27.0, 26.0, 25.0, 23.0, 27.0, 9.0, 125.0, 95.0, 145.0, 146.0, 86.0, 211.0, 91.0, 174.0, 148.0]",MapMesh
480,Brussels,80,0.8,0.0,75,False,sp10,MapMesh,93,100,26579,"[38.0, 103.0, 301.0, 391.0, 158.0, 114.0, 202.0, 171.0, 94.0, 370.0, 121.0, 95.0, 299.0, 14.0, 96.0, 151.0, 301.0, 53.0, 68.0, 123.0, 218.0, 197.0, 294.0, 310.0, 0.0, 178.0, 43.0, 117.0, 85.0, 190.0, 306.0, 371.0, 18.0, 91.0, 208.0, 47.0, 100.0, 160.0, 256.0, 141.0, 0.0, 236.0, 317.0, 388.0, 409.0, 300.0, 332.0, 197.0, 126.0, 347.0, 260.0, 124.0, 148.0, 68.0, 208.0, 142.0, 126.0, 117.0, 136.0, 26.0, 183.0, 151.0, 73.0, 392.0, 574.0, 95.0, 126.0, 322.0, 246.0, 55.0, 203.0, 57.0, 229.0, 88.0, 447.0, 367.0, 186.0, 111.0, 108.0, 199.0, 0.0, 125.0, 124.0, 94.0, 14.0, 100.0, 154.0, 107.0, 28.0, 419.0, 232.0, 265.0, 206.0, 50.0, 55.0, 182.0, 275.0, 332.0, 348.0, 453.0]",MapMesh
482,Brussels,80,0.8,0.0,100,False,sp10,GPSR,20,100,26579,"[89.0, 137.0, 24.0, 91.0, 94.0, 164.0, 50.0, 22.0, 255.0, 127.0, 22.0, 100.0, 37.0, 184.0, 15.0, 175.0, 272.0, 20.0, 40.0, 26.0, 114.0, 104.0, 32.0, 102.0, 22.0, 31.0, 104.0, 18.0, 42.0, 80.0, 19.0, 91.0, 161.0, 79.0, 49.0, 137.0, 11.0, 363.0, 100.0, 82.0, 227.0, 21.0, 189.0, 27.0, 48.0, 137.0, 55.0, 224.0, 126.0, 24.0, 99.0, 14.0, 22.0, 99.0, 73.0, 60.0, 115.0, 203.0, 125.0, 53.0, 54.0, 60.0, 75.0, 71.0, 47.0, 84.0, 42.0, 27.0, 49.0, 17.0, 107.0, 13.0, 275.0, 128.0, 26.0, 91.0, 243.0, 125.0, 24.0, 67.0, 57.0, 425.0, 55.0, 31.0, 36.0, 49.0, 19.0, 93.0, 118.0, 172.0, 21.0, 116.0, 9.0, 145.0, 66.0, 179.0, 104.0, 49.0, 133.0, 57.0]",GPSR
484,Brussels,80,0.8,15.0,100,False,sp10,GPSR,10,100,26579,"[41.0, 185.0, 24.0, 156.0, 29.0, 54.0, 43.0, 119.0, 19.0, 20.0, 70.0, 52.0, 36.0, 115.0, 44.0, 40.0, 118.0, 18.0, 22.0, 84.0, 658.0, 19.0, 180.0, 326.0, 223.0, 166.0, 223.0, 42.0, 113.0, 36.0, 12.0, 15.0, 261.0, 71.0, 27.0, 174.0, 8.0, 28.0, 8.0, 81.0, 53.0, 128.0, 53.0, 13.0, 22.0, 99.0, 141.0, 19.0, 71.0, 166.0, 159.0, 77.0, 173.0, 14.0, 10.0, 23.0, 188.0, 374.0, 93.0, 11.0, 55.0, 108.0, 85.0, 159.0, 28.0, 54.0, 157.0, 117.0, 37.0, 126.0, 127.0, 25.0, 19.0, 76.0, 35.0, 186.0, 14.0, 129.0, 380.0, 27.0, 56.0, 170.0, 181.0, 197.0, 49.0, 19.0, 20.0, 213.0, 90.0, 182.0, 16.0, 18.0, 163.0, 414.0, 161.0, 42.0, 19.0, 148.0, 208.0, 4098.0]",GPSR-15
1316,Budapest,80,0.8,0.0,75,False,sp10,MapMesh,47,100,245609,"[360.0, 808.0, 784.0, 492.0, 186.0, 162.0, 163.0, 1448.0, 1123.0, 802.0, 1147.0, 1.0, 384.0, 909.0, 715.0, 813.0, 1586.0, 502.0, 104.0, 578.0, 58.0, 860.0, 124.0, 775.0, 1151.0, 1072.0, 429.0, 1162.0, 320.0, 812.0, 419.0, 356.0, 1217.0, 1010.0, 509.0, 721.0, 558.0, 199.0, 958.0, 1088.0, 149.0, 932.0, 1451.0, 148.0, 1539.0, 378.0, 817.0, 311.0, 6.0, 1221.0, 847.0, 1079.0, 676.0, 274.0, 423.0, 542.0, 217.0, 236.0, 456.0, 412.0, 721.0, 510.0, 905.0, 1171.0, 819.0, 463.0, 1440.0, 340.0, 1036.0, 656.0, 805.0, 161.0, 265.0, 990.0, 771.0, 316.0, 8.0, 393.0, 781.0, 3.0, 551.0, 289.0, 1287.0, 237.0, 93.0, 523.0, 599.0, 1340.0, 945.0, 1158.0, 917.0, 416.0, 297.0, 1317.0, 4.0, 1008.0, 34.0, 836.0, 270.0, 995.0]",MapMesh
1318,Budapest,80,0.8,0.0,100,False,sp10,GPSR,1,100,245609,"[4097.0, 84.0, 127.0, 56.0, 62.0, 10.0, 127.0, 35.0, 86.0, 30.0, 276.0, 252.0, 58.0, 122.0, 417.0, 65.0, 31.0, 82.0, 48.0, 20.0, 227.0, 8.0, 297.0, 143.0, 91.0, 241.0, 50.0, 139.0, 20.0, 175.0, 276.0, 121.0, 160.0, 45.0, 90.0, 516.0, 76.0, 62.0, 51.0, 77.0, 55.0, 58.0, 76.0, 58.0, 4097.0, 19.0, 193.0, 28.0, 13.0, 86.0, 76.0, 231.0, 251.0, 272.0, 204.0, 160.0, 207.0, 79.0, 10.0, 64.0, 252.0, 124.0, 61.0, 76.0, 92.0, 48.0, 19.0, 92.0, 314.0, 101.0, 14.0, 206.0, 94.0, 71.0, 224.0, 93.0, 69.0, 32.0, 25.0, 213.0, 164.0, 26.0, 35.0, 102.0, 79.0, 197.0, 43.0, 24.0, 92.0, 13.0, 277.0, 123.0, 13.0, 11.0, 9.0, 437.0, 299.0, 35.0, 8.0, 231.0]",GPSR
1320,Budapest,80,0.8,15.0,100,False,sp10,GPSR,1,100,245609,"[236.0, 13.0, 158.0, 23.0, 8.0, 91.0, 275.0, 201.0, 50.0, 138.0, 9.0, 9.0, 102.0, 473.0, 94.0, 107.0, 74.0, 492.0, 42.0, 59.0, 252.0, 124.0, 137.0, 22.0, 66.0, 48.0, 48.0, 74.0, 58.0, 98.0, 126.0, 124.0, 14.0, 9.0, 9.0, 84.0, 88.0, 153.0, 248.0, 106.0, 236.0, 14.0, 11.0, 174.0, 99.0, 115.0, 41.0, 366.0, 122.0, 15.0, 120.0, 101.0, 374.0, 93.0, 39.0, 28.0, 28.0, 12.0, 20.0, 51.0, 53.0, 61.0, 61.0, 191.0, 39.0, 106.0, 21.0, 115.0, 115.0, 232.0, 58.0, 123.0, 15.0, 105.0, 17.0, 80.0, 13.0, 256.0, 283.0, 41.0, 52.0, 12.0, 160.0, 183.0, 104.0, 142.0, 19.0, 184.0, 71.0, 266.0, 105.0, 44.0, 46.0, 2162.0, 43.0, 86.0, 41.0, 51.0, 90.0, 96.0]",GPSR-15
533,Buenosaires,80,0.8,15.0,100,False,sp10,GPSR,7,100,38896,"[56.0, 8.0, 3497.0, 43.0, 88.0, 39.0, 41.0, 194.0, 68.0, 166.0, 178.0, 52.0, 248.0, 184.0, 114.0, 10.0, 297.0, 12.0, 123.0, 14.0, 236.0, 15.0, 229.0, 51.0, 72.0, 70.0, 342.0, 40.0, 31.0, 314.0, 128.0, 126.0, 11.0, 321.0, 8.0, 93.0, 135.0, 47.0, 147.0, 126.0, 467.0, 25.0, 21.0, 18.0, 4097.0, 57.0, 31.0, 20.0, 28.0, 178.0, 300.0, 58.0, 77.0, 47.0, 162.0, 152.0, 99.0, 38.0, 193.0, 17.0, 39.0, 124.0, 492.0, 20.0, 17.0, 306.0, 59.0, 134.0, 23.0, 101.0, 474.0, 95.0, 58.0, 28.0, 11.0, 29.0, 52.0, 71.0, 655.0, 193.0, 65.0, 72.0, 271.0, 104.0, 93.0, 323.0, 252.0, 13.0, 21.0, 202.0, 113.0, 259.0, 106.0, 53.0, 41.0, 233.0, 146.0, 92.0, 93.0, 28.0]",GPSR-15
531,Buenosaires,80,0.8,0.0,100,False,sp10,GPSR,10,100,38896,"[263.0, 146.0, 104.0, 22.0, 72.0, 45.0, 19.0, 4097.0, 75.0, 23.0, 125.0, 56.0, 192.0, 47.0, 13.0, 121.0, 246.0, 25.0, 86.0, 14.0, 66.0, 157.0, 105.0, 103.0, 32.0, 25.0, 202.0, 238.0, 250.0, 14.0, 194.0, 23.0, 171.0, 206.0, 45.0, 114.0, 4097.0, 24.0, 112.0, 176.0, 65.0, 110.0, 73.0, 158.0, 23.0, 50.0, 31.0, 17.0, 117.0, 24.0, 100.0, 29.0, 50.0, 33.0, 41.0, 126.0, 123.0, 16.0, 21.0, 127.0, 52.0, 53.0, 84.0, 198.0, 76.0, 25.0, 40.0, 122.0, 112.0, 232.0, 196.0, 21.0, 102.0, 83.0, 350.0, 134.0, 62.0, 41.0, 23.0, 362.0, 55.0, 225.0, 29.0, 18.0, 79.0, 23.0, 32.0, 27.0, 182.0, 17.0, 164.0, 73.0, 70.0, 55.0, 139.0, 9.0, 9.0, 27.0, 245.0, 309.0]",GPSR
529,Buenosaires,80,0.8,0.0,75,False,sp10,MapMesh,74,100,38896,"[315.0, 227.0, 190.0, 671.0, 56.0, 86.0, 375.0, 509.0, 0.0, 243.0, 0.0, 64.0, 823.0, 404.0, 224.0, 130.0, 539.0, 88.0, 936.0, 196.0, 186.0, 154.0, 641.0, 1034.0, 803.0, 29.0, 395.0, 0.0, 820.0, 913.0, 378.0, 601.0, 94.0, 15.0, 1057.0, 0.0, 688.0, 68.0, 80.0, 910.0, 0.0, 117.0, 308.0, 252.0, 552.0, 0.0, 827.0, 414.0, 742.0, 55.0, 118.0, 123.0, 203.0, 585.0, 66.0, 953.0, 740.0, 475.0, 510.0, 1025.0, 736.0, 0.0, 841.0, 317.0, 1106.0, 773.0, 312.0, 798.0, 560.0, 348.0, 912.0, 904.0, 80.0, 1024.0, 190.0, 158.0, 477.0, 4.0, 171.0, 429.0, 891.0, 72.0, 75.0, 728.0, 1045.0, 588.0, 497.0, 335.0, 0.0, 0.0, 924.0, 85.0, 45.0, 666.0, 802.0, 812.0, 182.0, 17.0, 216.0, 313.0]",MapMesh
569,Busan,80,0.8,0.0,75,False,sp10,MapMesh,82,100,13040,"[45.0, 88.0, 266.0, 112.0, 51.0, 32.0, 110.0, 226.0, 351.0, 51.0, 138.0, 101.0, 14.0, 7.0, 204.0, 223.0, 130.0, 115.0, 17.0, 222.0, 26.0, 83.0, 7.0, 62.0, 87.0, 72.0, 95.0, 207.0, 187.0, 208.0, 299.0, 219.0, 171.0, 137.0, 163.0, 28.0, 285.0, 124.0, 60.0, 53.0, 96.0, 17.0, 80.0, 34.0, 9.0, 35.0, 335.0, 47.0, 150.0, 262.0, 217.0, 213.0, 288.0, 293.0, 27.0, 29.0, 263.0, 356.0, 122.0, 27.0, 119.0, 297.0, 93.0, 445.0, 204.0, 85.0, 182.0, 279.0, 198.0, 169.0, 48.0, 283.0, 93.0, 117.0, 26.0, 26.0, 366.0, 62.0, 61.0, 131.0, 192.0, 15.0, 66.0, 64.0, 75.0, 147.0, 119.0, 5.0, 99.0, 6.0, 311.0, 139.0, 160.0, 33.0, 1.0, 51.0, 38.0, 80.0, 28.0, 121.0]",MapMesh
571,Busan,80,0.8,0.0,100,False,sp10,GPSR,28,100,13040,"[107.0, 83.0, 44.0, 73.0, 33.0, 189.0, 118.0, 120.0, 79.0, 5.0, 74.0, 178.0, 72.0, 12.0, 11.0, 94.0, 45.0, 45.0, 9.0, 15.0, 8.0, 81.0, 24.0, 120.0, 14.0, 41.0, 8.0, 117.0, 15.0, 57.0, 109.0, 49.0, 88.0, 168.0, 99.0, 8.0, 41.0, 29.0, 107.0, 22.0, 66.0, 78.0, 321.0, 48.0, 34.0, 105.0, 97.0, 306.0, 23.0, 73.0, 37.0, 24.0, 3.0, 19.0, 148.0, 12.0, 15.0, 334.0, 14.0, 24.0, 51.0, 175.0, 8.0, 196.0, 48.0, 10.0, 41.0, 72.0, 68.0, 257.0, 42.0, 24.0, 82.0, 99.0, 3.0, 10.0, 20.0, 26.0, 78.0, 71.0, 39.0, 113.0, 26.0, 47.0, 21.0, 184.0, 103.0, 66.0, 51.0, 112.0, 162.0, 161.0, 230.0, 99.0, 150.0, 48.0, 269.0, 11.0, 11.0, 34.0]",GPSR
573,Busan,80,0.8,15.0,100,False,sp10,GPSR,20,100,13040,"[37.0, 17.0, 180.0, 74.0, 157.0, 45.0, 138.0, 547.0, 19.0, 84.0, 15.0, 475.0, 122.0, 37.0, 10.0, 26.0, 28.0, 24.0, 44.0, 145.0, 88.0, 428.0, 90.0, 69.0, 523.0, 105.0, 46.0, 70.0, 111.0, 3.0, 257.0, 94.0, 59.0, 9.0, 30.0, 105.0, 44.0, 92.0, 46.0, 71.0, 66.0, 117.0, 473.0, 57.0, 10.0, 42.0, 241.0, 49.0, 22.0, 112.0, 14.0, 95.0, 101.0, 266.0, 121.0, 66.0, 93.0, 39.0, 26.0, 32.0, 56.0, 86.0, 32.0, 50.0, 53.0, 128.0, 22.0, 33.0, 47.0, 74.0, 61.0, 117.0, 4.0, 15.0, 140.0, 79.0, 49.0, 119.0, 14.0, 14.0, 8.0, 32.0, 9.0, 175.0, 8.0, 12.0, 26.0, 33.0, 128.0, 27.0, 47.0, 22.0, 88.0, 29.0, 19.0, 29.0, 204.0, 22.0, 267.0, 20.0]",GPSR-15
613,Casablanca,80,0.8,15.0,100,False,sp10,GPSR,6,100,62692,"[658.0, 274.0, 156.0, 112.0, 192.0, 66.0, 112.0, 329.0, 53.0, 43.0, 21.0, 70.0, 472.0, 25.0, 16.0, 77.0, 116.0, 99.0, 185.0, 17.0, 53.0, 11.0, 171.0, 25.0, 146.0, 56.0, 48.0, 17.0, 122.0, 112.0, 37.0, 254.0, 122.0, 16.0, 265.0, 425.0, 99.0, 8.0, 21.0, 50.0, 56.0, 4097.0, 27.0, 203.0, 144.0, 394.0, 63.0, 160.0, 101.0, 56.0, 235.0, 34.0, 51.0, 119.0, 198.0, 31.0, 119.0, 38.0, 47.0, 70.0, 54.0, 194.0, 80.0, 107.0, 164.0, 48.0, 206.0, 277.0, 63.0, 77.0, 129.0, 438.0, 150.0, 105.0, 117.0, 163.0, 51.0, 173.0, 76.0, 64.0, 250.0, 79.0, 79.0, 23.0, 104.0, 113.0, 48.0, 67.0, 415.0, 16.0, 20.0, 184.0, 390.0, 106.0, 37.0, 18.0, 32.0, 28.0, 211.0, 195.0]",GPSR-15
611,Casablanca,80,0.8,0.0,100,False,sp10,GPSR,8,100,62692,"[155.0, 19.0, 15.0, 35.0, 35.0, 66.0, 79.0, 27.0, 76.0, 22.0, 163.0, 230.0, 53.0, 97.0, 101.0, 211.0, 9.0, 84.0, 43.0, 12.0, 300.0, 43.0, 88.0, 82.0, 17.0, 120.0, 114.0, 92.0, 71.0, 127.0, 82.0, 53.0, 11.0, 112.0, 204.0, 229.0, 133.0, 11.0, 48.0, 70.0, 252.0, 10.0, 80.0, 65.0, 29.0, 53.0, 20.0, 22.0, 69.0, 48.0, 116.0, 158.0, 128.0, 245.0, 14.0, 85.0, 144.0, 249.0, 150.0, 8.0, 65.0, 108.0, 135.0, 128.0, 53.0, 22.0, 135.0, 25.0, 105.0, 75.0, 151.0, 173.0, 14.0, 207.0, 392.0, 92.0, 9.0, 28.0, 26.0, 64.0, 191.0, 44.0, 26.0, 203.0, 47.0, 22.0, 64.0, 74.0, 100.0, 282.0, 118.0, 20.0, 21.0, 35.0, 64.0, 73.0, 9.0, 141.0, 125.0, 126.0]",GPSR
609,Casablanca,80,0.8,0.0,75,False,sp10,MapMesh,72,100,62692,"[4.0, 516.0, 116.0, 323.0, 654.0, 400.0, 178.0, 193.0, 77.0, 65.0, 318.0, 446.0, 366.0, 687.0, 255.0, 10.0, 615.0, 772.0, 508.0, 859.0, 282.0, 431.0, 1029.0, 691.0, 331.0, 234.0, 577.0, 818.0, 346.0, 167.0, 61.0, 1072.0, 84.0, 379.0, 265.0, 788.0, 431.0, 140.0, 317.0, 731.0, 249.0, 406.0, 187.0, 27.0, 768.0, 349.0, 16.0, 515.0, 406.0, 41.0, 81.0, 115.0, 93.0, 357.0, 516.0, 75.0, 885.0, 236.0, 810.0, 631.0, 711.0, 103.0, 141.0, 238.0, 536.0, 186.0, 793.0, 430.0, 114.0, 739.0, 515.0, 591.0, 342.0, 48.0, 306.0, 318.0, 148.0, 208.0, 309.0, 344.0, 714.0, 521.0, 663.0, 176.0, 282.0, 184.0, 579.0, 559.0, 227.0, 461.0, 181.0, 5.0, 659.0, 160.0, 814.0, 26.0, 218.0, 39.0, 90.0, 436.0]",MapMesh
1203,Chennai,80,0.8,0.0,100,False,sp10,GPSR,5,100,208923,"[55.0, 121.0, 72.0, 174.0, 14.0, 26.0, 26.0, 20.0, 141.0, 19.0, 94.0, 162.0, 187.0, 63.0, 14.0, 19.0, 331.0, 122.0, 124.0, 39.0, 330.0, 85.0, 125.0, 27.0, 81.0, 44.0, 74.0, 160.0, 69.0, 58.0, 131.0, 192.0, 413.0, 152.0, 9.0, 31.0, 28.0, 76.0, 136.0, 46.0, 66.0, 186.0, 399.0, 24.0, 106.0, 415.0, 21.0, 576.0, 164.0, 54.0, 219.0, 50.0, 97.0, 56.0, 29.0, 25.0, 112.0, 77.0, 55.0, 84.0, 41.0, 336.0, 54.0, 175.0, 45.0, 152.0, 54.0, 339.0, 192.0, 13.0, 14.0, 111.0, 16.0, 244.0, 106.0, 47.0, 8.0, 32.0, 9.0, 19.0, 51.0, 139.0, 60.0, 10.0, 203.0, 185.0, 358.0, 8.0, 40.0, 137.0, 208.0, 162.0, 228.0, 160.0, 33.0, 111.0, 250.0, 29.0, 87.0, 120.0]",GPSR
1205,Chennai,80,0.8,15.0,100,False,sp10,GPSR,1,100,208923,"[51.0, 185.0, 201.0, 55.0, 20.0, 19.0, 122.0, 18.0, 325.0, 8.0, 173.0, 15.0, 19.0, 328.0, 247.0, 95.0, 10.0, 57.0, 31.0, 108.0, 55.0, 59.0, 111.0, 8.0, 26.0, 67.0, 101.0, 81.0, 254.0, 38.0, 166.0, 35.0, 49.0, 333.0, 27.0, 129.0, 122.0, 126.0, 90.0, 49.0, 41.0, 13.0, 10.0, 160.0, 307.0, 117.0, 24.0, 17.0, 162.0, 49.0, 93.0, 58.0, 140.0, 455.0, 141.0, 41.0, 62.0, 58.0, 30.0, 29.0, 227.0, 974.0, 21.0, 11.0, 173.0, 14.0, 36.0, 499.0, 35.0, 26.0, 89.0, 242.0, 141.0, 69.0, 22.0, 162.0, 50.0, 104.0, 52.0, 146.0, 51.0, 62.0, 229.0, 89.0, 100.0, 399.0, 126.0, 124.0, 10.0, 23.0, 100.0, 29.0, 56.0, 51.0, 88.0, 125.0, 122.0, 94.0, 100.0, 292.0]",GPSR-15
1201,Chennai,80,0.8,0.0,75,False,sp10,MapMesh,59,100,208923,"[437.0, 374.0, 542.0, 499.0, 230.0, 337.0, 211.0, 760.0, 648.0, 282.0, 222.0, 2.0, 170.0, 490.0, 434.0, 328.0, 413.0, 273.0, 365.0, 869.0, 224.0, 434.0, 355.0, 156.0, 456.0, 128.0, 1105.0, 250.0, 633.0, 286.0, 166.0, 225.0, 143.0, 511.0, 521.0, 121.0, 560.0, 200.0, 519.0, 1255.0, 1290.0, 70.0, 990.0, 251.0, 390.0, 16.0, 662.0, 823.0, 185.0, 144.0, 245.0, 185.0, 441.0, 893.0, 211.0, 591.0, 553.0, 517.0, 241.0, 340.0, 444.0, 378.0, 554.0, 172.0, 600.0, 918.0, 49.0, 21.0, 264.0, 326.0, 882.0, 676.0, 1194.0, 820.0, 94.0, 429.0, 211.0, 524.0, 338.0, 1072.0, 186.0, 648.0, 501.0, 145.0, 833.0, 553.0, 875.0, 384.0, 149.0, 112.0, 233.0, 300.0, 1009.0, 849.0, 130.0, 28.0, 162.0, 316.0, 315.0, 580.0]",MapMesh
313,Chicago,80,0.8,0.0,100,False,sp10,GPSR,14,100,23534,"[56.0, 82.0, 35.0, 291.0, 15.0, 60.0, 62.0, 46.0, 22.0, 92.0, 164.0, 126.0, 22.0, 101.0, 13.0, 600.0, 91.0, 10.0, 59.0, 31.0, 55.0, 4097.0, 55.0, 45.0, 131.0, 15.0, 33.0, 103.0, 20.0, 128.0, 51.0, 56.0, 242.0, 43.0, 166.0, 40.0, 82.0, 102.0, 44.0, 200.0, 39.0, 15.0, 254.0, 205.0, 90.0, 49.0, 20.0, 253.0, 170.0, 18.0, 71.0, 8.0, 195.0, 9.0, 148.0, 118.0, 227.0, 54.0, 34.0, 30.0, 9.0, 27.0, 18.0, 180.0, 12.0, 41.0, 84.0, 160.0, 113.0, 25.0, 35.0, 69.0, 148.0, 118.0, 10.0, 22.0, 112.0, 25.0, 173.0, 11.0, 226.0, 208.0, 59.0, 19.0, 29.0, 227.0, 10.0, 154.0, 123.0, 137.0, 207.0, 166.0, 317.0, 11.0, 28.0, 66.0, 16.0, 593.0, 54.0, 163.0]",GPSR
311,Chicago,80,0.8,0.0,75,False,sp10,MapMesh,80,100,23534,"[124.0, 126.0, 194.0, 80.0, 57.0, 114.0, 115.0, 206.0, 448.0, 688.0, 164.0, 218.0, 393.0, 113.0, 155.0, 436.0, 520.0, 101.0, 122.0, 166.0, 50.0, 112.0, 391.0, 474.0, 323.0, 489.0, 435.0, 155.0, 332.0, 71.0, 79.0, 80.0, 263.0, 251.0, 183.0, 181.0, 179.0, 403.0, 177.0, 292.0, 11.0, 280.0, 56.0, 297.0, 346.0, 281.0, 186.0, 661.0, 268.0, 437.0, 72.0, 253.0, 198.0, 164.0, 1.0, 528.0, 12.0, 202.0, 385.0, 192.0, 601.0, 140.0, 308.0, 91.0, 32.0, 599.0, 96.0, 135.0, 297.0, 654.0, 148.0, 399.0, 140.0, 140.0, 386.0, 73.0, 197.0, 180.0, 499.0, 139.0, 32.0, 180.0, 0.0, 307.0, 196.0, 572.0, 595.0, 431.0, 482.0, 350.0, 407.0, 624.0, 523.0, 106.0, 22.0, 396.0, 620.0, 211.0, 519.0, 145.0]",MapMesh
315,Chicago,80,0.8,15.0,100,False,sp10,GPSR,12,100,23534,"[227.0, 8.0, 15.0, 11.0, 67.0, 183.0, 18.0, 74.0, 42.0, 43.0, 236.0, 128.0, 22.0, 8.0, 93.0, 12.0, 10.0, 9.0, 174.0, 12.0, 10.0, 44.0, 72.0, 181.0, 125.0, 30.0, 27.0, 111.0, 46.0, 117.0, 20.0, 268.0, 139.0, 113.0, 9.0, 228.0, 350.0, 54.0, 36.0, 360.0, 55.0, 171.0, 8.0, 12.0, 208.0, 79.0, 4097.0, 54.0, 55.0, 179.0, 323.0, 124.0, 476.0, 4098.0, 125.0, 30.0, 33.0, 1609.0, 131.0, 914.0, 44.0, 20.0, 186.0, 286.0, 117.0, 38.0, 73.0, 415.0, 13.0, 35.0, 70.0, 32.0, 68.0, 15.0, 156.0, 218.0, 1735.0, 25.0, 171.0, 57.0, 77.0, 72.0, 98.0, 42.0, 50.0, 65.0, 24.0, 80.0, 22.0, 113.0, 46.0, 230.0, 109.0, 21.0, 41.0, 81.0, 238.0, 125.0, 2011.0, 41.0]",GPSR-15
1505,Dallas,80,0.8,0.0,75,False,sp10,MapMesh,72,100,126236,"[597.0, 589.0, 102.0, 965.0, 704.0, 765.0, 909.0, 441.0, 279.0, 521.0, 531.0, 736.0, 305.0, 826.0, 395.0, 143.0, 55.0, 568.0, 1817.0, 174.0, 350.0, 210.0, 881.0, 326.0, 443.0, 542.0, 1347.0, 0.0, 1898.0, 311.0, 816.0, 151.0, 376.0, 1048.0, 985.0, 761.0, 278.0, 57.0, 243.0, 997.0, 2337.0, 932.0, 1877.0, 307.0, 348.0, 72.0, 529.0, 280.0, 896.0, 613.0, 523.0, 147.0, 491.0, 750.0, 277.0, 849.0, 769.0, 756.0, 966.0, 1850.0, 9.0, 513.0, 252.0, 738.0, 222.0, 368.0, 743.0, 699.0, 417.0, 263.0, 1704.0, 647.0, 759.0, 604.0, 78.0, 806.0, 359.0, 199.0, 1196.0, 443.0, 753.0, 1078.0, 135.0, 467.0, 789.0, 2401.0, 315.0, 1616.0, 397.0, 501.0, 411.0, 209.0, 392.0, 23.0, 254.0, 225.0, 126.0, 600.0, 1294.0, 668.0]",MapMesh
1507,Dallas,80,0.8,0.0,100,False,sp10,GPSR,5,100,126236,"[236.0, 12.0, 284.0, 161.0, 162.0, 185.0, 141.0, 9.0, 26.0, 735.0, 35.0, 241.0, 237.0, 117.0, 18.0, 54.0, 31.0, 49.0, 46.0, 10.0, 37.0, 27.0, 161.0, 8.0, 26.0, 270.0, 119.0, 47.0, 383.0, 109.0, 25.0, 130.0, 55.0, 267.0, 121.0, 95.0, 67.0, 31.0, 8.0, 19.0, 191.0, 35.0, 24.0, 229.0, 52.0, 54.0, 13.0, 53.0, 120.0, 79.0, 72.0, 130.0, 120.0, 27.0, 32.0, 77.0, 85.0, 10.0, 378.0, 45.0, 53.0, 12.0, 124.0, 44.0, 55.0, 18.0, 123.0, 79.0, 141.0, 38.0, 163.0, 201.0, 124.0, 12.0, 21.0, 103.0, 83.0, 165.0, 183.0, 40.0, 41.0, 13.0, 194.0, 80.0, 106.0, 76.0, 18.0, 118.0, 279.0, 78.0, 49.0, 124.0, 13.0, 24.0, 151.0, 20.0, 9.0, 15.0, 150.0, 223.0]",GPSR
1508,Dallas,80,0.8,15.0,100,False,sp10,GPSR,3,100,126236,"[65.0, 48.0, 122.0, 14.0, 125.0, 55.0, 37.0, 132.0, 72.0, 157.0, 26.0, 198.0, 123.0, 15.0, 9.0, 9.0, 85.0, 101.0, 139.0, 24.0, 65.0, 125.0, 35.0, 8.0, 15.0, 186.0, 27.0, 48.0, 135.0, 25.0, 18.0, 141.0, 163.0, 183.0, 12.0, 152.0, 71.0, 2552.0, 64.0, 343.0, 252.0, 77.0, 78.0, 29.0, 164.0, 47.0, 25.0, 105.0, 127.0, 149.0, 139.0, 33.0, 70.0, 116.0, 151.0, 223.0, 4097.0, 265.0, 26.0, 97.0, 236.0, 12.0, 4097.0, 19.0, 17.0, 44.0, 10.0, 435.0, 48.0, 63.0, 165.0, 95.0, 198.0, 1024.0, 183.0, 88.0, 15.0, 13.0, 36.0, 43.0, 53.0, 61.0, 214.0, 136.0, 25.0, 44.0, 64.0, 50.0, 129.0, 437.0, 84.0, 17.0, 98.0, 21.0, 103.0, 222.0, 25.0, 94.0, 26.0, 23.0]",GPSR-15
1300,Delhi-Full,80,0.8,15.0,100,False,sp10,GPSR,14,100,66647,"[410.0, 22.0, 82.0, 138.0, 128.0, 74.0, 202.0, 118.0, 18.0, 107.0, 91.0, 36.0, 24.0, 87.0, 248.0, 1763.0, 17.0, 25.0, 124.0, 37.0, 191.0, 139.0, 107.0, 42.0, 125.0, 49.0, 40.0, 235.0, 104.0, 21.0, 22.0, 95.0, 19.0, 63.0, 42.0, 87.0, 23.0, 256.0, 59.0, 63.0, 41.0, 14.0, 601.0, 37.0, 75.0, 56.0, 173.0, 61.0, 56.0, 77.0, 107.0, 101.0, 14.0, 535.0, 34.0, 27.0, 419.0, 29.0, 86.0, 41.0, 55.0, 207.0, 29.0, 92.0, 22.0, 105.0, 141.0, 38.0, 163.0, 201.0, 138.0, 207.0, 110.0, 16.0, 16.0, 288.0, 118.0, 37.0, 26.0, 542.0, 438.0, 56.0, 38.0, 122.0, 126.0, 74.0, 362.0, 103.0, 254.0, 220.0, 40.0, 92.0, 27.0, 32.0, 29.0, 69.0, 241.0, 18.0, 14.0, 40.0]",GPSR-15
1299,Delhi-Full,80,0.8,0.0,100,False,sp10,GPSR,11,100,66647,"[227.0, 8.0, 26.0, 47.0, 18.0, 13.0, 32.0, 31.0, 24.0, 103.0, 119.0, 47.0, 63.0, 161.0, 79.0, 72.0, 117.0, 8.0, 32.0, 63.0, 311.0, 155.0, 16.0, 85.0, 38.0, 48.0, 18.0, 334.0, 101.0, 246.0, 48.0, 13.0, 262.0, 68.0, 47.0, 90.0, 23.0, 14.0, 29.0, 35.0, 51.0, 185.0, 25.0, 47.0, 126.0, 61.0, 37.0, 66.0, 49.0, 356.0, 74.0, 124.0, 9.0, 84.0, 186.0, 43.0, 34.0, 103.0, 121.0, 107.0, 37.0, 13.0, 174.0, 36.0, 145.0, 84.0, 39.0, 235.0, 164.0, 301.0, 88.0, 71.0, 12.0, 53.0, 111.0, 222.0, 160.0, 40.0, 76.0, 397.0, 73.0, 188.0, 48.0, 97.0, 57.0, 25.0, 109.0, 51.0, 43.0, 109.0, 122.0, 70.0, 99.0, 97.0, 10.0, 9.0, 100.0, 75.0, 10.0, 13.0]",GPSR
1297,Delhi-Full,80,0.8,0.0,75,False,sp10,MapMesh,67,100,66647,"[126.0, 137.0, 276.0, 414.0, 298.0, 224.0, 45.0, 448.0, 36.0, 560.0, 107.0, 16.0, 613.0, 129.0, 261.0, 51.0, 172.0, 397.0, 156.0, 26.0, 324.0, 212.0, 432.0, 162.0, 194.0, 206.0, 26.0, 222.0, 111.0, 164.0, 68.0, 72.0, 126.0, 62.0, 65.0, 104.0, 63.0, 463.0, 66.0, 244.0, 509.0, 243.0, 640.0, 403.0, 135.0, 54.0, 73.0, 40.0, 36.0, 197.0, 81.0, 74.0, 437.0, 33.0, 358.0, 375.0, 522.0, 627.0, 139.0, 265.0, 64.0, 175.0, 114.0, 79.0, 255.0, 274.0, 243.0, 609.0, 181.0, 2.0, 502.0, 415.0, 54.0, 25.0, 93.0, 218.0, 69.0, 53.0, 145.0, 23.0, 51.0, 173.0, 136.0, 263.0, 227.0, 418.0, 329.0, 18.0, 188.0, 368.0, 605.0, 132.0, 387.0, 61.0, 462.0, 333.0, 113.0, 333.0, 13.0, 30.0]",MapMesh
1144,Hanoi,80,0.8,0.0,100,False,sp10,GPSR,12,100,59627,"[410.0, 58.0, 183.0, 24.0, 383.0, 123.0, 35.0, 314.0, 13.0, 247.0, 163.0, 133.0, 13.0, 20.0, 154.0, 151.0, 76.0, 79.0, 16.0, 104.0, 114.0, 134.0, 159.0, 28.0, 99.0, 69.0, 48.0, 435.0, 109.0, 32.0, 162.0, 10.0, 390.0, 92.0, 69.0, 36.0, 109.0, 54.0, 219.0, 50.0, 227.0, 116.0, 64.0, 35.0, 69.0, 22.0, 65.0, 38.0, 13.0, 103.0, 55.0, 194.0, 30.0, 149.0, 8.0, 188.0, 8.0, 8.0, 391.0, 104.0, 114.0, 295.0, 83.0, 21.0, 21.0, 116.0, 21.0, 20.0, 160.0, 75.0, 127.0, 289.0, 198.0, 24.0, 52.0, 47.0, 123.0, 42.0, 50.0, 38.0, 55.0, 73.0, 107.0, 72.0, 99.0, 4097.0, 54.0, 41.0, 138.0, 24.0, 74.0, 81.0, 63.0, 9.0, 251.0, 44.0, 110.0, 27.0, 371.0, 44.0]",GPSR
1145,Hanoi,80,0.8,15.0,100,False,sp10,GPSR,6,100,59627,"[38.0, 12.0, 123.0, 340.0, 21.0, 119.0, 39.0, 110.0, 202.0, 50.0, 138.0, 19.0, 26.0, 103.0, 56.0, 14.0, 124.0, 209.0, 38.0, 94.0, 227.0, 9.0, 11.0, 407.0, 38.0, 396.0, 108.0, 19.0, 202.0, 233.0, 17.0, 123.0, 92.0, 27.0, 74.0, 8.0, 17.0, 72.0, 285.0, 55.0, 236.0, 26.0, 252.0, 21.0, 113.0, 24.0, 20.0, 82.0, 77.0, 4097.0, 32.0, 9.0, 141.0, 23.0, 86.0, 43.0, 153.0, 27.0, 91.0, 9.0, 65.0, 183.0, 60.0, 19.0, 107.0, 43.0, 51.0, 68.0, 48.0, 569.0, 22.0, 79.0, 83.0, 141.0, 24.0, 377.0, 8.0, 37.0, 236.0, 338.0, 65.0, 101.0, 186.0, 78.0, 83.0, 16.0, 117.0, 121.0, 84.0, 74.0, 68.0, 197.0, 20.0, 85.0, 44.0, 55.0, 15.0, 112.0, 261.0, 105.0]",GPSR-15
1142,Hanoi,80,0.8,0.0,75,False,sp10,MapMesh,59,100,59627,"[789.0, 116.0, 787.0, 23.0, 82.0, 353.0, 209.0, 144.0, 13.0, 44.0, 16.0, 93.0, 18.0, 215.0, 447.0, 228.0, 2.0, 943.0, 420.0, 267.0, 666.0, 173.0, 41.0, 71.0, 67.0, 269.0, 504.0, 320.0, 203.0, 179.0, 43.0, 45.0, 176.0, 205.0, 223.0, 671.0, 93.0, 1028.0, 707.0, 505.0, 435.0, 721.0, 194.0, 15.0, 305.0, 126.0, 123.0, 296.0, 214.0, 172.0, 695.0, 405.0, 11.0, 24.0, 66.0, 294.0, 375.0, 137.0, 714.0, 306.0, 258.0, 94.0, 114.0, 82.0, 46.0, 369.0, 530.0, 344.0, 311.0, 291.0, 45.0, 223.0, 426.0, 182.0, 295.0, 377.0, 1141.0, 88.0, 177.0, 470.0, 93.0, 198.0, 230.0, 270.0, 260.0, 200.0, 65.0, 89.0, 464.0, 140.0, 499.0, 9.0, 426.0, 484.0, 42.0, 142.0, 314.0, 165.0, 211.0, 133.0]",MapMesh
745,Hochiminh,80,0.8,15.0,100,False,sp10,GPSR,14,100,32005,"[84.0, 137.0, 26.0, 244.0, 39.0, 119.0, 431.0, 221.0, 90.0, 9.0, 15.0, 128.0, 263.0, 24.0, 61.0, 94.0, 237.0, 119.0, 86.0, 115.0, 65.0, 472.0, 31.0, 81.0, 25.0, 17.0, 87.0, 89.0, 82.0, 223.0, 8.0, 9.0, 21.0, 85.0, 115.0, 24.0, 89.0, 13.0, 206.0, 41.0, 114.0, 134.0, 813.0, 122.0, 16.0, 18.0, 85.0, 87.0, 203.0, 58.0, 11.0, 132.0, 89.0, 11.0, 53.0, 64.0, 263.0, 97.0, 205.0, 96.0, 38.0, 117.0, 174.0, 207.0, 30.0, 84.0, 42.0, 236.0, 46.0, 80.0, 136.0, 21.0, 173.0, 12.0, 2153.0, 43.0, 85.0, 39.0, 56.0, 187.0, 164.0, 12.0, 261.0, 94.0, 72.0, 18.0, 25.0, 24.0, 92.0, 38.0, 49.0, 74.0, 150.0, 95.0, 42.0, 83.0, 100.0, 15.0, 334.0, 125.0]",GPSR-15
743,Hochiminh,80,0.8,0.0,100,False,sp10,GPSR,20,100,32005,"[55.0, 9.0, 19.0, 150.0, 26.0, 160.0, 93.0, 15.0, 120.0, 41.0, 80.0, 153.0, 79.0, 49.0, 139.0, 104.0, 16.0, 112.0, 404.0, 120.0, 51.0, 53.0, 121.0, 116.0, 88.0, 18.0, 14.0, 48.0, 90.0, 47.0, 41.0, 72.0, 2792.0, 44.0, 101.0, 83.0, 41.0, 51.0, 87.0, 67.0, 65.0, 4097.0, 184.0, 41.0, 46.0, 93.0, 31.0, 41.0, 85.0, 31.0, 276.0, 214.0, 34.0, 85.0, 41.0, 20.0, 64.0, 109.0, 204.0, 30.0, 191.0, 133.0, 52.0, 94.0, 42.0, 17.0, 164.0, 235.0, 59.0, 67.0, 30.0, 117.0, 197.0, 15.0, 68.0, 106.0, 119.0, 77.0, 95.0, 69.0, 55.0, 149.0, 57.0, 28.0, 146.0, 98.0, 114.0, 205.0, 163.0, 72.0, 98.0, 26.0, 187.0, 15.0, 199.0, 51.0, 82.0, 40.0, 73.0, 19.0]",GPSR
741,Hochiminh,80,0.8,0.0,75,False,sp10,MapMesh,92,100,32005,"[383.0, 60.0, 423.0, 11.0, 167.0, 59.0, 96.0, 334.0, 44.0, 151.0, 223.0, 382.0, 298.0, 80.0, 74.0, 77.0, 94.0, 183.0, 350.0, 311.0, 57.0, 98.0, 170.0, 147.0, 143.0, 418.0, 338.0, 97.0, 152.0, 32.0, 257.0, 375.0, 143.0, 198.0, 112.0, 135.0, 201.0, 449.0, 67.0, 144.0, 62.0, 152.0, 99.0, 94.0, 215.0, 214.0, 157.0, 55.0, 47.0, 369.0, 177.0, 150.0, 481.0, 64.0, 135.0, 10.0, 95.0, 72.0, 209.0, 339.0, 283.0, 40.0, 345.0, 85.0, 180.0, 17.0, 50.0, 175.0, 54.0, 99.0, 423.0, 430.0, 142.0, 200.0, 147.0, 195.0, 167.0, 281.0, 441.0, 141.0, 5.0, 146.0, 13.0, 163.0, 37.0, 111.0, 122.0, 333.0, 93.0, 40.0, 187.0, 351.0, 4.0, 61.0, 96.0, 152.0, 229.0, 61.0, 507.0, 80.0]",MapMesh
133,Hong Kong,80,0.8,0.0,100,False,sp10,GPSR,33,100,5865,"[3563.0, 116.0, 51.0, 58.0, 66.0, 30.0, 72.0, 10.0, 118.0, 84.0, 134.0, 61.0, 28.0, 30.0, 80.0, 15.0, 10.0, 224.0, 226.0, 151.0, 36.0, 16.0, 11.0, 183.0, 13.0, 68.0, 76.0, 247.0, 54.0, 59.0, 91.0, 153.0, 44.0, 64.0, 52.0, 30.0, 101.0, 81.0, 41.0, 27.0, 51.0, 605.0, 41.0, 235.0, 106.0, 20.0, 108.0, 28.0, 194.0, 28.0, 68.0, 55.0, 126.0, 124.0, 110.0, 43.0, 38.0, 9.0, 70.0, 58.0, 23.0, 42.0, 112.0, 70.0, 42.0, 19.0, 106.0, 18.0, 27.0, 25.0, 2.0, 19.0, 53.0, 37.0, 49.0, 21.0, 37.0, 51.0, 164.0, 94.0, 114.0, 85.0, 35.0, 4097.0, 50.0, 46.0, 47.0, 100.0, 80.0, 60.0, 44.0, 51.0, 56.0, 35.0, 18.0, 66.0, 91.0, 49.0, 68.0, 41.0]",GPSR
135,Hong Kong,80,0.8,15.0,100,False,sp10,GPSR,25,100,5865,"[50.0, 125.0, 134.0, 32.0, 149.0, 79.0, 82.0, 20.0, 91.0, 69.0, 94.0, 250.0, 12.0, 22.0, 177.0, 8.0, 21.0, 369.0, 154.0, 40.0, 37.0, 28.0, 169.0, 15.0, 137.0, 48.0, 3097.0, 64.0, 52.0, 79.0, 122.0, 115.0, 68.0, 48.0, 49.0, 26.0, 39.0, 45.0, 45.0, 42.0, 24.0, 28.0, 11.0, 48.0, 25.0, 24.0, 4097.0, 46.0, 77.0, 53.0, 3.0, 70.0, 91.0, 83.0, 49.0, 46.0, 42.0, 129.0, 35.0, 82.0, 164.0, 86.0, 11.0, 174.0, 111.0, 449.0, 11.0, 49.0, 120.0, 16.0, 133.0, 65.0, 157.0, 241.0, 94.0, 64.0, 34.0, 129.0, 163.0, 68.0, 55.0, 9.0, 1840.0, 88.0, 172.0, 125.0, 92.0, 48.0, 39.0, 94.0, 41.0, 76.0, 143.0, 76.0, 21.0, 131.0, 29.0, 511.0, 76.0, 9.0]",GPSR-15
131,Hong Kong,80,0.8,0.0,75,False,sp10,MapMesh,84,100,5865,"[189.0, 212.0, 125.0, 158.0, 44.0, 52.0, 99.0, 170.0, 208.0, 146.0, 126.0, 188.0, 111.0, 102.0, 80.0, 35.0, 111.0, 183.0, 46.0, 29.0, 187.0, 141.0, 1.0, 161.0, 100.0, 14.0, 94.0, 160.0, 198.0, 201.0, 146.0, 220.0, 160.0, 256.0, 39.0, 123.0, 184.0, 52.0, 54.0, 57.0, 50.0, 71.0, 265.0, 182.0, 61.0, 83.0, 53.0, 138.0, 103.0, 70.0, 313.0, 94.0, 114.0, 196.0, 157.0, 1.0, 11.0, 137.0, 49.0, 204.0, 17.0, 185.0, 181.0, 185.0, 124.0, 32.0, 129.0, 169.0, 146.0, 165.0, 11.0, 147.0, 170.0, 209.0, 221.0, 37.0, 32.0, 135.0, 62.0, 27.0, 67.0, 166.0, 23.0, 292.0, 228.0, 194.0, 21.0, 276.0, 89.0, 27.0, 181.0, 52.0, 81.0, 39.0, 244.0, 132.0, 135.0, 42.0, 102.0, 190.0]",MapMesh
291,Houston,80,0.8,0.0,75,False,sp10,MapMesh,83,100,7847,"[204.0, 136.0, 110.0, 55.0, 14.0, 57.0, 14.0, 15.0, 117.0, 58.0, 120.0, 125.0, 55.0, 393.0, 351.0, 151.0, 195.0, 177.0, 180.0, 108.0, 82.0, 148.0, 98.0, 110.0, 4.0, 114.0, 143.0, 217.0, 358.0, 52.0, 204.0, 232.0, 195.0, 105.0, 214.0, 103.0, 37.0, 6.0, 209.0, 51.0, 55.0, 75.0, 231.0, 95.0, 168.0, 260.0, 161.0, 162.0, 389.0, 132.0, 15.0, 189.0, 362.0, 154.0, 107.0, 127.0, 52.0, 204.0, 192.0, 67.0, 83.0, 233.0, 73.0, 129.0, 99.0, 167.0, 97.0, 157.0, 161.0, 2.0, 98.0, 0.0, 245.0, 92.0, 66.0, 215.0, 208.0, 311.0, 245.0, 82.0, 196.0, 156.0, 91.0, 211.0, 249.0, 141.0, 212.0, 209.0, 0.0, 89.0, 173.0, 80.0, 16.0, 211.0, 0.0, 340.0, 195.0, 61.0, 149.0, 215.0]",MapMesh
293,Houston,80,0.8,0.0,100,False,sp10,GPSR,42,100,7847,"[51.0, 13.0, 108.0, 40.0, 11.0, 21.0, 22.0, 14.0, 121.0, 75.0, 9.0, 42.0, 40.0, 27.0, 49.0, 39.0, 161.0, 114.0, 119.0, 107.0, 24.0, 123.0, 148.0, 4097.0, 111.0, 140.0, 108.0, 167.0, 95.0, 145.0, 35.0, 72.0, 131.0, 112.0, 68.0, 60.0, 20.0, 90.0, 85.0, 33.0, 51.0, 13.0, 17.0, 118.0, 33.0, 13.0, 85.0, 92.0, 10.0, 94.0, 69.0, 51.0, 202.0, 74.0, 38.0, 37.0, 49.0, 24.0, 168.0, 122.0, 65.0, 108.0, 88.0, 146.0, 28.0, 54.0, 39.0, 133.0, 33.0, 71.0, 173.0, 93.0, 19.0, 124.0, 15.0, 8.0, 9.0, 60.0, 23.0, 15.0, 38.0, 14.0, 50.0, 116.0, 14.0, 26.0, 104.0, 98.0, 25.0, 44.0, 31.0, 86.0, 38.0, 162.0, 165.0, 36.0, 123.0, 2.0, 10.0, 35.0]",GPSR
295,Houston,80,0.8,15.0,100,False,sp10,GPSR,25,100,7847,"[53.0, 3553.0, 72.0, 12.0, 112.0, 72.0, 96.0, 63.0, 51.0, 68.0, 20.0, 24.0, 89.0, 12.0, 56.0, 17.0, 17.0, 4.0, 21.0, 25.0, 47.0, 8.0, 134.0, 4097.0, 96.0, 54.0, 120.0, 690.0, 161.0, 66.0, 16.0, 165.0, 16.0, 45.0, 84.0, 79.0, 22.0, 12.0, 22.0, 79.0, 55.0, 193.0, 18.0, 110.0, 58.0, 76.0, 18.0, 119.0, 43.0, 160.0, 140.0, 61.0, 31.0, 46.0, 49.0, 8.0, 198.0, 63.0, 204.0, 237.0, 114.0, 121.0, 14.0, 11.0, 175.0, 495.0, 126.0, 137.0, 26.0, 67.0, 12.0, 16.0, 136.0, 74.0, 139.0, 123.0, 193.0, 64.0, 37.0, 1464.0, 55.0, 9.0, 108.0, 36.0, 15.0, 23.0, 16.0, 12.0, 49.0, 69.0, 34.0, 41.0, 42.0, 133.0, 183.0, 95.0, 276.0, 95.0, 101.0, 82.0]",GPSR-15
1574,Hyderabad,80,0.8,0.0,75,False,sp10,MapMesh,55,100,484308,"[1726.0, 867.0, 922.0, 816.0, 618.0, 400.0, 641.0, 744.0, 331.0, 812.0, 345.0, 433.0, 406.0, 1437.0, 2494.0, 1312.0, 1479.0, 1176.0, 538.0, 752.0, 249.0, 485.0, 965.0, 1881.0, 800.0, 1045.0, 1353.0, 689.0, 242.0, 726.0, 952.0, 1108.0, 120.0, 627.0, 6.0, 1018.0, 284.0, 944.0, 719.0, 2281.0, 1090.0, 1747.0, 688.0, 137.0, 840.0, 1807.0, 1560.0, 533.0, 476.0, 1153.0, 941.0, 453.0, 1007.0, 1364.0, 1570.0, 1450.0, 147.0, 958.0, 236.0, 2541.0, 832.0, 1308.0, 2414.0, 1871.0, 808.0, 693.0, 934.0, 1614.0, 1805.0, 1534.0, 128.0, 342.0, 1568.0, 890.0, 1406.0, 1829.0, 2257.0, 1189.0, 661.0, 1245.0, 879.0, 1119.0, 616.0, 180.0, 956.0, 845.0, 332.0, 310.0, 1712.0, 761.0, 398.0, 631.0, 328.0, 1214.0, 1869.0, 741.0, 231.0, 1464.0, 1390.0, 152.0]",MapMesh
1576,Hyderabad,80,0.8,0.0,100,False,sp10,GPSR,4,100,484308,"[344.0, 190.0, 72.0, 69.0, 99.0, 81.0, 326.0, 10.0, 109.0, 115.0, 252.0, 123.0, 159.0, 40.0, 21.0, 141.0, 217.0, 211.0, 155.0, 54.0, 115.0, 111.0, 149.0, 138.0, 88.0, 46.0, 409.0, 23.0, 94.0, 19.0, 185.0, 8.0, 13.0, 9.0, 118.0, 261.0, 92.0, 100.0, 30.0, 211.0, 51.0, 15.0, 182.0, 43.0, 246.0, 66.0, 49.0, 150.0, 51.0, 201.0, 31.0, 91.0, 15.0, 19.0, 202.0, 128.0, 231.0, 55.0, 92.0, 29.0, 55.0, 9.0, 185.0, 41.0, 200.0, 39.0, 122.0, 20.0, 19.0, 71.0, 417.0, 14.0, 206.0, 126.0, 356.0, 11.0, 29.0, 24.0, 39.0, 25.0, 236.0, 26.0, 47.0, 293.0, 329.0, 67.0, 90.0, 88.0, 18.0, 9.0, 207.0, 256.0, 121.0, 94.0, 2.0, 63.0, 38.0, 97.0, 187.0, 147.0]",GPSR
1577,Hyderabad,80,0.8,15.0,100,False,sp10,GPSR,1,100,484308,"[440.0, 97.0, 118.0, 41.0, 72.0, 289.0, 120.0, 18.0, 42.0, 177.0, 127.0, 247.0, 95.0, 9.0, 30.0, 60.0, 241.0, 144.0, 59.0, 116.0, 263.0, 146.0, 22.0, 60.0, 39.0, 35.0, 84.0, 22.0, 18.0, 72.0, 91.0, 149.0, 8.0, 41.0, 125.0, 11.0, 10.0, 11.0, 329.0, 244.0, 65.0, 48.0, 178.0, 16.0, 127.0, 100.0, 30.0, 32.0, 48.0, 25.0, 19.0, 71.0, 141.0, 19.0, 129.0, 140.0, 18.0, 22.0, 62.0, 44.0, 250.0, 216.0, 47.0, 22.0, 66.0, 49.0, 276.0, 88.0, 40.0, 135.0, 109.0, 492.0, 104.0, 56.0, 31.0, 28.0, 88.0, 121.0, 149.0, 58.0, 65.0, 98.0, 87.0, 39.0, 37.0, 79.0, 127.0, 67.0, 51.0, 563.0, 186.0, 15.0, 125.0, 125.0, 9.0, 309.0, 8.0, 100.0, 130.0, 205.0]",GPSR-15
195,Istanbul,80,0.8,15.0,100,False,sp10,GPSR,23,100,8794,"[165.0, 70.0, 172.0, 29.0, 27.0, 101.0, 7.0, 31.0, 22.0, 22.0, 114.0, 1030.0, 104.0, 141.0, 40.0, 296.0, 90.0, 135.0, 76.0, 64.0, 57.0, 49.0, 67.0, 44.0, 15.0, 15.0, 77.0, 56.0, 51.0, 29.0, 12.0, 11.0, 20.0, 22.0, 65.0, 94.0, 70.0, 89.0, 171.0, 30.0, 1186.0, 9.0, 15.0, 2350.0, 41.0, 4097.0, 87.0, 2286.0, 51.0, 50.0, 51.0, 199.0, 162.0, 4097.0, 204.0, 71.0, 8.0, 27.0, 91.0, 111.0, 115.0, 111.0, 8.0, 26.0, 112.0, 32.0, 29.0, 217.0, 19.0, 112.0, 221.0, 188.0, 151.0, 45.0, 25.0, 109.0, 40.0, 138.0, 83.0, 95.0, 39.0, 16.0, 58.0, 4097.0, 59.0, 101.0, 12.0, 51.0, 74.0, 46.0, 42.0, 85.0, 153.0, 86.0, 24.0, 43.0, 205.0, 45.0, 56.0, 64.0]",GPSR-15
193,Istanbul,80,0.8,0.0,100,False,sp10,GPSR,48,100,8794,"[150.0, 101.0, 78.0, 83.0, 49.0, 72.0, 91.0, 27.0, 43.0, 110.0, 90.0, 30.0, 150.0, 137.0, 119.0, 64.0, 128.0, 37.0, 86.0, 71.0, 65.0, 49.0, 133.0, 5.0, 141.0, 11.0, 10.0, 152.0, 9.0, 24.0, 48.0, 54.0, 86.0, 141.0, 35.0, 85.0, 135.0, 56.0, 168.0, 81.0, 55.0, 46.0, 88.0, 51.0, 19.0, 37.0, 165.0, 38.0, 9.0, 21.0, 104.0, 8.0, 86.0, 56.0, 174.0, 154.0, 69.0, 112.0, 16.0, 98.0, 105.0, 118.0, 11.0, 43.0, 30.0, 116.0, 105.0, 72.0, 35.0, 13.0, 155.0, 191.0, 56.0, 23.0, 57.0, 56.0, 22.0, 11.0, 183.0, 87.0, 85.0, 110.0, 53.0, 12.0, 39.0, 75.0, 66.0, 147.0, 13.0, 43.0, 25.0, 17.0, 73.0, 49.0, 114.0, 47.0, 33.0, 44.0, 29.0, 95.0]",GPSR
191,Istanbul,80,0.8,0.0,75,False,sp10,MapMesh,100,100,8794,"[124.0, 62.0, 100.0, 8.0, 143.0, 61.0, 7.0, 95.0, 11.0, 97.0, 140.0, 39.0, 76.0, 103.0, 41.0, 67.0, 114.0, 48.0, 144.0, 61.0, 52.0, 47.0, 147.0, 30.0, 87.0, 51.0, 143.0, 34.0, 98.0, 167.0, 125.0, 99.0, 60.0, 43.0, 120.0, 110.0, 123.0, 84.0, 127.0, 113.0, 59.0, 80.0, 109.0, 39.0, 38.0, 66.0, 64.0, 106.0, 158.0, 99.0, 80.0, 72.0, 107.0, 44.0, 81.0, 36.0, 16.0, 151.0, 96.0, 99.0, 72.0, 88.0, 32.0, 43.0, 79.0, 86.0, 73.0, 89.0, 17.0, 80.0, 159.0, 133.0, 120.0, 14.0, 34.0, 67.0, 34.0, 87.0, 144.0, 69.0, 118.0, 104.0, 72.0, 65.0, 44.0, 66.0, 70.0, 68.0, 115.0, 75.0, 70.0, 103.0, 143.0, 100.0, 113.0, 80.0, 172.0, 152.0, 61.0, 44.0]",MapMesh
1349,Kano,80,0.8,0.0,75,False,sp10,MapMesh,62,100,113498,"[14.0, 815.0, 37.0, 164.0, 695.0, 445.0, 130.0, 137.0, 454.0, 357.0, 369.0, 203.0, 789.0, 88.0, 168.0, 309.0, 68.0, 419.0, 48.0, 222.0, 168.0, 571.0, 30.0, 18.0, 48.0, 556.0, 469.0, 88.0, 191.0, 15.0, 454.0, 387.0, 1.0, 153.0, 34.0, 421.0, 843.0, 163.0, 126.0, 22.0, 100.0, 526.0, 388.0, 381.0, 476.0, 43.0, 371.0, 910.0, 56.0, 817.0, 237.0, 363.0, 450.0, 50.0, 387.0, 670.0, 267.0, 134.0, 414.0, 206.0, 397.0, 192.0, 451.0, 438.0, 473.0, 721.0, 801.0, 496.0, 881.0, 8.0, 174.0, 28.0, 805.0, 89.0, 400.0, 419.0, 543.0, 593.0, 446.0, 414.0, 182.0, 505.0, 37.0, 128.0, 623.0, 707.0, 662.0, 195.0, 120.0, 416.0, 551.0, 596.0, 874.0, 148.0, 794.0, 463.0, 378.0, 327.0, 1024.0, 235.0]",MapMesh
1351,Kano,80,0.8,0.0,100,False,sp10,GPSR,5,100,113498,"[65.0, 374.0, 41.0, 10.0, 163.0, 20.0, 19.0, 194.0, 41.0, 264.0, 23.0, 184.0, 391.0, 160.0, 41.0, 72.0, 29.0, 178.0, 71.0, 84.0, 344.0, 149.0, 20.0, 18.0, 109.0, 13.0, 41.0, 130.0, 104.0, 126.0, 31.0, 86.0, 21.0, 69.0, 92.0, 43.0, 15.0, 251.0, 123.0, 42.0, 65.0, 125.0, 44.0, 12.0, 186.0, 71.0, 25.0, 120.0, 21.0, 254.0, 70.0, 196.0, 199.0, 9.0, 388.0, 136.0, 23.0, 35.0, 9.0, 20.0, 55.0, 9.0, 160.0, 10.0, 201.0, 28.0, 26.0, 42.0, 113.0, 24.0, 106.0, 148.0, 128.0, 137.0, 21.0, 85.0, 101.0, 51.0, 337.0, 163.0, 38.0, 75.0, 49.0, 84.0, 189.0, 54.0, 275.0, 13.0, 78.0, 48.0, 20.0, 128.0, 159.0, 13.0, 70.0, 45.0, 55.0, 350.0, 38.0, 95.0]",GPSR
1352,Kano,80,0.8,15.0,100,False,sp10,GPSR,4,100,113498,"[55.0, 4097.0, 37.0, 119.0, 76.0, 16.0, 284.0, 41.0, 13.0, 13.0, 182.0, 46.0, 1758.0, 192.0, 232.0, 183.0, 261.0, 9.0, 75.0, 80.0, 66.0, 124.0, 44.0, 202.0, 95.0, 118.0, 42.0, 72.0, 131.0, 298.0, 20.0, 100.0, 85.0, 62.0, 78.0, 24.0, 100.0, 122.0, 93.0, 68.0, 65.0, 170.0, 256.0, 21.0, 138.0, 115.0, 414.0, 17.0, 18.0, 102.0, 136.0, 91.0, 21.0, 222.0, 95.0, 67.0, 32.0, 9.0, 17.0, 359.0, 56.0, 9.0, 197.0, 28.0, 90.0, 50.0, 59.0, 39.0, 35.0, 86.0, 112.0, 291.0, 124.0, 14.0, 19.0, 84.0, 102.0, 391.0, 102.0, 56.0, 55.0, 9.0, 4097.0, 21.0, 21.0, 179.0, 14.0, 128.0, 159.0, 68.0, 4098.0, 178.0, 73.0, 17.0, 259.0, 107.0, 125.0, 17.0, 35.0, 280.0]",GPSR-15
979,Karachi,80,0.8,0.0,100,False,sp10,GPSR,6,100,103600,"[251.0, 241.0, 44.0, 113.0, 43.0, 87.0, 124.0, 23.0, 247.0, 176.0, 50.0, 162.0, 228.0, 92.0, 11.0, 53.0, 66.0, 220.0, 109.0, 212.0, 56.0, 8.0, 161.0, 181.0, 57.0, 184.0, 43.0, 75.0, 175.0, 114.0, 21.0, 95.0, 19.0, 20.0, 187.0, 196.0, 69.0, 121.0, 105.0, 54.0, 114.0, 110.0, 23.0, 188.0, 55.0, 39.0, 120.0, 43.0, 70.0, 41.0, 47.0, 202.0, 58.0, 58.0, 227.0, 166.0, 229.0, 154.0, 38.0, 386.0, 191.0, 57.0, 28.0, 51.0, 151.0, 12.0, 19.0, 88.0, 50.0, 356.0, 49.0, 138.0, 20.0, 13.0, 562.0, 160.0, 35.0, 29.0, 161.0, 169.0, 65.0, 183.0, 80.0, 78.0, 23.0, 82.0, 91.0, 49.0, 18.0, 384.0, 123.0, 13.0, 11.0, 9.0, 187.0, 388.0, 95.0, 60.0, 43.0, 24.0]",GPSR
977,Karachi,80,0.8,0.0,75,False,sp10,MapMesh,78,100,103600,"[346.0, 1048.0, 25.0, 1420.0, 729.0, 405.0, 641.0, 876.0, 1227.0, 774.0, 91.0, 384.0, 605.0, 523.0, 1661.0, 757.0, 547.0, 516.0, 392.0, 462.0, 679.0, 837.0, 587.0, 311.0, 509.0, 664.0, 243.0, 293.0, 427.0, 43.0, 244.0, 237.0, 208.0, 118.0, 533.0, 966.0, 87.0, 199.0, 754.0, 245.0, 567.0, 627.0, 825.0, 952.0, 554.0, 971.0, 242.0, 231.0, 251.0, 694.0, 191.0, 800.0, 475.0, 31.0, 185.0, 406.0, 321.0, 868.0, 125.0, 507.0, 1309.0, 968.0, 1509.0, 1032.0, 180.0, 120.0, 512.0, 110.0, 277.0, 1288.0, 548.0, 141.0, 43.0, 725.0, 1134.0, 603.0, 395.0, 996.0, 881.0, 1252.0, 755.0, 466.0, 1689.0, 353.0, 834.0, 1049.0, 570.0, 305.0, 132.0, 262.0, 398.0, 336.0, 378.0, 28.0, 704.0, 157.0, 742.0, 1146.0, 92.0, 1089.0]",MapMesh
981,Karachi,80,0.8,15.0,100,False,sp10,GPSR,3,100,103600,"[252.0, 10.0, 170.0, 220.0, 277.0, 288.0, 22.0, 150.0, 189.0, 212.0, 105.0, 55.0, 33.0, 9.0, 91.0, 11.0, 273.0, 93.0, 94.0, 20.0, 191.0, 44.0, 74.0, 227.0, 3023.0, 43.0, 124.0, 363.0, 110.0, 29.0, 203.0, 121.0, 41.0, 90.0, 1410.0, 86.0, 63.0, 34.0, 73.0, 39.0, 66.0, 196.0, 113.0, 32.0, 23.0, 32.0, 14.0, 287.0, 162.0, 267.0, 43.0, 61.0, 45.0, 66.0, 155.0, 100.0, 286.0, 223.0, 42.0, 54.0, 65.0, 186.0, 10.0, 175.0, 32.0, 10.0, 10.0, 20.0, 686.0, 19.0, 135.0, 194.0, 288.0, 117.0, 40.0, 25.0, 210.0, 119.0, 25.0, 59.0, 65.0, 161.0, 8.0, 26.0, 173.0, 80.0, 138.0, 112.0, 162.0, 79.0, 168.0, 15.0, 24.0, 187.0, 127.0, 11.0, 25.0, 222.0, 94.0, 39.0]",GPSR-15
1236,Khartoum,80,0.8,15.0,100,False,sp10,GPSR,1,100,360636,"[55.0, 196.0, 187.0, 74.0, 141.0, 39.0, 72.0, 12.0, 219.0, 8.0, 170.0, 18.0, 105.0, 116.0, 373.0, 105.0, 56.0, 33.0, 389.0, 88.0, 51.0, 185.0, 195.0, 48.0, 12.0, 20.0, 140.0, 150.0, 254.0, 148.0, 94.0, 101.0, 140.0, 250.0, 93.0, 10.0, 27.0, 25.0, 34.0, 11.0, 55.0, 9.0, 4097.0, 146.0, 77.0, 14.0, 31.0, 95.0, 30.0, 128.0, 30.0, 152.0, 85.0, 189.0, 102.0, 42.0, 101.0, 84.0, 196.0, 71.0, 54.0, 172.0, 8.0, 13.0, 59.0, 19.0, 163.0, 43.0, 64.0, 48.0, 25.0, 233.0, 22.0, 76.0, 187.0, 44.0, 153.0, 277.0, 82.0, 38.0, 55.0, 9.0, 98.0, 84.0, 13.0, 47.0, 182.0, 23.0, 136.0, 279.0, 126.0, 140.0, 18.0, 84.0, 101.0, 15.0, 151.0, 318.0, 9.0, 54.0]",GPSR-15
1235,Khartoum,80,0.8,0.0,100,False,sp10,GPSR,3,100,360636,"[55.0, 180.0, 13.0, 12.0, 67.0, 78.0, 23.0, 222.0, 38.0, 324.0, 41.0, 28.0, 107.0, 4098.0, 135.0, 243.0, 73.0, 175.0, 21.0, 48.0, 55.0, 288.0, 64.0, 105.0, 18.0, 122.0, 38.0, 162.0, 152.0, 49.0, 123.0, 15.0, 104.0, 369.0, 228.0, 53.0, 39.0, 23.0, 74.0, 49.0, 39.0, 4097.0, 247.0, 49.0, 328.0, 225.0, 263.0, 57.0, 65.0, 20.0, 56.0, 89.0, 185.0, 20.0, 54.0, 106.0, 66.0, 163.0, 217.0, 111.0, 252.0, 285.0, 119.0, 46.0, 153.0, 75.0, 264.0, 261.0, 76.0, 261.0, 161.0, 42.0, 19.0, 51.0, 87.0, 62.0, 128.0, 139.0, 71.0, 22.0, 51.0, 13.0, 449.0, 93.0, 47.0, 19.0, 18.0, 29.0, 358.0, 17.0, 82.0, 13.0, 195.0, 13.0, 9.0, 155.0, 225.0, 91.0, 10.0, 54.0]",GPSR
1233,Khartoum,80,0.8,0.0,75,False,sp10,MapMesh,38,100,360636,"[1192.0, 177.0, 359.0, 512.0, 124.0, 139.0, 638.0, 1495.0, 790.0, 1357.0, 1061.0, 793.0, 2383.0, 1545.0, 441.0, 198.0, 284.0, 497.0, 1723.0, 1688.0, 74.0, 197.0, 963.0, 542.0, 480.0, 1615.0, 567.0, 830.0, 217.0, 82.0, 396.0, 840.0, 967.0, 1210.0, 813.0, 1757.0, 552.0, 1522.0, 815.0, 53.0, 1190.0, 180.0, 1625.0, 1729.0, 90.0, 985.0, 1188.0, 883.0, 485.0, 1880.0, 1145.0, 331.0, 865.0, 43.0, 765.0, 398.0, 527.0, 182.0, 367.0, 2100.0, 283.0, 217.0, 1319.0, 401.0, 1694.0, 913.0, 981.0, 162.0, 21.0, 220.0, 1152.0, 317.0, 995.0, 1790.0, 322.0, 477.0, 383.0, 1092.0, 341.0, 1185.0, 560.0, 1484.0, 1052.0, 739.0, 978.0, 1135.0, 921.0, 36.0, 941.0, 1329.0, 2315.0, 2493.0, 729.0, 150.0, 277.0, 551.0, 498.0, 684.0, 1521.0, 746.0]",MapMesh
1001,Kl,80,0.8,15.0,100,False,sp10,GPSR,2,100,86290,"[55.0, 193.0, 189.0, 55.0, 42.0, 117.0, 20.0, 97.0, 286.0, 140.0, 19.0, 85.0, 100.0, 140.0, 126.0, 124.0, 39.0, 118.0, 44.0, 20.0, 65.0, 170.0, 12.0, 159.0, 29.0, 94.0, 74.0, 42.0, 24.0, 182.0, 325.0, 13.0, 107.0, 16.0, 28.0, 70.0, 36.0, 87.0, 126.0, 121.0, 51.0, 175.0, 310.0, 4097.0, 289.0, 30.0, 32.0, 10.0, 248.0, 47.0, 79.0, 34.0, 39.0, 35.0, 36.0, 276.0, 88.0, 386.0, 18.0, 37.0, 263.0, 67.0, 46.0, 55.0, 59.0, 39.0, 122.0, 19.0, 234.0, 22.0, 67.0, 198.0, 105.0, 87.0, 65.0, 30.0, 2043.0, 25.0, 4097.0, 125.0, 114.0, 76.0, 60.0, 59.0, 155.0, 47.0, 18.0, 73.0, 45.0, 23.0, 233.0, 20.0, 128.0, 59.0, 63.0, 14.0, 20.0, 135.0, 37.0, 12.0]",GPSR-15
999,Kl,80,0.8,0.0,100,False,sp10,GPSR,5,100,86290,"[114.0, 135.0, 79.0, 106.0, 100.0, 138.0, 185.0, 139.0, 58.0, 22.0, 8.0, 107.0, 9.0, 95.0, 45.0, 54.0, 15.0, 2137.0, 18.0, 110.0, 65.0, 264.0, 102.0, 60.0, 108.0, 54.0, 40.0, 160.0, 339.0, 21.0, 682.0, 55.0, 33.0, 30.0, 20.0, 310.0, 332.0, 56.0, 47.0, 111.0, 176.0, 233.0, 28.0, 212.0, 117.0, 241.0, 50.0, 123.0, 13.0, 106.0, 14.0, 75.0, 9.0, 15.0, 124.0, 109.0, 138.0, 45.0, 118.0, 32.0, 191.0, 44.0, 201.0, 101.0, 112.0, 40.0, 114.0, 103.0, 173.0, 100.0, 12.0, 23.0, 11.0, 55.0, 15.0, 627.0, 18.0, 40.0, 102.0, 258.0, 55.0, 181.0, 11.0, 81.0, 162.0, 113.0, 43.0, 44.0, 365.0, 122.0, 15.0, 19.0, 202.0, 11.0, 134.0, 231.0, 156.0, 34.0, 22.0, 219.0]",GPSR
997,Kl,80,0.8,0.0,75,False,sp10,MapMesh,47,100,86290,"[516.0, 441.0, 68.0, 179.0, 172.0, 168.0, 907.0, 340.0, 114.0, 404.0, 70.0, 90.0, 246.0, 164.0, 127.0, 587.0, 113.0, 458.0, 1241.0, 710.0, 34.0, 871.0, 194.0, 725.0, 557.0, 1089.0, 263.0, 634.0, 202.0, 234.0, 115.0, 1277.0, 113.0, 225.0, 97.0, 1594.0, 53.0, 86.0, 209.0, 339.0, 330.0, 474.0, 776.0, 223.0, 1291.0, 36.0, 16.0, 267.0, 1354.0, 29.0, 453.0, 1039.0, 519.0, 408.0, 12.0, 1033.0, 627.0, 149.0, 674.0, 475.0, 425.0, 486.0, 616.0, 40.0, 623.0, 54.0, 633.0, 859.0, 682.0, 625.0, 128.0, 435.0, 797.0, 54.0, 23.0, 129.0, 29.0, 509.0, 359.0, 223.0, 1201.0, 150.0, 82.0, 170.0, 1209.0, 848.0, 121.0, 198.0, 3.0, 1416.0, 640.0, 163.0, 651.0, 12.0, 513.0, 218.0, 671.0, 782.0, 237.0, 49.0]",MapMesh
1093,Lima,80,0.8,15.0,100,False,sp10,GPSR,2,100,106349,"[55.0, 9.0, 170.0, 55.0, 145.0, 95.0, 120.0, 114.0, 37.0, 372.0, 15.0, 202.0, 23.0, 112.0, 266.0, 196.0, 75.0, 32.0, 981.0, 61.0, 52.0, 174.0, 311.0, 112.0, 409.0, 140.0, 32.0, 162.0, 23.0, 114.0, 11.0, 355.0, 12.0, 84.0, 20.0, 263.0, 96.0, 89.0, 93.0, 120.0, 4097.0, 134.0, 64.0, 104.0, 27.0, 10.0, 290.0, 10.0, 133.0, 82.0, 38.0, 253.0, 44.0, 100.0, 13.0, 4098.0, 116.0, 43.0, 122.0, 281.0, 65.0, 158.0, 11.0, 93.0, 731.0, 23.0, 115.0, 122.0, 84.0, 14.0, 36.0, 336.0, 42.0, 52.0, 64.0, 35.0, 170.0, 133.0, 81.0, 50.0, 37.0, 189.0, 9.0, 95.0, 149.0, 32.0, 22.0, 68.0, 47.0, 21.0, 158.0, 175.0, 8.0, 165.0, 12.0, 107.0, 100.0, 15.0, 373.0, 165.0]",GPSR-15
1092,Lima,80,0.8,0.0,100,False,sp10,GPSR,5,100,106349,"[657.0, 41.0, 710.0, 140.0, 343.0, 10.0, 48.0, 8.0, 325.0, 95.0, 48.0, 8.0, 169.0, 191.0, 77.0, 26.0, 53.0, 129.0, 169.0, 53.0, 66.0, 400.0, 47.0, 93.0, 68.0, 93.0, 162.0, 265.0, 10.0, 9.0, 85.0, 100.0, 311.0, 4097.0, 99.0, 66.0, 47.0, 53.0, 18.0, 87.0, 65.0, 186.0, 157.0, 71.0, 10.0, 76.0, 37.0, 161.0, 164.0, 126.0, 159.0, 186.0, 143.0, 123.0, 121.0, 136.0, 24.0, 34.0, 9.0, 361.0, 37.0, 13.0, 175.0, 24.0, 241.0, 183.0, 91.0, 115.0, 134.0, 63.0, 8.0, 108.0, 8.0, 197.0, 143.0, 205.0, 41.0, 103.0, 53.0, 35.0, 65.0, 197.0, 113.0, 63.0, 51.0, 21.0, 22.0, 110.0, 46.0, 162.0, 73.0, 249.0, 39.0, 13.0, 162.0, 9.0, 10.0, 41.0, 253.0, 189.0]",GPSR
1090,Lima,80,0.8,0.0,75,False,sp10,MapMesh,61,100,106349,"[739.0, 374.0, 370.0, 1037.0, 769.0, 1082.0, 24.0, 81.0, 702.0, 861.0, 210.0, 967.0, 382.0, 789.0, 1076.0, 27.0, 595.0, 310.0, 124.0, 365.0, 701.0, 441.0, 1151.0, 32.0, 1115.0, 621.0, 198.0, 928.0, 520.0, 423.0, 886.0, 478.0, 714.0, 229.0, 63.0, 347.0, 799.0, 1316.0, 35.0, 56.0, 799.0, 1331.0, 605.0, 776.0, 418.0, 98.0, 1088.0, 698.0, 569.0, 571.0, 1374.0, 48.0, 420.0, 1193.0, 143.0, 316.0, 1120.0, 386.0, 260.0, 428.0, 211.0, 135.0, 526.0, 1.0, 1012.0, 930.0, 185.0, 111.0, 307.0, 311.0, 296.0, 32.0, 331.0, 639.0, 411.0, 189.0, 555.0, 97.0, 414.0, 52.0, 205.0, 15.0, 2.0, 4.0, 59.0, 1482.0, 512.0, 61.0, 73.0, 1148.0, 649.0, 1104.0, 124.0, 268.0, 505.0, 81.0, 272.0, 649.0, 182.0, 94.0]",MapMesh
331,Londonbbox,80,0.8,0.0,75,False,sp10,MapMesh,99,100,24910,"[346.0, 135.0, 292.0, 345.0, 119.0, 116.0, 94.0, 222.0, 187.0, 79.0, 55.0, 65.0, 42.0, 106.0, 91.0, 140.0, 57.0, 99.0, 252.0, 89.0, 234.0, 222.0, 128.0, 317.0, 227.0, 36.0, 372.0, 229.0, 59.0, 302.0, 157.0, 326.0, 321.0, 169.0, 253.0, 82.0, 259.0, 347.0, 285.0, 209.0, 439.0, 148.0, 208.0, 290.0, 253.0, 140.0, 282.0, 231.0, 180.0, 206.0, 231.0, 134.0, 154.0, 167.0, 171.0, 227.0, 154.0, 347.0, 147.0, 174.0, 417.0, 77.0, 175.0, 121.0, 139.0, 136.0, 27.0, 300.0, 123.0, 124.0, 133.0, 198.0, 206.0, 30.0, 328.0, 157.0, 177.0, 332.0, 140.0, 322.0, 179.0, 364.0, 98.0, 146.0, 111.0, 262.0, 157.0, 147.0, 201.0, 93.0, 190.0, 267.0, 142.0, 192.0, 157.0, 101.0, 326.0, 160.0, 185.0, 131.0]",MapMesh
333,Londonbbox,80,0.8,0.0,100,False,sp10,GPSR,18,100,24910,"[249.0, 13.0, 67.0, 77.0, 57.0, 25.0, 22.0, 17.0, 222.0, 26.0, 60.0, 87.0, 30.0, 97.0, 70.0, 52.0, 36.0, 121.0, 53.0, 10.0, 191.0, 45.0, 11.0, 13.0, 170.0, 81.0, 21.0, 68.0, 162.0, 141.0, 108.0, 40.0, 196.0, 199.0, 155.0, 144.0, 41.0, 157.0, 64.0, 181.0, 39.0, 15.0, 82.0, 153.0, 106.0, 10.0, 29.0, 74.0, 22.0, 106.0, 11.0, 20.0, 17.0, 112.0, 52.0, 72.0, 126.0, 28.0, 216.0, 106.0, 249.0, 94.0, 93.0, 98.0, 71.0, 48.0, 277.0, 158.0, 70.0, 16.0, 18.0, 20.0, 85.0, 87.0, 28.0, 118.0, 114.0, 235.0, 59.0, 9.0, 37.0, 27.0, 125.0, 44.0, 15.0, 78.0, 12.0, 173.0, 16.0, 74.0, 44.0, 114.0, 10.0, 17.0, 212.0, 49.0, 31.0, 86.0, 8.0, 12.0]",GPSR
335,Londonbbox,80,0.8,15.0,100,False,sp10,GPSR,11,100,24910,"[114.0, 323.0, 95.0, 117.0, 25.0, 19.0, 71.0, 89.0, 74.0, 115.0, 150.0, 19.0, 186.0, 82.0, 83.0, 100.0, 123.0, 93.0, 26.0, 13.0, 236.0, 14.0, 160.0, 26.0, 42.0, 10.0, 114.0, 48.0, 43.0, 80.0, 258.0, 20.0, 123.0, 13.0, 21.0, 84.0, 117.0, 112.0, 15.0, 122.0, 65.0, 151.0, 32.0, 159.0, 105.0, 21.0, 113.0, 25.0, 232.0, 23.0, 55.0, 70.0, 45.0, 78.0, 15.0, 104.0, 58.0, 28.0, 13.0, 81.0, 176.0, 480.0, 114.0, 139.0, 150.0, 123.0, 34.0, 85.0, 82.0, 17.0, 177.0, 159.0, 51.0, 105.0, 56.0, 32.0, 8.0, 21.0, 50.0, 202.0, 237.0, 54.0, 37.0, 102.0, 81.0, 18.0, 35.0, 106.0, 99.0, 82.0, 72.0, 159.0, 107.0, 43.0, 79.0, 84.0, 82.0, 308.0, 42.0, 108.0]",GPSR-15
255,Luanda,80,0.8,15.0,100,False,sp10,GPSR,31,100,3952,"[129.0, 106.0, 12.0, 13.0, 29.0, 37.0, 135.0, 47.0, 22.0, 120.0, 111.0, 431.0, 104.0, 18.0, 82.0, 15.0, 480.0, 12.0, 14.0, 19.0, 39.0, 15.0, 99.0, 65.0, 88.0, 98.0, 124.0, 28.0, 93.0, 42.0, 135.0, 92.0, 132.0, 139.0, 4097.0, 77.0, 8.0, 11.0, 12.0, 9.0, 1.0, 63.0, 54.0, 97.0, 44.0, 47.0, 30.0, 67.0, 74.0, 54.0, 33.0, 69.0, 114.0, 424.0, 18.0, 19.0, 6.0, 77.0, 19.0, 71.0, 115.0, 60.0, 60.0, 172.0, 75.0, 170.0, 202.0, 72.0, 119.0, 9.0, 117.0, 19.0, 22.0, 184.0, 140.0, 250.0, 93.0, 10.0, 93.0, 128.0, 37.0, 52.0, 136.0, 11.0, 198.0, 54.0, 22.0, 93.0, 46.0, 71.0, 16.0, 23.0, 161.0, 15.0, 113.0, 124.0, 14.0, 19.0, 202.0, 469.0]",GPSR-15
253,Luanda,80,0.8,0.0,100,False,sp10,GPSR,35,100,3952,"[65.0, 47.0, 77.0, 61.0, 133.0, 22.0, 61.0, 185.0, 112.0, 89.0, 71.0, 70.0, 17.0, 41.0, 119.0, 17.0, 10.0, 24.0, 70.0, 15.0, 1.0, 175.0, 63.0, 91.0, 104.0, 122.0, 27.0, 14.0, 93.0, 363.0, 23.0, 137.0, 95.0, 78.0, 25.0, 116.0, 11.0, 23.0, 19.0, 144.0, 143.0, 108.0, 187.0, 53.0, 21.0, 21.0, 116.0, 118.0, 41.0, 186.0, 8.0, 49.0, 135.0, 19.0, 70.0, 35.0, 74.0, 24.0, 65.0, 31.0, 177.0, 73.0, 81.0, 75.0, 80.0, 97.0, 107.0, 112.0, 124.0, 41.0, 85.0, 118.0, 20.0, 19.0, 138.0, 34.0, 12.0, 390.0, 94.0, 39.0, 51.0, 33.0, 89.0, 4.0, 56.0, 15.0, 10.0, 66.0, 23.0, 57.0, 16.0, 8.0, 99.0, 118.0, 112.0, 59.0, 62.0, 38.0, 161.0, 105.0]",GPSR
251,Luanda,80,0.8,0.0,75,False,sp10,MapMesh,64,100,3952,"[79.0, 103.0, 19.0, 72.0, 18.0, 135.0, 149.0, 1.0, 41.0, 13.0, 127.0, 134.0, 28.0, 5.0, 87.0, 69.0, 1.0, 11.0, 49.0, 32.0, 169.0, 162.0, 88.0, 41.0, 27.0, 134.0, 15.0, 183.0, 2.0, 39.0, 97.0, 179.0, 47.0, 152.0, 53.0, 85.0, 172.0, 143.0, 71.0, 129.0, 169.0, 34.0, 81.0, 11.0, 90.0, 119.0, 92.0, 90.0, 2.0, 39.0, 16.0, 28.0, 117.0, 42.0, 88.0, 15.0, 28.0, 83.0, 101.0, 88.0, 47.0, 78.0, 76.0, 65.0, 91.0, 34.0, 75.0, 37.0, 84.0, 6.0, 169.0, 50.0, 110.0, 82.0, 17.0, 104.0, 37.0, 11.0, 70.0, 15.0, 3.0, 146.0, 47.0, 162.0, 121.0, 95.0, 73.0, 133.0, 90.0, 119.0, 13.0, 155.0, 107.0, 177.0, 108.0, 42.0, 9.0, 117.0, 31.0, 42.0]",MapMesh
1181,Madrid,80,0.8,0.0,75,False,sp10,MapMesh,79,100,105841,"[953.0, 95.0, 82.0, 221.0, 26.0, 171.0, 57.0, 1126.0, 274.0, 500.0, 140.0, 52.0, 208.0, 463.0, 623.0, 661.0, 391.0, 91.0, 143.0, 660.0, 490.0, 54.0, 201.0, 527.0, 1338.0, 520.0, 161.0, 518.0, 593.0, 391.0, 504.0, 244.0, 856.0, 142.0, 41.0, 115.0, 1001.0, 1083.0, 833.0, 316.0, 292.0, 257.0, 82.0, 269.0, 93.0, 519.0, 668.0, 438.0, 195.0, 163.0, 143.0, 671.0, 115.0, 714.0, 250.0, 214.0, 1219.0, 1344.0, 514.0, 140.0, 821.0, 439.0, 1203.0, 18.0, 254.0, 223.0, 1393.0, 180.0, 24.0, 89.0, 648.0, 127.0, 624.0, 6.0, 534.0, 481.0, 1168.0, 875.0, 326.0, 851.0, 255.0, 897.0, 817.0, 768.0, 79.0, 1602.0, 871.0, 738.0, 270.0, 606.0, 156.0, 324.0, 435.0, 961.0, 682.0, 1045.0, 207.0, 545.0, 378.0, 189.0]",MapMesh
1183,Madrid,80,0.8,0.0,100,False,sp10,GPSR,11,100,105841,"[252.0, 91.0, 64.0, 23.0, 74.0, 25.0, 74.0, 161.0, 8.0, 154.0, 126.0, 24.0, 99.0, 14.0, 207.0, 390.0, 104.0, 29.0, 61.0, 26.0, 114.0, 148.0, 66.0, 106.0, 119.0, 119.0, 92.0, 441.0, 23.0, 154.0, 144.0, 140.0, 173.0, 54.0, 53.0, 34.0, 10.0, 18.0, 361.0, 183.0, 38.0, 15.0, 136.0, 35.0, 24.0, 185.0, 28.0, 14.0, 32.0, 162.0, 21.0, 25.0, 43.0, 250.0, 40.0, 245.0, 44.0, 151.0, 67.0, 27.0, 55.0, 26.0, 93.0, 75.0, 242.0, 42.0, 113.0, 569.0, 577.0, 94.0, 24.0, 43.0, 30.0, 12.0, 16.0, 52.0, 279.0, 85.0, 72.0, 52.0, 40.0, 208.0, 189.0, 27.0, 136.0, 52.0, 39.0, 72.0, 28.0, 112.0, 274.0, 13.0, 34.0, 13.0, 149.0, 175.0, 222.0, 95.0, 11.0, 26.0]",GPSR
1185,Madrid,80,0.8,15.0,100,False,sp10,GPSR,9,100,105841,"[65.0, 161.0, 83.0, 18.0, 107.0, 76.0, 23.0, 69.0, 44.0, 184.0, 172.0, 188.0, 20.0, 85.0, 90.0, 231.0, 27.0, 139.0, 164.0, 41.0, 54.0, 111.0, 69.0, 14.0, 15.0, 142.0, 27.0, 29.0, 24.0, 160.0, 348.0, 17.0, 180.0, 19.0, 85.0, 116.0, 128.0, 193.0, 11.0, 43.0, 56.0, 192.0, 188.0, 28.0, 14.0, 12.0, 40.0, 71.0, 35.0, 13.0, 19.0, 106.0, 23.0, 103.0, 270.0, 226.0, 266.0, 122.0, 105.0, 53.0, 39.0, 74.0, 137.0, 186.0, 33.0, 61.0, 72.0, 34.0, 8.0, 43.0, 315.0, 50.0, 30.0, 108.0, 39.0, 146.0, 8.0, 407.0, 86.0, 69.0, 344.0, 283.0, 23.0, 24.0, 18.0, 162.0, 75.0, 67.0, 8.0, 8.0, 41.0, 30.0, 92.0, 15.0, 192.0, 12.0, 84.0, 4097.0, 160.0, 55.0]",GPSR-15
593,Manhattan,80,0.8,15.0,100,False,sp10,GPSR,4,100,124211,"[164.0, 71.0, 93.0, 13.0, 137.0, 56.0, 320.0, 201.0, 120.0, 16.0, 199.0, 8.0, 390.0, 94.0, 9.0, 30.0, 24.0, 35.0, 104.0, 183.0, 56.0, 58.0, 136.0, 91.0, 93.0, 44.0, 54.0, 113.0, 131.0, 221.0, 55.0, 132.0, 129.0, 83.0, 14.0, 125.0, 50.0, 75.0, 217.0, 10.0, 227.0, 35.0, 170.0, 59.0, 158.0, 258.0, 172.0, 100.0, 14.0, 10.0, 9.0, 101.0, 71.0, 23.0, 240.0, 1901.0, 36.0, 124.0, 10.0, 57.0, 263.0, 145.0, 27.0, 97.0, 72.0, 43.0, 43.0, 77.0, 426.0, 222.0, 129.0, 246.0, 121.0, 11.0, 60.0, 8.0, 232.0, 47.0, 96.0, 50.0, 51.0, 14.0, 4097.0, 42.0, 106.0, 51.0, 18.0, 53.0, 165.0, 84.0, 563.0, 57.0, 121.0, 16.0, 232.0, 23.0, 85.0, 58.0, 61.0, 118.0]",GPSR-15
591,Manhattan,80,0.8,0.0,100,False,sp10,GPSR,5,100,124211,"[38.0, 15.0, 11.0, 169.0, 15.0, 214.0, 14.0, 51.0, 73.0, 46.0, 22.0, 17.0, 73.0, 37.0, 194.0, 58.0, 124.0, 13.0, 48.0, 509.0, 139.0, 204.0, 4097.0, 76.0, 11.0, 162.0, 48.0, 28.0, 160.0, 24.0, 41.0, 250.0, 47.0, 9.0, 69.0, 19.0, 36.0, 14.0, 229.0, 126.0, 51.0, 184.0, 201.0, 76.0, 20.0, 117.0, 50.0, 357.0, 138.0, 20.0, 101.0, 85.0, 51.0, 110.0, 228.0, 151.0, 8.0, 32.0, 27.0, 141.0, 52.0, 357.0, 23.0, 32.0, 25.0, 44.0, 68.0, 579.0, 13.0, 10.0, 9.0, 84.0, 298.0, 70.0, 121.0, 60.0, 33.0, 65.0, 34.0, 9.0, 37.0, 17.0, 9.0, 311.0, 31.0, 57.0, 71.0, 117.0, 435.0, 129.0, 176.0, 19.0, 380.0, 42.0, 109.0, 44.0, 52.0, 113.0, 267.0, 9.0]",GPSR
589,Manhattan,80,0.8,0.0,75,False,sp10,MapMesh,99,100,124211,"[833.0, 644.0, 1841.0, 184.0, 460.0, 424.0, 811.0, 200.0, 416.0, 714.0, 492.0, 1136.0, 1369.0, 510.0, 210.0, 183.0, 170.0, 712.0, 48.0, 1398.0, 169.0, 557.0, 885.0, 1689.0, 1395.0, 516.0, 1108.0, 1004.0, 215.0, 861.0, 1255.0, 789.0, 137.0, 1745.0, 526.0, 1481.0, 1402.0, 1132.0, 1924.0, 621.0, 1219.0, 912.0, 678.0, 253.0, 418.0, 1028.0, 1566.0, 505.0, 1890.0, 177.0, 239.0, 1226.0, 522.0, 524.0, 715.0, 311.0, 365.0, 1143.0, 1819.0, 627.0, 570.0, 445.0, 1213.0, 1580.0, 625.0, 1176.0, 889.0, 821.0, 497.0, 400.0, 1298.0, 1422.0, 527.0, 1069.0, 840.0, 77.0, 623.0, 619.0, 1112.0, 1078.0, 400.0, 498.0, 466.0, 941.0, 136.0, 579.0, 1308.0, 1394.0, 416.0, 510.0, 873.0, 1726.0, 439.0, 469.0, 1725.0, 170.0, 180.0, 996.0, 391.0, 1725.0]",MapMesh
725,Manila,80,0.8,15.0,100,False,sp10,GPSR,7,100,139701,"[40.0, 195.0, 196.0, 59.0, 22.0, 135.0, 4097.0, 209.0, 146.0, 144.0, 125.0, 72.0, 94.0, 88.0, 279.0, 35.0, 34.0, 13.0, 83.0, 22.0, 34.0, 142.0, 74.0, 158.0, 27.0, 56.0, 19.0, 23.0, 66.0, 48.0, 422.0, 14.0, 109.0, 8.0, 212.0, 251.0, 97.0, 23.0, 155.0, 70.0, 65.0, 170.0, 26.0, 203.0, 25.0, 22.0, 141.0, 19.0, 17.0, 366.0, 138.0, 336.0, 259.0, 160.0, 216.0, 209.0, 211.0, 13.0, 162.0, 103.0, 251.0, 157.0, 28.0, 54.0, 41.0, 121.0, 178.0, 175.0, 72.0, 100.0, 14.0, 207.0, 14.0, 37.0, 258.0, 183.0, 50.0, 35.0, 117.0, 124.0, 53.0, 61.0, 111.0, 8.0, 141.0, 88.0, 14.0, 51.0, 73.0, 48.0, 201.0, 328.0, 11.0, 195.0, 28.0, 128.0, 21.0, 183.0, 83.0, 50.0]",GPSR-15
721,Manila,80,0.8,0.0,75,False,sp10,MapMesh,99,100,139701,"[23.0, 625.0, 396.0, 137.0, 424.0, 52.0, 951.0, 378.0, 153.0, 505.0, 339.0, 608.0, 658.0, 578.0, 250.0, 479.0, 145.0, 54.0, 330.0, 525.0, 328.0, 681.0, 162.0, 543.0, 851.0, 346.0, 407.0, 464.0, 367.0, 164.0, 882.0, 361.0, 687.0, 148.0, 224.0, 116.0, 460.0, 686.0, 278.0, 593.0, 383.0, 403.0, 501.0, 365.0, 204.0, 273.0, 155.0, 187.0, 631.0, 401.0, 200.0, 105.0, 323.0, 428.0, 165.0, 188.0, 179.0, 439.0, 748.0, 715.0, 252.0, 285.0, 274.0, 319.0, 264.0, 485.0, 202.0, 633.0, 377.0, 940.0, 341.0, 307.0, 797.0, 776.0, 425.0, 461.0, 273.0, 390.0, 113.0, 152.0, 410.0, 816.0, 604.0, 294.0, 563.0, 306.0, 355.0, 833.0, 406.0, 204.0, 517.0, 283.0, 354.0, 308.0, 122.0, 850.0, 798.0, 460.0, 129.0, 122.0]",MapMesh
723,Manila,80,0.8,0.0,100,False,sp10,GPSR,9,100,139701,"[51.0, 13.0, 48.0, 111.0, 9.0, 107.0, 64.0, 83.0, 109.0, 166.0, 37.0, 54.0, 198.0, 123.0, 25.0, 11.0, 11.0, 335.0, 228.0, 161.0, 53.0, 123.0, 73.0, 78.0, 13.0, 170.0, 136.0, 117.0, 65.0, 97.0, 68.0, 59.0, 135.0, 128.0, 238.0, 67.0, 168.0, 101.0, 47.0, 8.0, 37.0, 213.0, 79.0, 170.0, 35.0, 69.0, 48.0, 19.0, 18.0, 78.0, 33.0, 275.0, 95.0, 63.0, 163.0, 143.0, 75.0, 91.0, 81.0, 91.0, 249.0, 328.0, 29.0, 48.0, 20.0, 129.0, 254.0, 133.0, 14.0, 588.0, 132.0, 23.0, 37.0, 169.0, 71.0, 50.0, 312.0, 10.0, 77.0, 63.0, 55.0, 9.0, 48.0, 121.0, 12.0, 179.0, 9.0, 54.0, 21.0, 21.0, 115.0, 22.0, 300.0, 221.0, 11.0, 95.0, 14.0, 331.0, 91.0, 128.0]",GPSR
683,Marrakesh,80,0.8,0.0,100,False,sp10,GPSR,8,100,87995,"[191.0, 58.0, 12.0, 46.0, 224.0, 74.0, 43.0, 47.0, 501.0, 19.0, 187.0, 14.0, 111.0, 261.0, 94.0, 106.0, 25.0, 342.0, 13.0, 49.0, 65.0, 161.0, 210.0, 54.0, 22.0, 91.0, 34.0, 11.0, 22.0, 64.0, 27.0, 140.0, 90.0, 59.0, 4097.0, 92.0, 123.0, 34.0, 258.0, 54.0, 37.0, 17.0, 121.0, 233.0, 22.0, 103.0, 138.0, 92.0, 362.0, 66.0, 152.0, 55.0, 144.0, 247.0, 133.0, 17.0, 8.0, 35.0, 108.0, 365.0, 55.0, 108.0, 62.0, 182.0, 82.0, 22.0, 22.0, 118.0, 19.0, 42.0, 210.0, 79.0, 80.0, 4097.0, 59.0, 43.0, 83.0, 255.0, 45.0, 25.0, 55.0, 196.0, 39.0, 222.0, 92.0, 43.0, 282.0, 85.0, 71.0, 130.0, 51.0, 49.0, 83.0, 266.0, 90.0, 32.0, 120.0, 31.0, 45.0, 26.0]",GPSR
681,Marrakesh,80,0.8,0.0,75,False,sp10,MapMesh,74,100,87995,"[45.0, 124.0, 430.0, 190.0, 66.0, 87.0, 616.0, 258.0, 354.0, 226.0, 227.0, 105.0, 273.0, 253.0, 316.0, 245.0, 671.0, 630.0, 509.0, 441.0, 351.0, 44.0, 104.0, 513.0, 562.0, 175.0, 232.0, 432.0, 216.0, 531.0, 160.0, 157.0, 188.0, 325.0, 497.0, 552.0, 30.0, 230.0, 435.0, 193.0, 207.0, 161.0, 108.0, 386.0, 399.0, 351.0, 69.0, 438.0, 79.0, 262.0, 61.0, 424.0, 263.0, 538.0, 109.0, 81.0, 410.0, 401.0, 231.0, 0.0, 135.0, 528.0, 78.0, 266.0, 368.0, 206.0, 342.0, 256.0, 362.0, 36.0, 200.0, 307.0, 361.0, 75.0, 36.0, 406.0, 161.0, 459.0, 233.0, 135.0, 223.0, 380.0, 162.0, 428.0, 470.0, 222.0, 263.0, 77.0, 102.0, 49.0, 249.0, 107.0, 503.0, 397.0, 602.0, 531.0, 250.0, 455.0, 104.0, 104.0]",MapMesh
685,Marrakesh,80,0.8,15.0,100,False,sp10,GPSR,7,100,87995,"[65.0, 125.0, 44.0, 173.0, 27.0, 28.0, 71.0, 117.0, 405.0, 160.0, 61.0, 512.0, 136.0, 25.0, 61.0, 206.0, 57.0, 96.0, 58.0, 29.0, 51.0, 605.0, 112.0, 164.0, 264.0, 23.0, 174.0, 176.0, 118.0, 43.0, 154.0, 41.0, 24.0, 426.0, 50.0, 38.0, 93.0, 26.0, 14.0, 37.0, 53.0, 11.0, 49.0, 111.0, 116.0, 105.0, 42.0, 44.0, 119.0, 37.0, 235.0, 111.0, 40.0, 116.0, 19.0, 186.0, 15.0, 375.0, 104.0, 48.0, 55.0, 58.0, 121.0, 26.0, 145.0, 105.0, 22.0, 139.0, 523.0, 63.0, 142.0, 15.0, 251.0, 121.0, 163.0, 32.0, 9.0, 20.0, 203.0, 158.0, 37.0, 153.0, 57.0, 188.0, 96.0, 73.0, 68.0, 4100.0, 97.0, 113.0, 159.0, 99.0, 58.0, 65.0, 23.0, 34.0, 16.0, 74.0, 19.0, 132.0]",GPSR-15
1664,Melbourne,80,0.8,0.0,75,False,sp10,MapMesh,62,100,75448,"[37.0, 366.0, 106.0, 505.0, 323.0, 44.0, 417.0, 1120.0, 277.0, 123.0, 283.0, 403.0, 26.0, 680.0, 279.0, 751.0, 625.0, 139.0, 516.0, 6.0, 144.0, 472.0, 38.0, 31.0, 102.0, 212.0, 251.0, 73.0, 69.0, 100.0, 245.0, 88.0, 1043.0, 243.0, 153.0, 656.0, 118.0, 640.0, 374.0, 234.0, 494.0, 345.0, 194.0, 334.0, 40.0, 473.0, 159.0, 223.0, 91.0, 9.0, 477.0, 457.0, 629.0, 93.0, 274.0, 85.0, 69.0, 268.0, 89.0, 427.0, 1105.0, 456.0, 480.0, 500.0, 165.0, 304.0, 380.0, 332.0, 65.0, 221.0, 556.0, 98.0, 122.0, 61.0, 333.0, 313.0, 606.0, 304.0, 834.0, 336.0, 407.0, 114.0, 225.0, 439.0, 356.0, 201.0, 175.0, 1055.0, 421.0, 434.0, 119.0, 458.0, 488.0, 87.0, 665.0, 986.0, 78.0, 299.0, 622.0, 521.0]",MapMesh
1667,Melbourne,80,0.8,15.0,100,False,sp10,GPSR,8,100,75448,"[65.0, 125.0, 60.0, 151.0, 133.0, 138.0, 18.0, 73.0, 141.0, 21.0, 127.0, 344.0, 17.0, 244.0, 130.0, 92.0, 11.0, 14.0, 32.0, 9.0, 227.0, 24.0, 180.0, 218.0, 24.0, 92.0, 162.0, 247.0, 19.0, 197.0, 277.0, 279.0, 38.0, 27.0, 141.0, 103.0, 98.0, 15.0, 112.0, 71.0, 236.0, 196.0, 59.0, 111.0, 46.0, 279.0, 79.0, 174.0, 13.0, 10.0, 95.0, 100.0, 166.0, 104.0, 252.0, 19.0, 8.0, 33.0, 388.0, 87.0, 114.0, 49.0, 62.0, 35.0, 29.0, 50.0, 95.0, 26.0, 66.0, 118.0, 349.0, 59.0, 137.0, 20.0, 85.0, 116.0, 36.0, 87.0, 252.0, 161.0, 114.0, 49.0, 62.0, 21.0, 13.0, 133.0, 11.0, 25.0, 61.0, 129.0, 26.0, 115.0, 141.0, 20.0, 128.0, 123.0, 14.0, 106.0, 16.0, 83.0]",GPSR-15
1666,Melbourne,80,0.8,0.0,100,False,sp10,GPSR,11,100,75448,"[41.0, 13.0, 135.0, 119.0, 18.0, 105.0, 102.0, 138.0, 20.0, 130.0, 103.0, 267.0, 105.0, 100.0, 10.0, 41.0, 91.0, 205.0, 83.0, 61.0, 37.0, 212.0, 43.0, 114.0, 72.0, 10.0, 202.0, 73.0, 46.0, 158.0, 86.0, 122.0, 15.0, 20.0, 201.0, 376.0, 39.0, 51.0, 11.0, 27.0, 250.0, 79.0, 79.0, 29.0, 54.0, 20.0, 21.0, 154.0, 76.0, 164.0, 76.0, 211.0, 185.0, 57.0, 208.0, 101.0, 19.0, 95.0, 10.0, 47.0, 39.0, 25.0, 264.0, 162.0, 160.0, 23.0, 23.0, 67.0, 401.0, 13.0, 15.0, 42.0, 153.0, 20.0, 473.0, 66.0, 37.0, 27.0, 585.0, 56.0, 67.0, 48.0, 294.0, 104.0, 140.0, 39.0, 73.0, 241.0, 141.0, 26.0, 40.0, 271.0, 305.0, 94.0, 99.0, 292.0, 129.0, 25.0, 55.0, 16.0]",GPSR
900,Mexico-City-Full,80,0.8,0.0,100,False,sp10,GPSR,40,100,11192,"[55.0, 9.0, 60.0, 27.0, 22.0, 153.0, 78.0, 90.0, 212.0, 51.0, 165.0, 61.0, 57.0, 13.0, 116.0, 19.0, 74.0, 131.0, 72.0, 53.0, 176.0, 86.0, 146.0, 28.0, 96.0, 59.0, 61.0, 132.0, 144.0, 66.0, 197.0, 20.0, 229.0, 32.0, 90.0, 82.0, 32.0, 54.0, 59.0, 86.0, 16.0, 43.0, 53.0, 135.0, 82.0, 10.0, 93.0, 76.0, 18.0, 120.0, 78.0, 49.0, 104.0, 74.0, 98.0, 123.0, 120.0, 16.0, 84.0, 113.0, 55.0, 10.0, 70.0, 117.0, 182.0, 76.0, 18.0, 26.0, 90.0, 25.0, 86.0, 110.0, 142.0, 43.0, 139.0, 18.0, 13.0, 71.0, 101.0, 71.0, 66.0, 129.0, 95.0, 147.0, 51.0, 114.0, 49.0, 58.0, 100.0, 144.0, 87.0, 11.0, 10.0, 127.0, 20.0, 176.0, 20.0, 17.0, 112.0, 126.0]",GPSR
898,Mexico-City-Full,80,0.8,0.0,75,False,sp10,MapMesh,93,100,11192,"[123.0, 85.0, 67.0, 262.0, 111.0, 111.0, 125.0, 122.0, 77.0, 72.0, 295.0, 82.0, 142.0, 22.0, 258.0, 59.0, 23.0, 137.0, 77.0, 34.0, 276.0, 154.0, 51.0, 15.0, 84.0, 111.0, 398.0, 108.0, 138.0, 36.0, 209.0, 41.0, 41.0, 10.0, 118.0, 131.0, 105.0, 396.0, 43.0, 208.0, 32.0, 66.0, 260.0, 229.0, 72.0, 184.0, 112.0, 169.0, 237.0, 519.0, 126.0, 133.0, 241.0, 89.0, 164.0, 176.0, 111.0, 165.0, 298.0, 251.0, 183.0, 67.0, 79.0, 70.0, 261.0, 0.0, 118.0, 15.0, 248.0, 105.0, 59.0, 79.0, 119.0, 330.0, 172.0, 130.0, 369.0, 197.0, 165.0, 95.0, 0.0, 106.0, 88.0, 165.0, 79.0, 148.0, 124.0, 39.0, 82.0, 107.0, 113.0, 143.0, 43.0, 133.0, 270.0, 55.0, 105.0, 14.0, 191.0, 64.0]",MapMesh
901,Mexico-City-Full,80,0.8,15.0,100,False,sp10,GPSR,21,100,11192,"[115.0, 111.0, 24.0, 157.0, 55.0, 48.0, 54.0, 37.0, 34.0, 8.0, 117.0, 93.0, 9.0, 128.0, 59.0, 21.0, 101.0, 8.0, 126.0, 101.0, 37.0, 77.0, 86.0, 335.0, 98.0, 20.0, 403.0, 22.0, 100.0, 14.0, 597.0, 44.0, 50.0, 9.0, 57.0, 35.0, 25.0, 135.0, 77.0, 46.0, 55.0, 10.0, 35.0, 46.0, 99.0, 159.0, 28.0, 100.0, 68.0, 48.0, 40.0, 90.0, 64.0, 11.0, 45.0, 148.0, 82.0, 41.0, 222.0, 15.0, 22.0, 42.0, 197.0, 29.0, 222.0, 141.0, 274.0, 69.0, 58.0, 22.0, 100.0, 13.0, 11.0, 184.0, 95.0, 60.0, 122.0, 82.0, 40.0, 121.0, 114.0, 49.0, 179.0, 189.0, 120.0, 114.0, 37.0, 254.0, 21.0, 113.0, 22.0, 85.0, 101.0, 129.0, 262.0, 66.0, 36.0, 57.0, 31.0, 30.0]",GPSR-15
664,Miami,80,0.8,0.0,100,False,sp10,GPSR,6,100,101489,"[65.0, 170.0, 94.0, 107.0, 43.0, 31.0, 138.0, 357.0, 49.0, 123.0, 13.0, 208.0, 166.0, 224.0, 103.0, 39.0, 17.0, 32.0, 10.0, 17.0, 51.0, 185.0, 25.0, 28.0, 143.0, 36.0, 19.0, 163.0, 529.0, 221.0, 15.0, 150.0, 152.0, 77.0, 99.0, 52.0, 37.0, 28.0, 330.0, 85.0, 142.0, 295.0, 99.0, 113.0, 45.0, 236.0, 127.0, 133.0, 14.0, 9.0, 85.0, 100.0, 166.0, 82.0, 139.0, 95.0, 10.0, 58.0, 30.0, 86.0, 65.0, 125.0, 57.0, 43.0, 36.0, 78.0, 26.0, 32.0, 65.0, 121.0, 20.0, 19.0, 76.0, 133.0, 22.0, 53.0, 199.0, 49.0, 8.0, 164.0, 65.0, 183.0, 80.0, 13.0, 91.0, 56.0, 44.0, 118.0, 38.0, 73.0, 91.0, 72.0, 76.0, 173.0, 35.0, 102.0, 94.0, 378.0, 95.0, 68.0]",GPSR
662,Miami,80,0.8,0.0,75,False,sp10,MapMesh,84,100,101489,"[609.0, 26.0, 776.0, 250.0, 582.0, 267.0, 449.0, 488.0, 385.0, 438.0, 405.0, 376.0, 62.0, 853.0, 1437.0, 102.0, 550.0, 1028.0, 1091.0, 697.0, 565.0, 188.0, 481.0, 377.0, 915.0, 412.0, 580.0, 498.0, 304.0, 574.0, 88.0, 823.0, 1162.0, 550.0, 814.0, 354.0, 603.0, 616.0, 336.0, 335.0, 309.0, 141.0, 627.0, 173.0, 302.0, 1312.0, 341.0, 431.0, 578.0, 983.0, 603.0, 473.0, 238.0, 501.0, 100.0, 249.0, 227.0, 798.0, 1151.0, 114.0, 205.0, 552.0, 58.0, 366.0, 350.0, 386.0, 634.0, 917.0, 776.0, 107.0, 733.0, 563.0, 456.0, 84.0, 745.0, 156.0, 755.0, 386.0, 201.0, 69.0, 339.0, 432.0, 705.0, 658.0, 1189.0, 155.0, 558.0, 730.0, 1005.0, 814.0, 263.0, 508.0, 927.0, 524.0, 85.0, 641.0, 380.0, 430.0, 531.0, 877.0]",MapMesh
665,Miami,80,0.8,15.0,100,False,sp10,GPSR,5,100,101489,"[252.0, 4097.0, 35.0, 307.0, 182.0, 122.0, 251.0, 56.0, 69.0, 71.0, 113.0, 69.0, 292.0, 169.0, 46.0, 217.0, 41.0, 36.0, 290.0, 31.0, 37.0, 15.0, 4097.0, 57.0, 147.0, 30.0, 53.0, 247.0, 31.0, 20.0, 256.0, 42.0, 194.0, 11.0, 48.0, 99.0, 36.0, 244.0, 54.0, 71.0, 55.0, 135.0, 217.0, 84.0, 21.0, 18.0, 121.0, 19.0, 92.0, 232.0, 8.0, 50.0, 138.0, 19.0, 199.0, 149.0, 104.0, 122.0, 105.0, 56.0, 227.0, 9.0, 106.0, 89.0, 60.0, 20.0, 21.0, 139.0, 91.0, 291.0, 123.0, 13.0, 124.0, 99.0, 88.0, 245.0, 38.0, 107.0, 52.0, 36.0, 249.0, 61.0, 155.0, 15.0, 32.0, 87.0, 47.0, 44.0, 111.0, 252.0, 137.0, 209.0, 14.0, 373.0, 94.0, 69.0, 31.0, 10.0, 229.0, 48.0]",GPSR-15
91,Monaco,80,0.8,0.0,75,False,sp10,MapMesh,95,100,3895,"[117.0, 257.0, 105.0, 72.0, 112.0, 10.0, 70.0, 88.0, 68.0, 221.0, 200.0, 208.0, 20.0, 39.0, 65.0, 231.0, 97.0, 167.0, 12.0, 197.0, 47.0, 33.0, 133.0, 123.0, 72.0, 219.0, 96.0, 65.0, 178.0, 291.0, 78.0, 33.0, 68.0, 64.0, 83.0, 153.0, 134.0, 179.0, 30.0, 154.0, 167.0, 143.0, 89.0, 6.0, 156.0, 170.0, 13.0, 56.0, 53.0, 117.0, 90.0, 111.0, 189.0, 176.0, 49.0, 176.0, 232.0, 118.0, 215.0, 163.0, 24.0, 28.0, 143.0, 186.0, 118.0, 34.0, 61.0, 123.0, 136.0, 156.0, 8.0, 218.0, 86.0, 163.0, 134.0, 147.0, 70.0, 64.0, 64.0, 61.0, 251.0, 58.0, 190.0, 94.0, 49.0, 182.0, 183.0, 82.0, 183.0, 81.0, 206.0, 56.0, 112.0, 110.0, 66.0, 163.0, 89.0, 149.0, 290.0, 49.0]",MapMesh
93,Monaco,80,0.8,0.0,100,False,sp10,GPSR,31,100,3895,"[34.0, 17.0, 62.0, 111.0, 64.0, 25.0, 70.0, 77.0, 140.0, 43.0, 26.0, 20.0, 80.0, 418.0, 106.0, 101.0, 80.0, 308.0, 97.0, 8.0, 115.0, 48.0, 85.0, 12.0, 145.0, 124.0, 10.0, 24.0, 38.0, 45.0, 22.0, 324.0, 182.0, 13.0, 33.0, 174.0, 258.0, 130.0, 94.0, 70.0, 37.0, 28.0, 81.0, 89.0, 115.0, 10.0, 44.0, 56.0, 104.0, 82.0, 115.0, 140.0, 20.0, 37.0, 90.0, 159.0, 102.0, 195.0, 279.0, 105.0, 38.0, 16.0, 165.0, 30.0, 78.0, 203.0, 35.0, 32.0, 232.0, 23.0, 85.0, 27.0, 87.0, 32.0, 91.0, 34.0, 85.0, 451.0, 44.0, 88.0, 51.0, 64.0, 184.0, 127.0, 64.0, 20.0, 22.0, 56.0, 13.0, 45.0, 40.0, 89.0, 72.0, 72.0, 79.0, 72.0, 101.0, 13.0, 197.0, 52.0]",GPSR
95,Monaco,80,0.8,15.0,100,False,sp10,GPSR,14,100,3895,"[31.0, 19.0, 175.0, 9.0, 11.0, 13.0, 57.0, 56.0, 31.0, 105.0, 15.0, 74.0, 44.0, 46.0, 70.0, 316.0, 75.0, 22.0, 16.0, 18.0, 177.0, 338.0, 21.0, 0.0, 64.0, 52.0, 19.0, 384.0, 81.0, 41.0, 14.0, 218.0, 534.0, 8.0, 32.0, 241.0, 259.0, 71.0, 118.0, 106.0, 51.0, 25.0, 4097.0, 79.0, 54.0, 74.0, 55.0, 89.0, 30.0, 127.0, 109.0, 73.0, 119.0, 41.0, 104.0, 110.0, 43.0, 14.0, 37.0, 359.0, 38.0, 26.0, 111.0, 49.0, 9.0, 25.0, 145.0, 124.0, 72.0, 47.0, 41.0, 235.0, 25.0, 37.0, 14.0, 49.0, 23.0, 99.0, 14.0, 34.0, 38.0, 16.0, 135.0, 60.0, 77.0, 103.0, 33.0, 14.0, 10.0, 40.0, 69.0, 47.0, 24.0, 158.0, 85.0, 9.0, 130.0, 123.0, 24.0, 23.0]",GPSR-15
765,Mumbai,80,0.8,15.0,100,False,sp10,GPSR,3,100,96159,"[236.0, 107.0, 89.0, 81.0, 21.0, 116.0, 119.0, 236.0, 49.0, 118.0, 18.0, 107.0, 101.0, 14.0, 378.0, 155.0, 4097.0, 45.0, 149.0, 10.0, 65.0, 197.0, 252.0, 140.0, 20.0, 25.0, 156.0, 50.0, 20.0, 70.0, 232.0, 8.0, 61.0, 102.0, 9.0, 155.0, 222.0, 65.0, 29.0, 10.0, 53.0, 122.0, 75.0, 40.0, 18.0, 127.0, 76.0, 161.0, 93.0, 36.0, 102.0, 19.0, 129.0, 137.0, 763.0, 31.0, 170.0, 118.0, 71.0, 28.0, 534.0, 73.0, 43.0, 117.0, 164.0, 126.0, 149.0, 32.0, 163.0, 144.0, 246.0, 104.0, 56.0, 62.0, 80.0, 491.0, 91.0, 125.0, 147.0, 78.0, 55.0, 9.0, 171.0, 14.0, 10.0, 80.0, 64.0, 85.0, 43.0, 112.0, 131.0, 23.0, 103.0, 172.0, 95.0, 19.0, 20.0, 202.0, 128.0, 247.0]",GPSR-15
763,Mumbai,80,0.8,0.0,100,False,sp10,GPSR,1,100,96159,"[8.0, 648.0, 19.0, 27.0, 315.0, 40.0, 123.0, 13.0, 601.0, 102.0, 39.0, 55.0, 23.0, 51.0, 160.0, 119.0, 28.0, 56.0, 29.0, 138.0, 38.0, 27.0, 110.0, 49.0, 35.0, 229.0, 40.0, 122.0, 20.0, 91.0, 232.0, 59.0, 138.0, 9.0, 95.0, 241.0, 126.0, 121.0, 154.0, 9.0, 55.0, 4097.0, 28.0, 50.0, 81.0, 70.0, 48.0, 95.0, 75.0, 85.0, 49.0, 28.0, 153.0, 63.0, 10.0, 154.0, 94.0, 61.0, 85.0, 81.0, 65.0, 125.0, 217.0, 28.0, 28.0, 47.0, 18.0, 35.0, 32.0, 48.0, 44.0, 80.0, 402.0, 20.0, 9.0, 95.0, 111.0, 59.0, 56.0, 16.0, 51.0, 175.0, 35.0, 47.0, 182.0, 20.0, 18.0, 72.0, 49.0, 19.0, 27.0, 75.0, 153.0, 76.0, 50.0, 122.0, 13.0, 11.0, 464.0, 123.0]",GPSR
761,Mumbai,80,0.8,0.0,75,False,sp10,MapMesh,47,100,96159,"[142.0, 308.0, 140.0, 369.0, 422.0, 560.0, 69.0, 94.0, 1822.0, 0.0, 396.0, 565.0, 184.0, 1234.0, 488.0, 484.0, 979.0, 37.0, 431.0, 464.0, 426.0, 1410.0, 222.0, 135.0, 469.0, 496.0, 1119.0, 345.0, 1507.0, 1351.0, 200.0, 568.0, 65.0, 98.0, 811.0, 7.0, 303.0, 647.0, 424.0, 880.0, 635.0, 188.0, 109.0, 460.0, 279.0, 1553.0, 189.0, 79.0, 62.0, 532.0, 993.0, 754.0, 834.0, 1368.0, 34.0, 1032.0, 334.0, 142.0, 458.0, 369.0, 131.0, 827.0, 108.0, 833.0, 598.0, 738.0, 1018.0, 351.0, 647.0, 1629.0, 57.0, 600.0, 384.0, 1435.0, 892.0, 1178.0, 545.0, 347.0, 608.0, 9.0, 8.0, 1729.0, 127.0, 76.0, 1466.0, 820.0, 866.0, 659.0, 61.0, 118.0, 1247.0, 324.0, 62.0, 1180.0, 66.0, 1033.0, 188.0, 122.0, 315.0, 1724.0]",MapMesh
1476,Nairobi,80,0.8,15.0,100,False,sp10,GPSR,1,100,509493,"[66.0, 125.0, 58.0, 93.0, 94.0, 75.0, 19.0, 34.0, 86.0, 20.0, 91.0, 292.0, 137.0, 20.0, 102.0, 28.0, 405.0, 38.0, 94.0, 10.0, 65.0, 186.0, 10.0, 146.0, 71.0, 426.0, 102.0, 49.0, 245.0, 14.0, 101.0, 2138.0, 36.0, 93.0, 14.0, 17.0, 63.0, 18.0, 47.0, 69.0, 55.0, 306.0, 107.0, 68.0, 65.0, 47.0, 42.0, 365.0, 139.0, 122.0, 74.0, 8.0, 485.0, 11.0, 46.0, 8.0, 32.0, 8.0, 96.0, 186.0, 37.0, 254.0, 18.0, 121.0, 60.0, 160.0, 356.0, 174.0, 13.0, 20.0, 202.0, 2137.0, 130.0, 93.0, 21.0, 26.0, 137.0, 116.0, 89.0, 203.0, 114.0, 122.0, 171.0, 24.0, 105.0, 102.0, 8.0, 25.0, 18.0, 73.0, 88.0, 202.0, 118.0, 31.0, 9.0, 176.0, 138.0, 263.0, 102.0, 54.0]",GPSR-15
1474,Nairobi,80,0.8,0.0,100,False,sp10,GPSR,0,100,509493,"[37.0, 272.0, 128.0, 54.0, 20.0, 22.0, 113.0, 49.0, 133.0, 23.0, 72.0, 129.0, 122.0, 223.0, 165.0, 183.0, 38.0, 94.0, 11.0, 51.0, 38.0, 135.0, 61.0, 12.0, 188.0, 29.0, 71.0, 103.0, 13.0, 19.0, 24.0, 157.0, 151.0, 72.0, 8.0, 314.0, 389.0, 95.0, 99.0, 103.0, 66.0, 97.0, 62.0, 182.0, 82.0, 115.0, 44.0, 22.0, 408.0, 113.0, 106.0, 117.0, 111.0, 263.0, 93.0, 9.0, 54.0, 36.0, 8.0, 17.0, 56.0, 179.0, 297.0, 74.0, 45.0, 118.0, 85.0, 202.0, 21.0, 101.0, 24.0, 9.0, 84.0, 116.0, 125.0, 251.0, 92.0, 9.0, 48.0, 8.0, 224.0, 11.0, 202.0, 94.0, 122.0, 42.0, 234.0, 76.0, 49.0, 124.0, 13.0, 4097.0, 11.0, 124.0, 109.0, 34.0, 171.0, 40.0, 17.0, 40.0]",GPSR
1472,Nairobi,80,0.8,0.0,75,False,sp10,MapMesh,20,100,509493,"[960.0, 1733.0, 1301.0, 1204.0, 2284.0, 1477.0, 2095.0, 911.0, 1472.0, 977.0, 1567.0, 2203.0, 2563.0, 729.0, 1773.0, 897.0, 1022.0, 605.0, 862.0, 875.0, 538.0, 1711.0, 797.0, 832.0, 280.0, 361.0, 838.0, 670.0, 761.0, 739.0, 772.0, 743.0, 1632.0, 180.0, 1414.0, 1569.0, 1939.0, 1499.0, 641.0, 1682.0, 697.0, 1322.0, 2928.0, 1786.0, 2472.0, 718.0, 1141.0, 1081.0, 438.0, 1417.0, 1449.0, 822.0, 1622.0, 363.0, 636.0, 1786.0, 15.0, 973.0, 737.0, 2013.0, 644.0, 1359.0, 512.0, 1317.0, 1944.0, 1226.0, 619.0, 666.0, 554.0, 833.0, 878.0, 682.0, 1518.0, 166.0, 785.0, 1304.0, 1149.0, 704.0, 765.0, 177.0, 1030.0, 1067.0, 1329.0, 992.0, 1818.0, 1648.0, 1126.0, 1182.0, 1500.0, 1740.0, 1521.0, 863.0, 1346.0, 1131.0, 1037.0, 98.0, 1263.0, 1225.0, 553.0, 3137.0]",MapMesh
705,Naples,80,0.8,15.0,100,False,sp10,GPSR,4,100,138566,"[65.0, 161.0, 21.0, 13.0, 47.0, 340.0, 25.0, 158.0, 94.0, 152.0, 95.0, 20.0, 19.0, 173.0, 12.0, 64.0, 75.0, 25.0, 100.0, 121.0, 237.0, 14.0, 156.0, 72.0, 55.0, 119.0, 19.0, 181.0, 71.0, 79.0, 49.0, 137.0, 11.0, 32.0, 217.0, 335.0, 165.0, 30.0, 30.0, 70.0, 236.0, 55.0, 18.0, 340.0, 49.0, 105.0, 126.0, 76.0, 49.0, 30.0, 104.0, 108.0, 101.0, 166.0, 100.0, 123.0, 162.0, 32.0, 8.0, 231.0, 37.0, 429.0, 47.0, 18.0, 274.0, 253.0, 136.0, 21.0, 84.0, 268.0, 223.0, 94.0, 99.0, 30.0, 50.0, 38.0, 172.0, 144.0, 39.0, 87.0, 493.0, 113.0, 44.0, 118.0, 411.0, 108.0, 16.0, 100.0, 141.0, 247.0, 122.0, 37.0, 40.0, 284.0, 309.0, 16.0, 77.0, 115.0, 205.0, 9.0]",GPSR-15
703,Naples,80,0.8,0.0,100,False,sp10,GPSR,4,100,138566,"[114.0, 112.0, 8.0, 12.0, 191.0, 75.0, 52.0, 37.0, 49.0, 353.0, 49.0, 138.0, 20.0, 186.0, 140.0, 74.0, 261.0, 72.0, 34.0, 28.0, 311.0, 18.0, 13.0, 65.0, 196.0, 49.0, 19.0, 24.0, 81.0, 75.0, 336.0, 211.0, 141.0, 251.0, 92.0, 64.0, 38.0, 25.0, 140.0, 69.0, 65.0, 49.0, 111.0, 35.0, 47.0, 340.0, 24.0, 256.0, 68.0, 58.0, 118.0, 394.0, 225.0, 92.0, 38.0, 28.0, 34.0, 287.0, 96.0, 50.0, 263.0, 145.0, 28.0, 76.0, 18.0, 120.0, 22.0, 180.0, 152.0, 173.0, 16.0, 18.0, 131.0, 55.0, 14.0, 124.0, 251.0, 103.0, 54.0, 35.0, 51.0, 14.0, 97.0, 10.0, 51.0, 24.0, 77.0, 79.0, 27.0, 77.0, 140.0, 277.0, 67.0, 8.0, 49.0, 51.0, 72.0, 13.0, 20.0, 577.0]",GPSR
701,Naples,80,0.8,0.0,75,False,sp10,MapMesh,61,100,138566,"[635.0, 90.0, 761.0, 244.0, 647.0, 1627.0, 1335.0, 665.0, 520.0, 422.0, 876.0, 552.0, 426.0, 268.0, 663.0, 430.0, 610.0, 471.0, 1230.0, 351.0, 805.0, 305.0, 552.0, 540.0, 971.0, 74.0, 451.0, 179.0, 562.0, 1020.0, 172.0, 500.0, 771.0, 668.0, 1088.0, 97.0, 256.0, 737.0, 289.0, 165.0, 25.0, 285.0, 171.0, 383.0, 105.0, 1020.0, 211.0, 517.0, 220.0, 815.0, 987.0, 712.0, 1146.0, 2.0, 1258.0, 566.0, 620.0, 414.0, 1048.0, 847.0, 61.0, 1005.0, 1407.0, 958.0, 803.0, 687.0, 297.0, 261.0, 347.0, 249.0, 804.0, 756.0, 116.0, 348.0, 610.0, 401.0, 493.0, 460.0, 359.0, 1494.0, 757.0, 795.0, 448.0, 866.0, 841.0, 1155.0, 1120.0, 134.0, 1141.0, 675.0, 1081.0, 113.0, 362.0, 728.0, 11.0, 58.0, 930.0, 531.0, 338.0, 260.0]",MapMesh
71,Nome,80,0.8,0.0,75,False,sp10,MapMesh,96,100,1536,"[90.0, 24.0, 10.0, 128.0, 66.0, 40.0, 80.0, 15.0, 124.0, 114.0, 17.0, 21.0, 20.0, 79.0, 23.0, 106.0, 35.0, 118.0, 100.0, 44.0, 83.0, 70.0, 28.0, 31.0, 75.0, 39.0, 88.0, 30.0, 104.0, 121.0, 61.0, 80.0, 17.0, 5.0, 65.0, 43.0, 48.0, 46.0, 29.0, 7.0, 80.0, 39.0, 27.0, 81.0, 56.0, 93.0, 7.0, 34.0, 79.0, 4.0, 99.0, 16.0, 36.0, 51.0, 83.0, 32.0, 29.0, 38.0, 40.0, 37.0, 35.0, 73.0, 83.0, 39.0, 55.0, 32.0, 84.0, 21.0, 8.0, 8.0, 53.0, 78.0, 66.0, 32.0, 76.0, 19.0, 4.0, 33.0, 51.0, 45.0, 64.0, 83.0, 40.0, 81.0, 51.0, 22.0, 10.0, 39.0, 48.0, 22.0, 33.0, 29.0, 46.0, 49.0, 48.0, 82.0, 72.0, 51.0, 14.0, 23.0]",MapMesh
73,Nome,80,0.8,0.0,100,False,sp10,GPSR,55,100,1536,"[39.0, 33.0, 13.0, 139.0, 22.0, 50.0, 29.0, 26.0, 136.0, 113.0, 18.0, 28.0, 20.0, 24.0, 22.0, 57.0, 55.0, 92.0, 129.0, 77.0, 55.0, 50.0, 8.0, 75.0, 45.0, 25.0, 9.0, 18.0, 118.0, 2.0, 91.0, 19.0, 12.0, 51.0, 17.0, 42.0, 50.0, 65.0, 45.0, 28.0, 17.0, 23.0, 93.0, 41.0, 74.0, 32.0, 108.0, 14.0, 11.0, 32.0, 61.0, 94.0, 45.0, 10.0, 9.0, 17.0, 9.0, 54.0, 10.0, 52.0, 106.0, 75.0, 69.0, 83.0, 57.0, 41.0, 3.0, 36.0, 15.0, 19.0, 24.0, 50.0, 38.0, 23.0, 74.0, 43.0, 64.0, 98.0, 7.0, 35.0, 93.0, 97.0, 48.0, 8.0, 13.0, 28.0, 72.0, 50.0, 17.0, 126.0, 41.0, 53.0, 20.0, 54.0, 97.0, 27.0, 79.0, 47.0, 43.0, 3.0]",GPSR
75,Nome,80,0.8,15.0,100,False,sp10,GPSR,47,100,1536,"[124.0, 93.0, 68.0, 230.0, 15.0, 42.0, 5.0, 23.0, 47.0, 34.0, 46.0, 53.0, 42.0, 77.0, 75.0, 75.0, 102.0, 33.0, 23.0, 28.0, 55.0, 71.0, 23.0, 42.0, 32.0, 35.0, 47.0, 32.0, 94.0, 119.0, 43.0, 49.0, 24.0, 52.0, 93.0, 39.0, 70.0, 53.0, 21.0, 9.0, 96.0, 41.0, 8.0, 103.0, 93.0, 52.0, 95.0, 31.0, 3037.0, 40.0, 106.0, 19.0, 26.0, 120.0, 33.0, 59.0, 32.0, 86.0, 129.0, 65.0, 25.0, 88.0, 89.0, 22.0, 35.0, 66.0, 78.0, 4100.0, 20.0, 30.0, 44.0, 83.0, 80.0, 7.0, 94.0, 25.0, 7.0, 33.0, 57.0, 63.0, 38.0, 12.0, 14.0, 112.0, 46.0, 9.0, 6.0, 19.0, 47.0, 1.0, 95.0, 8.0, 18.0, 69.0, 8.0, 53.0, 36.0, 49.0, 20.0, 17.0]",GPSR-15
957,Paris,80,0.8,0.0,75,False,sp10,MapMesh,96,100,163144,"[316.0, 115.0, 1057.0, 470.0, 216.0, 152.0, 1324.0, 499.0, 200.0, 16.0, 319.0, 652.0, 719.0, 521.0, 498.0, 643.0, 173.0, 551.0, 361.0, 1072.0, 354.0, 774.0, 485.0, 85.0, 1349.0, 1134.0, 421.0, 455.0, 401.0, 756.0, 210.0, 1151.0, 255.0, 313.0, 819.0, 522.0, 394.0, 427.0, 144.0, 106.0, 438.0, 882.0, 454.0, 537.0, 382.0, 718.0, 491.0, 518.0, 548.0, 447.0, 829.0, 327.0, 453.0, 919.0, 1482.0, 310.0, 587.0, 176.0, 666.0, 267.0, 607.0, 580.0, 317.0, 732.0, 182.0, 1109.0, 1117.0, 915.0, 67.0, 312.0, 310.0, 357.0, 987.0, 590.0, 422.0, 470.0, 479.0, 712.0, 315.0, 88.0, 706.0, 818.0, 823.0, 142.0, 402.0, 644.0, 446.0, 457.0, 457.0, 430.0, 468.0, 365.0, 402.0, 500.0, 716.0, 902.0, 516.0, 964.0, 549.0, 134.0]",MapMesh
959,Paris,80,0.8,0.0,100,False,sp10,GPSR,6,100,163144,"[65.0, 186.0, 183.0, 101.0, 118.0, 112.0, 161.0, 129.0, 23.0, 111.0, 108.0, 45.0, 222.0, 224.0, 153.0, 50.0, 18.0, 84.0, 97.0, 84.0, 55.0, 180.0, 12.0, 189.0, 27.0, 27.0, 74.0, 86.0, 274.0, 161.0, 92.0, 15.0, 195.0, 9.0, 350.0, 39.0, 94.0, 99.0, 9.0, 19.0, 249.0, 80.0, 78.0, 29.0, 75.0, 22.0, 118.0, 38.0, 223.0, 91.0, 74.0, 113.0, 208.0, 266.0, 121.0, 94.0, 59.0, 8.0, 31.0, 123.0, 409.0, 58.0, 46.0, 22.0, 65.0, 52.0, 19.0, 20.0, 111.0, 20.0, 180.0, 49.0, 123.0, 16.0, 18.0, 85.0, 101.0, 10.0, 154.0, 343.0, 66.0, 160.0, 287.0, 22.0, 104.0, 13.0, 20.0, 105.0, 24.0, 193.0, 83.0, 134.0, 187.0, 388.0, 156.0, 9.0, 59.0, 73.0, 138.0, 116.0]",GPSR
961,Paris,80,0.8,15.0,100,False,sp10,GPSR,4,100,163144,"[276.0, 53.0, 46.0, 60.0, 76.0, 22.0, 115.0, 244.0, 35.0, 127.0, 21.0, 97.0, 13.0, 109.0, 88.0, 140.0, 264.0, 157.0, 36.0, 27.0, 51.0, 197.0, 42.0, 136.0, 37.0, 25.0, 21.0, 141.0, 112.0, 37.0, 124.0, 249.0, 225.0, 15.0, 150.0, 100.0, 121.0, 94.0, 11.0, 54.0, 227.0, 21.0, 160.0, 83.0, 40.0, 73.0, 42.0, 25.0, 214.0, 29.0, 9.0, 151.0, 95.0, 18.0, 11.0, 113.0, 83.0, 82.0, 305.0, 94.0, 114.0, 148.0, 46.0, 98.0, 30.0, 26.0, 66.0, 72.0, 44.0, 207.0, 50.0, 271.0, 19.0, 206.0, 9.0, 256.0, 123.0, 93.0, 99.0, 29.0, 250.0, 42.0, 188.0, 55.0, 115.0, 48.0, 317.0, 63.0, 323.0, 166.0, 388.0, 30.0, 28.0, 52.0, 160.0, 330.0, 42.0, 54.0, 21.0, 63.0]",GPSR-15
444,Philly,80,0.8,15.0,100,False,sp10,GPSR,5,100,49335,"[227.0, 21.0, 159.0, 29.0, 164.0, 52.0, 20.0, 408.0, 114.0, 9.0, 9.0, 13.0, 89.0, 70.0, 178.0, 222.0, 95.0, 68.0, 31.0, 29.0, 66.0, 48.0, 111.0, 182.0, 28.0, 27.0, 27.0, 20.0, 21.0, 245.0, 75.0, 72.0, 98.0, 189.0, 22.0, 77.0, 101.0, 141.0, 337.0, 58.0, 115.0, 108.0, 11.0, 56.0, 139.0, 60.0, 20.0, 18.0, 119.0, 22.0, 158.0, 75.0, 149.0, 140.0, 18.0, 576.0, 95.0, 59.0, 9.0, 30.0, 65.0, 186.0, 58.0, 127.0, 167.0, 49.0, 117.0, 136.0, 117.0, 32.0, 148.0, 196.0, 360.0, 30.0, 4097.0, 15.0, 70.0, 13.0, 82.0, 14.0, 55.0, 9.0, 110.0, 50.0, 23.0, 11.0, 66.0, 78.0, 29.0, 76.0, 90.0, 46.0, 407.0, 139.0, 193.0, 28.0, 150.0, 222.0, 105.0, 28.0]",GPSR-15
442,Philly,80,0.8,0.0,100,False,sp10,GPSR,11,100,49335,"[38.0, 16.0, 9.0, 48.0, 323.0, 76.0, 141.0, 354.0, 50.0, 123.0, 13.0, 292.0, 304.0, 160.0, 35.0, 8.0, 18.0, 52.0, 208.0, 189.0, 38.0, 12.0, 13.0, 245.0, 65.0, 58.0, 171.0, 43.0, 206.0, 75.0, 67.0, 58.0, 78.0, 44.0, 13.0, 21.0, 85.0, 14.0, 73.0, 11.0, 176.0, 72.0, 13.0, 172.0, 45.0, 11.0, 20.0, 18.0, 35.0, 34.0, 52.0, 18.0, 92.0, 13.0, 24.0, 202.0, 173.0, 490.0, 89.0, 137.0, 56.0, 120.0, 74.0, 10.0, 203.0, 26.0, 43.0, 31.0, 38.0, 47.0, 114.0, 246.0, 4097.0, 29.0, 102.0, 85.0, 41.0, 10.0, 46.0, 317.0, 409.0, 106.0, 140.0, 248.0, 28.0, 85.0, 129.0, 34.0, 13.0, 221.0, 206.0, 315.0, 17.0, 31.0, 46.0, 66.0, 217.0, 188.0, 44.0, 46.0]",GPSR
440,Philly,80,0.8,0.0,75,False,sp10,MapMesh,98,100,49335,"[260.0, 164.0, 218.0, 564.0, 498.0, 430.0, 65.0, 201.0, 725.0, 727.0, 146.0, 620.0, 275.0, 98.0, 139.0, 550.0, 537.0, 729.0, 63.0, 478.0, 785.0, 458.0, 372.0, 175.0, 238.0, 555.0, 80.0, 257.0, 93.0, 194.0, 187.0, 307.0, 530.0, 282.0, 20.0, 62.0, 173.0, 505.0, 463.0, 58.0, 88.0, 574.0, 410.0, 702.0, 291.0, 646.0, 618.0, 603.0, 787.0, 87.0, 893.0, 195.0, 519.0, 269.0, 232.0, 51.0, 844.0, 260.0, 769.0, 587.0, 305.0, 67.0, 198.0, 248.0, 138.0, 107.0, 508.0, 652.0, 546.0, 199.0, 743.0, 661.0, 78.0, 528.0, 28.0, 549.0, 49.0, 125.0, 674.0, 164.0, 843.0, 446.0, 516.0, 117.0, 412.0, 193.0, 171.0, 538.0, 303.0, 146.0, 149.0, 227.0, 733.0, 422.0, 350.0, 302.0, 379.0, 546.0, 462.0, 152.0]",MapMesh
271,Phoenix,80,0.8,0.0,75,False,sp10,MapMesh,87,100,18213,"[414.0, 181.0, 347.0, 19.0, 190.0, 13.0, 168.0, 486.0, 227.0, 262.0, 11.0, 345.0, 323.0, 266.0, 341.0, 178.0, 376.0, 368.0, 244.0, 220.0, 335.0, 154.0, 214.0, 179.0, 69.0, 321.0, 179.0, 251.0, 264.0, 236.0, 117.0, 70.0, 258.0, 39.0, 46.0, 62.0, 373.0, 55.0, 45.0, 86.0, 137.0, 213.0, 323.0, 29.0, 395.0, 48.0, 238.0, 433.0, 283.0, 144.0, 122.0, 327.0, 162.0, 69.0, 111.0, 179.0, 182.0, 251.0, 369.0, 9.0, 230.0, 336.0, 47.0, 27.0, 155.0, 97.0, 396.0, 321.0, 15.0, 88.0, 358.0, 332.0, 125.0, 395.0, 454.0, 408.0, 305.0, 87.0, 137.0, 344.0, 310.0, 191.0, 250.0, 308.0, 154.0, 211.0, 1.0, 74.0, 204.0, 437.0, 185.0, 395.0, 354.0, 470.0, 91.0, 440.0, 325.0, 93.0, 256.0, 150.0]",MapMesh
275,Phoenix,80,0.8,15.0,100,False,sp10,GPSR,18,100,18213,"[37.0, 16.0, 10.0, 170.0, 15.0, 82.0, 102.0, 99.0, 116.0, 63.0, 343.0, 117.0, 19.0, 208.0, 9.0, 381.0, 42.0, 149.0, 82.0, 322.0, 101.0, 112.0, 21.0, 13.0, 242.0, 44.0, 68.0, 35.0, 33.0, 166.0, 68.0, 20.0, 129.0, 81.0, 56.0, 150.0, 42.0, 141.0, 356.0, 10.0, 37.0, 28.0, 169.0, 12.0, 71.0, 87.0, 4098.0, 54.0, 129.0, 175.0, 130.0, 107.0, 65.0, 76.0, 57.0, 67.0, 35.0, 55.0, 33.0, 95.0, 65.0, 186.0, 241.0, 21.0, 24.0, 29.0, 86.0, 19.0, 55.0, 125.0, 74.0, 68.0, 198.0, 19.0, 353.0, 225.0, 161.0, 30.0, 9.0, 19.0, 115.0, 261.0, 32.0, 10.0, 45.0, 4097.0, 127.0, 296.0, 10.0, 248.0, 127.0, 4097.0, 150.0, 13.0, 90.0, 37.0, 71.0, 115.0, 342.0, 129.0]",GPSR-15
273,Phoenix,80,0.8,0.0,100,False,sp10,GPSR,19,100,18213,"[114.0, 121.0, 15.0, 180.0, 8.0, 50.0, 22.0, 22.0, 43.0, 72.0, 21.0, 234.0, 19.0, 152.0, 100.0, 13.0, 21.0, 96.0, 89.0, 127.0, 55.0, 85.0, 110.0, 23.0, 15.0, 57.0, 58.0, 57.0, 48.0, 17.0, 35.0, 81.0, 209.0, 43.0, 141.0, 36.0, 115.0, 10.0, 94.0, 101.0, 251.0, 11.0, 28.0, 37.0, 61.0, 17.0, 188.0, 58.0, 18.0, 92.0, 176.0, 73.0, 63.0, 54.0, 46.0, 13.0, 106.0, 91.0, 8.0, 52.0, 51.0, 13.0, 226.0, 9.0, 135.0, 95.0, 142.0, 106.0, 277.0, 31.0, 92.0, 2375.0, 42.0, 129.0, 51.0, 110.0, 78.0, 63.0, 49.0, 142.0, 114.0, 112.0, 310.0, 464.0, 8.0, 49.0, 24.0, 98.0, 7.0, 41.0, 188.0, 128.0, 108.0, 179.0, 51.0, 60.0, 70.0, 106.0, 139.0, 113.0]",GPSR
422,Reykjavik,80,0.8,0.0,100,False,sp10,GPSR,25,100,18475,"[114.0, 112.0, 82.0, 158.0, 13.0, 51.0, 117.0, 43.0, 163.0, 57.0, 14.0, 128.0, 31.0, 12.0, 104.0, 9.0, 85.0, 101.0, 39.0, 125.0, 394.0, 4097.0, 130.0, 145.0, 32.0, 83.0, 216.0, 46.0, 102.0, 26.0, 132.0, 102.0, 38.0, 444.0, 137.0, 74.0, 42.0, 32.0, 4098.0, 45.0, 56.0, 90.0, 43.0, 35.0, 93.0, 8.0, 185.0, 90.0, 49.0, 81.0, 31.0, 426.0, 23.0, 85.0, 241.0, 193.0, 36.0, 61.0, 50.0, 18.0, 52.0, 138.0, 60.0, 91.0, 32.0, 32.0, 23.0, 94.0, 42.0, 70.0, 11.0, 40.0, 112.0, 20.0, 28.0, 152.0, 73.0, 63.0, 27.0, 23.0, 175.0, 73.0, 61.0, 204.0, 140.0, 20.0, 105.0, 150.0, 266.0, 196.0, 10.0, 51.0, 48.0, 289.0, 92.0, 11.0, 29.0, 19.0, 43.0, 26.0]",GPSR
424,Reykjavik,80,0.8,15.0,100,False,sp10,GPSR,18,100,18475,"[177.0, 61.0, 9.0, 61.0, 19.0, 151.0, 123.0, 46.0, 44.0, 232.0, 88.0, 40.0, 139.0, 196.0, 9.0, 82.0, 57.0, 230.0, 20.0, 92.0, 66.0, 169.0, 202.0, 54.0, 102.0, 61.0, 276.0, 85.0, 41.0, 64.0, 93.0, 22.0, 163.0, 15.0, 537.0, 32.0, 27.0, 333.0, 41.0, 43.0, 65.0, 543.0, 48.0, 37.0, 63.0, 11.0, 230.0, 69.0, 138.0, 35.0, 103.0, 57.0, 9.0, 256.0, 191.0, 24.0, 11.0, 58.0, 30.0, 29.0, 65.0, 170.0, 26.0, 80.0, 22.0, 209.0, 79.0, 98.0, 23.0, 154.0, 76.0, 49.0, 124.0, 15.0, 18.0, 103.0, 350.0, 71.0, 22.0, 121.0, 38.0, 27.0, 264.0, 49.0, 54.0, 57.0, 43.0, 114.0, 23.0, 98.0, 59.0, 96.0, 253.0, 13.0, 10.0, 9.0, 85.0, 100.0, 188.0, 24.0]",GPSR-15
420,Reykjavik,80,0.8,0.0,75,False,sp10,MapMesh,83,100,18475,"[400.0, 15.0, 110.0, 392.0, 19.0, 177.0, 495.0, 87.0, 41.0, 254.0, 373.0, 225.0, 295.0, 15.0, 296.0, 161.0, 310.0, 44.0, 42.0, 387.0, 331.0, 10.0, 25.0, 129.0, 28.0, 74.0, 280.0, 84.0, 568.0, 29.0, 276.0, 143.0, 25.0, 458.0, 130.0, 131.0, 446.0, 432.0, 431.0, 77.0, 396.0, 439.0, 214.0, 7.0, 78.0, 199.0, 728.0, 67.0, 414.0, 12.0, 442.0, 165.0, 113.0, 14.0, 138.0, 300.0, 538.0, 357.0, 32.0, 183.0, 124.0, 166.0, 128.0, 110.0, 227.0, 215.0, 516.0, 733.0, 205.0, 62.0, 106.0, 432.0, 155.0, 370.0, 409.0, 192.0, 69.0, 517.0, 125.0, 23.0, 549.0, 90.0, 201.0, 379.0, 157.0, 382.0, 500.0, 98.0, 368.0, 379.0, 301.0, 685.0, 56.0, 457.0, 61.0, 389.0, 37.0, 187.0, 40.0, 292.0]",MapMesh
1268,Rio,80,0.8,15.0,100,False,sp10,GPSR,3,100,128313,"[28.0, 36.0, 109.0, 218.0, 41.0, 168.0, 37.0, 8.0, 52.0, 68.0, 9.0, 227.0, 49.0, 139.0, 19.0, 22.0, 164.0, 127.0, 138.0, 123.0, 52.0, 196.0, 13.0, 218.0, 175.0, 4099.0, 13.0, 102.0, 85.0, 38.0, 43.0, 206.0, 200.0, 227.0, 51.0, 62.0, 13.0, 110.0, 66.0, 47.0, 51.0, 139.0, 343.0, 118.0, 115.0, 138.0, 111.0, 178.0, 123.0, 74.0, 277.0, 121.0, 44.0, 119.0, 31.0, 9.0, 279.0, 306.0, 19.0, 71.0, 114.0, 137.0, 10.0, 175.0, 27.0, 16.0, 8.0, 22.0, 17.0, 122.0, 39.0, 86.0, 277.0, 138.0, 20.0, 102.0, 70.0, 154.0, 24.0, 100.0, 38.0, 197.0, 74.0, 18.0, 239.0, 87.0, 122.0, 77.0, 75.0, 250.0, 15.0, 9.0, 95.0, 116.0, 126.0, 249.0, 160.0, 33.0, 100.0, 8.0]",GPSR-15
1267,Rio,80,0.8,0.0,100,False,sp10,GPSR,7,100,128313,"[38.0, 26.0, 48.0, 215.0, 79.0, 28.0, 53.0, 21.0, 136.0, 43.0, 75.0, 11.0, 148.0, 263.0, 14.0, 94.0, 491.0, 106.0, 13.0, 43.0, 37.0, 27.0, 48.0, 121.0, 172.0, 28.0, 28.0, 189.0, 38.0, 87.0, 398.0, 213.0, 12.0, 9.0, 381.0, 92.0, 11.0, 11.0, 14.0, 25.0, 116.0, 376.0, 21.0, 182.0, 313.0, 49.0, 123.0, 16.0, 18.0, 90.0, 95.0, 15.0, 124.0, 251.0, 92.0, 10.0, 56.0, 32.0, 27.0, 162.0, 56.0, 57.0, 137.0, 78.0, 104.0, 79.0, 88.0, 46.0, 155.0, 126.0, 247.0, 16.0, 106.0, 102.0, 14.0, 37.0, 337.0, 104.0, 56.0, 34.0, 64.0, 162.0, 22.0, 158.0, 105.0, 136.0, 24.0, 18.0, 73.0, 10.0, 130.0, 19.0, 70.0, 218.0, 174.0, 28.0, 129.0, 204.0, 40.0, 194.0]",GPSR
1265,Rio,80,0.8,0.0,75,False,sp10,MapMesh,74,100,128313,"[324.0, 736.0, 97.0, 135.0, 763.0, 299.0, 502.0, 614.0, 418.0, 834.0, 270.0, 676.0, 510.0, 983.0, 309.0, 321.0, 865.0, 714.0, 173.0, 704.0, 834.0, 308.0, 73.0, 500.0, 656.0, 569.0, 295.0, 547.0, 60.0, 77.0, 57.0, 647.0, 379.0, 876.0, 594.0, 775.0, 181.0, 843.0, 799.0, 11.0, 85.0, 128.0, 515.0, 276.0, 897.0, 787.0, 275.0, 373.0, 866.0, 197.0, 197.0, 265.0, 411.0, 500.0, 776.0, 260.0, 52.0, 425.0, 45.0, 136.0, 6.0, 522.0, 842.0, 770.0, 466.0, 330.0, 511.0, 506.0, 553.0, 660.0, 843.0, 287.0, 567.0, 166.0, 617.0, 582.0, 529.0, 424.0, 96.0, 1081.0, 48.0, 717.0, 1046.0, 236.0, 180.0, 573.0, 173.0, 109.0, 562.0, 167.0, 165.0, 46.0, 252.0, 396.0, 114.0, 593.0, 116.0, 196.0, 835.0, 422.0]",MapMesh
1384,Rome,80,0.8,15.0,100,False,sp10,GPSR,2,100,207054,"[655.0, 22.0, 17.0, 163.0, 151.0, 173.0, 15.0, 19.0, 85.0, 267.0, 224.0, 93.0, 58.0, 9.0, 29.0, 10.0, 20.0, 411.0, 35.0, 41.0, 55.0, 9.0, 49.0, 133.0, 161.0, 27.0, 76.0, 17.0, 119.0, 408.0, 122.0, 35.0, 186.0, 391.0, 153.0, 8.0, 41.0, 19.0, 75.0, 255.0, 493.0, 40.0, 122.0, 19.0, 257.0, 127.0, 136.0, 11.0, 9.0, 176.0, 10.0, 128.0, 10.0, 25.0, 130.0, 91.0, 27.0, 132.0, 38.0, 78.0, 4097.0, 289.0, 14.0, 39.0, 80.0, 195.0, 24.0, 57.0, 450.0, 124.0, 34.0, 22.0, 110.0, 122.0, 37.0, 19.0, 25.0, 59.0, 137.0, 82.0, 164.0, 87.0, 156.0, 29.0, 94.0, 70.0, 49.0, 276.0, 130.0, 118.0, 18.0, 10.0, 9.0, 22.0, 107.0, 71.0, 127.0, 246.0, 94.0, 100.0]",GPSR-15
1383,Rome,80,0.8,0.0,100,False,sp10,GPSR,5,100,207054,"[56.0, 179.0, 15.0, 78.0, 150.0, 122.0, 254.0, 51.0, 90.0, 8.0, 49.0, 149.0, 9.0, 84.0, 18.0, 69.0, 153.0, 91.0, 34.0, 123.0, 53.0, 61.0, 48.0, 277.0, 24.0, 137.0, 456.0, 138.0, 207.0, 15.0, 373.0, 95.0, 64.0, 35.0, 8.0, 91.0, 289.0, 88.0, 95.0, 29.0, 66.0, 124.0, 44.0, 15.0, 265.0, 16.0, 71.0, 35.0, 13.0, 45.0, 80.0, 23.0, 51.0, 71.0, 110.0, 18.0, 23.0, 99.0, 14.0, 10.0, 65.0, 98.0, 127.0, 18.0, 98.0, 123.0, 119.0, 204.0, 75.0, 126.0, 118.0, 20.0, 21.0, 184.0, 140.0, 126.0, 227.0, 13.0, 43.0, 32.0, 56.0, 179.0, 172.0, 29.0, 27.0, 25.0, 22.0, 141.0, 18.0, 18.0, 119.0, 44.0, 73.0, 126.0, 118.0, 20.0, 19.0, 22.0, 59.0, 93.0]",GPSR
1381,Rome,80,0.8,0.0,75,False,sp10,MapMesh,52,100,207054,"[299.0, 14.0, 206.0, 732.0, 574.0, 320.0, 1016.0, 1031.0, 1026.0, 532.0, 98.0, 344.0, 1180.0, 164.0, 487.0, 119.0, 163.0, 279.0, 303.0, 1653.0, 1333.0, 395.0, 260.0, 631.0, 311.0, 123.0, 112.0, 400.0, 191.0, 10.0, 421.0, 880.0, 1055.0, 812.0, 213.0, 983.0, 447.0, 66.0, 1131.0, 637.0, 2095.0, 552.0, 314.0, 1103.0, 1090.0, 381.0, 262.0, 763.0, 186.0, 138.0, 16.0, 1542.0, 1064.0, 105.0, 199.0, 365.0, 18.0, 376.0, 1625.0, 1323.0, 129.0, 614.0, 1300.0, 720.0, 1409.0, 9.0, 950.0, 1231.0, 535.0, 327.0, 98.0, 708.0, 402.0, 1415.0, 2195.0, 407.0, 1185.0, 913.0, 194.0, 1108.0, 766.0, 1512.0, 658.0, 667.0, 1255.0, 1245.0, 16.0, 1108.0, 255.0, 215.0, 113.0, 165.0, 1863.0, 1618.0, 1312.0, 234.0, 1669.0, 590.0, 147.0, 217.0]",MapMesh
633,Sanfrancisco,80,0.8,15.0,100,False,sp10,GPSR,4,100,138056,"[55.0, 9.0, 186.0, 58.0, 66.0, 159.0, 115.0, 22.0, 92.0, 13.0, 218.0, 59.0, 23.0, 134.0, 186.0, 127.0, 12.0, 126.0, 121.0, 157.0, 114.0, 121.0, 14.0, 187.0, 55.0, 161.0, 390.0, 138.0, 13.0, 20.0, 187.0, 14.0, 36.0, 223.0, 208.0, 10.0, 58.0, 29.0, 29.0, 73.0, 51.0, 62.0, 121.0, 15.0, 262.0, 23.0, 64.0, 47.0, 25.0, 256.0, 76.0, 49.0, 139.0, 19.0, 187.0, 14.0, 136.0, 241.0, 90.0, 58.0, 55.0, 10.0, 47.0, 49.0, 59.0, 11.0, 173.0, 84.0, 159.0, 128.0, 127.0, 150.0, 123.0, 12.0, 23.0, 99.0, 84.0, 16.0, 36.0, 91.0, 51.0, 63.0, 120.0, 173.0, 104.0, 22.0, 118.0, 41.0, 136.0, 95.0, 178.0, 86.0, 25.0, 185.0, 14.0, 361.0, 13.0, 92.0, 11.0, 48.0]",GPSR-15
631,Sanfrancisco,80,0.8,0.0,100,False,sp10,GPSR,7,100,138056,"[41.0, 115.0, 105.0, 66.0, 78.0, 27.0, 55.0, 23.0, 20.0, 119.0, 37.0, 52.0, 162.0, 20.0, 152.0, 137.0, 176.0, 8.0, 165.0, 225.0, 114.0, 109.0, 185.0, 56.0, 25.0, 21.0, 18.0, 35.0, 86.0, 38.0, 73.0, 88.0, 203.0, 21.0, 117.0, 8.0, 212.0, 175.0, 158.0, 133.0, 467.0, 15.0, 31.0, 22.0, 113.0, 25.0, 91.0, 292.0, 123.0, 14.0, 9.0, 297.0, 65.0, 383.0, 35.0, 8.0, 18.0, 333.0, 26.0, 90.0, 55.0, 207.0, 47.0, 128.0, 52.0, 22.0, 22.0, 114.0, 204.0, 202.0, 124.0, 13.0, 197.0, 9.0, 13.0, 152.0, 100.0, 129.0, 98.0, 29.0, 37.0, 17.0, 171.0, 240.0, 139.0, 48.0, 114.0, 87.0, 74.0, 126.0, 123.0, 14.0, 10.0, 9.0, 454.0, 126.0, 89.0, 69.0, 31.0, 375.0]",GPSR
629,Sanfrancisco,80,0.8,0.0,75,False,sp10,MapMesh,92,100,138056,"[273.0, 644.0, 156.0, 306.0, 361.0, 393.0, 967.0, 1158.0, 421.0, 373.0, 301.0, 202.0, 393.0, 914.0, 653.0, 867.0, 655.0, 1261.0, 662.0, 639.0, 383.0, 245.0, 184.0, 732.0, 413.0, 1336.0, 986.0, 878.0, 1213.0, 248.0, 620.0, 211.0, 245.0, 1004.0, 340.0, 1428.0, 79.0, 962.0, 1385.0, 525.0, 656.0, 1720.0, 413.0, 316.0, 1002.0, 261.0, 554.0, 155.0, 380.0, 160.0, 168.0, 305.0, 53.0, 174.0, 625.0, 496.0, 1502.0, 689.0, 157.0, 343.0, 803.0, 305.0, 774.0, 1009.0, 289.0, 1270.0, 189.0, 322.0, 282.0, 783.0, 192.0, 107.0, 241.0, 832.0, 531.0, 660.0, 190.0, 156.0, 244.0, 845.0, 285.0, 302.0, 138.0, 342.0, 581.0, 322.0, 369.0, 829.0, 860.0, 830.0, 1083.0, 144.0, 1419.0, 611.0, 494.0, 248.0, 120.0, 479.0, 375.0, 843.0]",MapMesh
402,Santiago,80,0.8,0.0,100,False,sp10,GPSR,17,100,41823,"[245.0, 47.0, 139.0, 102.0, 143.0, 181.0, 191.0, 133.0, 15.0, 19.0, 201.0, 72.0, 53.0, 37.0, 209.0, 106.0, 27.0, 26.0, 38.0, 180.0, 37.0, 77.0, 75.0, 60.0, 39.0, 117.0, 28.0, 155.0, 61.0, 320.0, 83.0, 22.0, 101.0, 15.0, 8.0, 23.0, 88.0, 84.0, 139.0, 111.0, 236.0, 13.0, 12.0, 145.0, 28.0, 99.0, 116.0, 366.0, 40.0, 26.0, 95.0, 14.0, 106.0, 283.0, 206.0, 94.0, 10.0, 48.0, 8.0, 32.0, 85.0, 65.0, 84.0, 107.0, 64.0, 30.0, 217.0, 18.0, 18.0, 241.0, 64.0, 58.0, 22.0, 100.0, 14.0, 102.0, 410.0, 84.0, 164.0, 33.0, 55.0, 10.0, 160.0, 22.0, 189.0, 53.0, 160.0, 21.0, 24.0, 72.0, 156.0, 88.0, 41.0, 123.0, 24.0, 9.0, 84.0, 101.0, 130.0, 135.0]",GPSR
404,Santiago,80,0.8,15.0,100,False,sp10,GPSR,6,100,41823,"[249.0, 58.0, 348.0, 150.0, 50.0, 327.0, 24.0, 196.0, 267.0, 69.0, 51.0, 95.0, 9.0, 39.0, 18.0, 34.0, 24.0, 77.0, 63.0, 72.0, 55.0, 9.0, 161.0, 116.0, 88.0, 8.0, 72.0, 89.0, 46.0, 24.0, 96.0, 158.0, 78.0, 190.0, 205.0, 391.0, 104.0, 29.0, 23.0, 205.0, 51.0, 200.0, 58.0, 97.0, 129.0, 114.0, 23.0, 95.0, 228.0, 17.0, 181.0, 121.0, 85.0, 127.0, 37.0, 224.0, 40.0, 52.0, 67.0, 32.0, 65.0, 111.0, 356.0, 73.0, 48.0, 345.0, 184.0, 11.0, 35.0, 287.0, 2038.0, 43.0, 69.0, 48.0, 8.0, 55.0, 97.0, 68.0, 16.0, 119.0, 55.0, 58.0, 135.0, 182.0, 104.0, 31.0, 37.0, 251.0, 72.0, 128.0, 124.0, 14.0, 19.0, 454.0, 82.0, 41.0, 91.0, 11.0, 55.0, 33.0]",GPSR-15
400,Santiago,80,0.8,0.0,75,False,sp10,MapMesh,92,100,41823,"[71.0, 61.0, 403.0, 424.0, 607.0, 204.0, 334.0, 371.0, 479.0, 138.0, 282.0, 15.0, 60.0, 90.0, 42.0, 87.0, 263.0, 94.0, 693.0, 470.0, 304.0, 283.0, 581.0, 529.0, 316.0, 129.0, 31.0, 353.0, 387.0, 421.0, 391.0, 172.0, 99.0, 349.0, 297.0, 354.0, 72.0, 446.0, 292.0, 90.0, 283.0, 128.0, 391.0, 558.0, 198.0, 218.0, 116.0, 502.0, 415.0, 456.0, 323.0, 65.0, 49.0, 22.0, 427.0, 596.0, 321.0, 97.0, 313.0, 356.0, 92.0, 378.0, 481.0, 715.0, 71.0, 284.0, 444.0, 138.0, 531.0, 394.0, 568.0, 201.0, 10.0, 428.0, 634.0, 470.0, 84.0, 193.0, 513.0, 70.0, 545.0, 461.0, 108.0, 540.0, 603.0, 281.0, 543.0, 257.0, 41.0, 86.0, 550.0, 262.0, 573.0, 190.0, 423.0, 458.0, 328.0, 637.0, 507.0, 176.0]",MapMesh
233,Sao Paulo,80,0.8,0.0,100,False,sp10,GPSR,37,100,15259,"[168.0, 67.0, 107.0, 64.0, 29.0, 27.0, 67.0, 69.0, 52.0, 49.0, 223.0, 129.0, 159.0, 85.0, 17.0, 184.0, 138.0, 148.0, 136.0, 18.0, 152.0, 54.0, 44.0, 39.0, 29.0, 19.0, 90.0, 8.0, 50.0, 22.0, 21.0, 203.0, 29.0, 149.0, 63.0, 16.0, 8.0, 18.0, 149.0, 18.0, 236.0, 101.0, 12.0, 78.0, 8.0, 27.0, 48.0, 138.0, 21.0, 18.0, 30.0, 42.0, 291.0, 137.0, 61.0, 168.0, 125.0, 120.0, 111.0, 105.0, 65.0, 285.0, 58.0, 31.0, 96.0, 197.0, 197.0, 76.0, 49.0, 138.0, 20.0, 13.0, 99.0, 95.0, 97.0, 119.0, 148.0, 50.0, 29.0, 13.0, 4097.0, 111.0, 100.0, 57.0, 18.0, 42.0, 51.0, 55.0, 24.0, 41.0, 137.0, 58.0, 107.0, 15.0, 323.0, 37.0, 23.0, 44.0, 39.0, 29.0]",GPSR
231,Sao Paulo,80,0.8,0.0,75,False,sp10,MapMesh,98,100,15259,"[221.0, 84.0, 6.0, 195.0, 126.0, 124.0, 199.0, 237.0, 193.0, 174.0, 25.0, 52.0, 316.0, 81.0, 30.0, 125.0, 217.0, 226.0, 82.0, 224.0, 117.0, 225.0, 101.0, 111.0, 61.0, 180.0, 50.0, 163.0, 280.0, 114.0, 188.0, 215.0, 83.0, 184.0, 1.0, 32.0, 309.0, 61.0, 183.0, 79.0, 168.0, 71.0, 117.0, 280.0, 95.0, 96.0, 54.0, 86.0, 250.0, 30.0, 266.0, 117.0, 231.0, 51.0, 82.0, 166.0, 170.0, 161.0, 177.0, 29.0, 156.0, 37.0, 145.0, 179.0, 23.0, 21.0, 213.0, 76.0, 192.0, 86.0, 196.0, 137.0, 233.0, 118.0, 41.0, 61.0, 127.0, 21.0, 197.0, 198.0, 154.0, 327.0, 261.0, 61.0, 89.0, 167.0, 242.0, 254.0, 126.0, 194.0, 57.0, 73.0, 81.0, 171.0, 100.0, 126.0, 154.0, 35.0, 10.0, 144.0]",MapMesh
235,Sao Paulo,80,0.8,15.0,100,False,sp10,GPSR,23,100,15259,"[38.0, 27.0, 9.0, 173.0, 159.0, 105.0, 21.0, 118.0, 119.0, 145.0, 11.0, 67.0, 58.0, 161.0, 66.0, 16.0, 100.0, 166.0, 131.0, 64.0, 51.0, 211.0, 146.0, 28.0, 49.0, 26.0, 141.0, 118.0, 285.0, 120.0, 18.0, 19.0, 83.0, 91.0, 9.0, 129.0, 11.0, 24.0, 210.0, 58.0, 52.0, 13.0, 169.0, 12.0, 407.0, 29.0, 82.0, 291.0, 124.0, 15.0, 20.0, 83.0, 16.0, 473.0, 94.0, 69.0, 117.0, 41.0, 191.0, 160.0, 55.0, 194.0, 79.0, 136.0, 26.0, 44.0, 71.0, 102.0, 94.0, 122.0, 130.0, 138.0, 21.0, 174.0, 10.0, 43.0, 357.0, 74.0, 18.0, 19.0, 56.0, 9.0, 277.0, 49.0, 99.0, 23.0, 15.0, 120.0, 47.0, 78.0, 1018.0, 104.0, 53.0, 40.0, 22.0, 53.0, 499.0, 34.0, 17.0, 38.0]",GPSR-15
1111,Seoul,80,0.8,0.0,100,False,sp10,GPSR,12,100,68178,"[37.0, 50.0, 568.0, 112.0, 432.0, 18.0, 22.0, 77.0, 75.0, 9.0, 84.0, 95.0, 218.0, 97.0, 12.0, 39.0, 37.0, 25.0, 52.0, 31.0, 65.0, 186.0, 156.0, 60.0, 22.0, 22.0, 137.0, 408.0, 121.0, 16.0, 42.0, 163.0, 13.0, 375.0, 95.0, 55.0, 44.0, 29.0, 70.0, 137.0, 252.0, 281.0, 73.0, 49.0, 19.0, 406.0, 136.0, 175.0, 10.0, 253.0, 13.0, 130.0, 98.0, 91.0, 26.0, 191.0, 170.0, 87.0, 40.0, 63.0, 236.0, 94.0, 71.0, 29.0, 104.0, 69.0, 45.0, 23.0, 81.0, 174.0, 127.0, 40.0, 95.0, 11.0, 91.0, 18.0, 85.0, 10.0, 380.0, 104.0, 227.0, 35.0, 274.0, 98.0, 19.0, 116.0, 411.0, 14.0, 21.0, 12.0, 88.0, 25.0, 447.0, 95.0, 69.0, 31.0, 438.0, 63.0, 70.0, 31.0]",GPSR
1113,Seoul,80,0.8,15.0,100,False,sp10,GPSR,6,100,68178,"[40.0, 15.0, 57.0, 76.0, 189.0, 27.0, 58.0, 183.0, 121.0, 409.0, 16.0, 20.0, 186.0, 15.0, 36.0, 214.0, 121.0, 42.0, 51.0, 11.0, 55.0, 9.0, 98.0, 26.0, 35.0, 116.0, 260.0, 46.0, 43.0, 132.0, 174.0, 58.0, 137.0, 21.0, 328.0, 24.0, 222.0, 154.0, 8.0, 37.0, 253.0, 10.0, 169.0, 81.0, 18.0, 122.0, 112.0, 12.0, 75.0, 321.0, 19.0, 20.0, 186.0, 14.0, 252.0, 122.0, 159.0, 37.0, 115.0, 37.0, 292.0, 51.0, 64.0, 29.0, 27.0, 49.0, 134.0, 43.0, 8.0, 24.0, 131.0, 199.0, 31.0, 8.0, 98.0, 33.0, 70.0, 268.0, 224.0, 40.0, 236.0, 47.0, 46.0, 78.0, 28.0, 98.0, 119.0, 101.0, 100.0, 200.0, 124.0, 13.0, 10.0, 9.0, 22.0, 153.0, 9.0, 82.0, 311.0, 158.0]",GPSR-15
1109,Seoul,80,0.8,0.0,75,False,sp10,MapMesh,53,100,68178,"[539.0, 710.0, 125.0, 71.0, 174.0, 792.0, 153.0, 448.0, 318.0, 247.0, 613.0, 144.0, 520.0, 487.0, 746.0, 529.0, 598.0, 3.0, 93.0, 340.0, 88.0, 414.0, 714.0, 403.0, 244.0, 225.0, 54.0, 244.0, 84.0, 34.0, 128.0, 32.0, 101.0, 49.0, 306.0, 60.0, 118.0, 145.0, 342.0, 446.0, 544.0, 135.0, 990.0, 1074.0, 253.0, 187.0, 130.0, 173.0, 11.0, 480.0, 442.0, 412.0, 318.0, 387.0, 111.0, 169.0, 221.0, 272.0, 81.0, 42.0, 225.0, 69.0, 337.0, 525.0, 610.0, 1.0, 211.0, 54.0, 68.0, 129.0, 1.0, 68.0, 75.0, 69.0, 105.0, 379.0, 38.0, 562.0, 498.0, 335.0, 321.0, 250.0, 60.0, 399.0, 153.0, 260.0, 323.0, 21.0, 2.0, 254.0, 269.0, 200.0, 22.0, 35.0, 62.0, 198.0, 371.0, 536.0, 503.0, 185.0]",MapMesh
1548,Sydneyactual,80,0.8,15.0,100,False,sp10,GPSR,5,100,60169,"[176.0, 75.0, 58.0, 155.0, 66.0, 117.0, 25.0, 139.0, 40.0, 75.0, 264.0, 106.0, 101.0, 128.0, 305.0, 961.0, 158.0, 126.0, 85.0, 107.0, 55.0, 193.0, 13.0, 164.0, 11.0, 53.0, 30.0, 12.0, 323.0, 490.0, 55.0, 1768.0, 62.0, 18.0, 58.0, 187.0, 55.0, 230.0, 133.0, 33.0, 65.0, 26.0, 159.0, 40.0, 140.0, 32.0, 187.0, 22.0, 233.0, 22.0, 40.0, 85.0, 53.0, 70.0, 12.0, 224.0, 125.0, 249.0, 103.0, 55.0, 66.0, 48.0, 61.0, 71.0, 94.0, 65.0, 28.0, 42.0, 125.0, 45.0, 115.0, 241.0, 49.0, 138.0, 20.0, 85.0, 14.0, 75.0, 10.0, 388.0, 115.0, 75.0, 35.0, 8.0, 73.0, 66.0, 31.0, 107.0, 16.0, 70.0, 49.0, 21.0, 334.0, 81.0, 127.0, 85.0, 100.0, 267.0, 167.0, 59.0]",GPSR-15
1546,Sydneyactual,80,0.8,0.0,100,False,sp10,GPSR,10,100,60169,"[38.0, 75.0, 243.0, 51.0, 29.0, 216.0, 19.0, 103.0, 150.0, 79.0, 49.0, 24.0, 99.0, 12.0, 599.0, 94.0, 60.0, 40.0, 8.0, 19.0, 53.0, 173.0, 83.0, 127.0, 27.0, 189.0, 20.0, 125.0, 257.0, 139.0, 19.0, 84.0, 17.0, 73.0, 360.0, 18.0, 175.0, 9.0, 29.0, 30.0, 227.0, 205.0, 104.0, 113.0, 117.0, 241.0, 16.0, 32.0, 124.0, 222.0, 77.0, 64.0, 123.0, 104.0, 123.0, 53.0, 35.0, 81.0, 20.0, 499.0, 55.0, 9.0, 48.0, 216.0, 163.0, 39.0, 121.0, 20.0, 130.0, 102.0, 99.0, 81.0, 86.0, 18.0, 52.0, 238.0, 184.0, 82.0, 40.0, 92.0, 115.0, 23.0, 24.0, 87.0, 242.0, 20.0, 17.0, 65.0, 56.0, 20.0, 18.0, 161.0, 63.0, 88.0, 49.0, 118.0, 18.0, 125.0, 82.0, 249.0]",GPSR
1544,Sydneyactual,80,0.8,0.0,75,False,sp10,MapMesh,79,100,60169,"[322.0, 146.0, 463.0, 238.0, 326.0, 11.0, 624.0, 241.0, 367.0, 197.0, 141.0, 615.0, 386.0, 79.0, 18.0, 344.0, 19.0, 261.0, 3.0, 409.0, 145.0, 36.0, 420.0, 12.0, 113.0, 546.0, 541.0, 62.0, 717.0, 209.0, 24.0, 506.0, 29.0, 149.0, 63.0, 291.0, 274.0, 573.0, 888.0, 766.0, 191.0, 746.0, 288.0, 279.0, 20.0, 213.0, 148.0, 240.0, 639.0, 181.0, 414.0, 312.0, 584.0, 639.0, 491.0, 21.0, 711.0, 182.0, 124.0, 133.0, 578.0, 410.0, 241.0, 343.0, 424.0, 668.0, 69.0, 207.0, 761.0, 115.0, 103.0, 876.0, 166.0, 77.0, 935.0, 75.0, 703.0, 804.0, 256.0, 500.0, 415.0, 717.0, 140.0, 218.0, 5.0, 358.0, 29.0, 489.0, 371.0, 107.0, 58.0, 80.0, 211.0, 102.0, 66.0, 148.0, 628.0, 279.0, 143.0, 932.0]",MapMesh
865,Tehran,80,0.8,0.0,75,False,sp10,MapMesh,52,100,35267,"[170.0, 2.0, 445.0, 420.0, 341.0, 424.0, 248.0, 386.0, 227.0, 126.0, 279.0, 60.0, 98.0, 416.0, 436.0, 197.0, 82.0, 2.0, 533.0, 371.0, 70.0, 243.0, 464.0, 302.0, 467.0, 41.0, 225.0, 460.0, 652.0, 240.0, 254.0, 232.0, 109.0, 509.0, 188.0, 811.0, 138.0, 120.0, 378.0, 72.0, 95.0, 570.0, 193.0, 800.0, 152.0, 4.0, 71.0, 75.0, 84.0, 34.0, 213.0, 99.0, 109.0, 507.0, 302.0, 111.0, 85.0, 61.0, 32.0, 1.0, 244.0, 73.0, 21.0, 30.0, 2.0, 140.0, 421.0, 353.0, 26.0, 208.0, 422.0, 94.0, 4.0, 63.0, 42.0, 20.0, 325.0, 35.0, 15.0, 384.0, 192.0, 64.0, 124.0, 382.0, 420.0, 91.0, 367.0, 0.0, 686.0, 515.0, 54.0, 11.0, 15.0, 783.0, 33.0, 64.0, 465.0, 276.0, 80.0, 119.0]",MapMesh
869,Tehran,80,0.8,15.0,100,False,sp10,GPSR,7,100,35267,"[37.0, 136.0, 119.0, 114.0, 23.0, 60.0, 43.0, 31.0, 33.0, 47.0, 47.0, 17.0, 65.0, 413.0, 88.0, 121.0, 337.0, 97.0, 88.0, 20.0, 52.0, 174.0, 8.0, 55.0, 149.0, 24.0, 70.0, 113.0, 25.0, 20.0, 232.0, 4097.0, 111.0, 107.0, 59.0, 125.0, 292.0, 81.0, 78.0, 25.0, 41.0, 72.0, 148.0, 252.0, 17.0, 74.0, 49.0, 19.0, 256.0, 265.0, 152.0, 70.0, 376.0, 92.0, 64.0, 35.0, 128.0, 113.0, 118.0, 24.0, 53.0, 182.0, 3.0, 8.0, 13.0, 175.0, 43.0, 122.0, 52.0, 38.0, 236.0, 128.0, 120.0, 16.0, 23.0, 21.0, 345.0, 85.0, 124.0, 162.0, 344.0, 85.0, 36.0, 47.0, 127.0, 11.0, 42.0, 84.0, 75.0, 202.0, 139.0, 206.0, 140.0, 209.0, 38.0, 95.0, 58.0, 43.0, 28.0, 77.0]",GPSR-15
867,Tehran,80,0.8,0.0,100,False,sp10,GPSR,15,100,35267,"[99.0, 65.0, 146.0, 203.0, 92.0, 69.0, 60.0, 68.0, 378.0, 13.0, 43.0, 150.0, 154.0, 125.0, 122.0, 94.0, 10.0, 47.0, 8.0, 32.0, 115.0, 228.0, 5.0, 28.0, 30.0, 28.0, 218.0, 20.0, 18.0, 72.0, 250.0, 92.0, 82.0, 99.0, 111.0, 267.0, 282.0, 29.0, 15.0, 70.0, 38.0, 26.0, 197.0, 113.0, 90.0, 54.0, 10.0, 143.0, 254.0, 128.0, 123.0, 13.0, 21.0, 175.0, 10.0, 15.0, 150.0, 266.0, 61.0, 57.0, 65.0, 170.0, 202.0, 96.0, 67.0, 53.0, 277.0, 76.0, 187.0, 23.0, 2338.0, 77.0, 52.0, 99.0, 41.0, 21.0, 94.0, 21.0, 64.0, 55.0, 249.0, 61.0, 97.0, 23.0, 8.0, 26.0, 23.0, 28.0, 47.0, 84.0, 21.0, 6.0, 11.0, 548.0, 34.0, 27.0, 90.0, 176.0, 100.0, 123.0]",GPSR
464,Tokyo,80,0.8,15.0,100,False,sp10,GPSR,5,100,64209,"[65.0, 161.0, 83.0, 226.0, 113.0, 117.0, 65.0, 95.0, 70.0, 303.0, 91.0, 399.0, 94.0, 65.0, 64.0, 332.0, 28.0, 48.0, 133.0, 164.0, 51.0, 62.0, 134.0, 94.0, 88.0, 59.0, 22.0, 21.0, 221.0, 251.0, 173.0, 16.0, 32.0, 88.0, 84.0, 206.0, 59.0, 9.0, 207.0, 59.0, 115.0, 108.0, 11.0, 172.0, 30.0, 42.0, 31.0, 136.0, 128.0, 26.0, 392.0, 20.0, 187.0, 51.0, 113.0, 69.0, 152.0, 42.0, 112.0, 40.0, 114.0, 4097.0, 22.0, 61.0, 87.0, 16.0, 159.0, 132.0, 71.0, 482.0, 104.0, 33.0, 61.0, 74.0, 949.0, 184.0, 45.0, 25.0, 62.0, 64.0, 227.0, 24.0, 77.0, 109.0, 216.0, 20.0, 17.0, 238.0, 76.0, 190.0, 8.0, 95.0, 100.0, 141.0, 248.0, 157.0, 41.0, 180.0, 104.0, 157.0]",GPSR-15
462,Tokyo,80,0.8,0.0,100,False,sp10,GPSR,9,100,64209,"[191.0, 58.0, 187.0, 54.0, 40.0, 9.0, 59.0, 72.0, 20.0, 85.0, 74.0, 75.0, 230.0, 36.0, 18.0, 100.0, 217.0, 11.0, 245.0, 156.0, 227.0, 116.0, 149.0, 162.0, 19.0, 410.0, 97.0, 9.0, 25.0, 186.0, 15.0, 36.0, 341.0, 131.0, 17.0, 9.0, 25.0, 15.0, 208.0, 167.0, 250.0, 12.0, 169.0, 81.0, 136.0, 25.0, 324.0, 81.0, 136.0, 85.0, 90.0, 9.0, 15.0, 251.0, 124.0, 103.0, 56.0, 33.0, 26.0, 125.0, 252.0, 156.0, 57.0, 48.0, 17.0, 122.0, 112.0, 241.0, 49.0, 125.0, 13.0, 19.0, 186.0, 341.0, 49.0, 92.0, 10.0, 13.0, 45.0, 34.0, 53.0, 12.0, 109.0, 72.0, 189.0, 53.0, 161.0, 207.0, 68.0, 70.0, 58.0, 120.0, 18.0, 19.0, 85.0, 101.0, 14.0, 78.0, 32.0, 261.0]",GPSR
460,Tokyo,80,0.8,0.0,75,False,sp10,MapMesh,100,100,64209,"[109.0, 432.0, 466.0, 85.0, 104.0, 41.0, 467.0, 216.0, 55.0, 328.0, 293.0, 311.0, 123.0, 115.0, 216.0, 443.0, 162.0, 99.0, 301.0, 370.0, 309.0, 255.0, 464.0, 118.0, 499.0, 102.0, 121.0, 166.0, 118.0, 236.0, 90.0, 327.0, 337.0, 231.0, 111.0, 211.0, 286.0, 112.0, 240.0, 315.0, 180.0, 85.0, 287.0, 229.0, 53.0, 266.0, 448.0, 96.0, 424.0, 234.0, 143.0, 276.0, 331.0, 250.0, 360.0, 37.0, 369.0, 416.0, 183.0, 640.0, 235.0, 232.0, 361.0, 190.0, 167.0, 127.0, 343.0, 205.0, 211.0, 379.0, 412.0, 179.0, 134.0, 236.0, 471.0, 143.0, 107.0, 90.0, 378.0, 129.0, 422.0, 389.0, 368.0, 283.0, 96.0, 285.0, 348.0, 295.0, 131.0, 472.0, 225.0, 258.0, 98.0, 256.0, 409.0, 217.0, 344.0, 10.0, 244.0, 38.0]",MapMesh
919,Toronto,80,0.8,0.0,100,False,sp10,GPSR,4,100,139756,"[55.0, 121.0, 289.0, 47.0, 20.0, 33.0, 33.0, 47.0, 323.0, 85.0, 31.0, 105.0, 21.0, 13.0, 316.0, 247.0, 153.0, 40.0, 27.0, 53.0, 55.0, 180.0, 202.0, 27.0, 17.0, 53.0, 112.0, 117.0, 90.0, 74.0, 247.0, 18.0, 9.0, 23.0, 116.0, 44.0, 10.0, 84.0, 44.0, 119.0, 236.0, 107.0, 191.0, 121.0, 19.0, 17.0, 73.0, 8.0, 223.0, 58.0, 123.0, 11.0, 28.0, 181.0, 296.0, 93.0, 93.0, 61.0, 38.0, 10.0, 330.0, 272.0, 48.0, 52.0, 64.0, 164.0, 127.0, 148.0, 94.0, 101.0, 225.0, 41.0, 122.0, 94.0, 68.0, 32.0, 291.0, 95.0, 113.0, 70.0, 55.0, 118.0, 76.0, 78.0, 78.0, 29.0, 55.0, 138.0, 66.0, 68.0, 349.0, 66.0, 14.0, 222.0, 111.0, 261.0, 106.0, 56.0, 44.0, 16.0]",GPSR
921,Toronto,80,0.8,15.0,100,False,sp10,GPSR,5,100,139756,"[55.0, 171.0, 21.0, 42.0, 18.0, 156.0, 47.0, 140.0, 404.0, 123.0, 35.0, 202.0, 244.0, 128.0, 105.0, 30.0, 23.0, 39.0, 25.0, 372.0, 65.0, 48.0, 112.0, 8.0, 15.0, 39.0, 145.0, 54.0, 22.0, 21.0, 65.0, 38.0, 13.0, 40.0, 216.0, 87.0, 58.0, 96.0, 27.0, 14.0, 40.0, 14.0, 9.0, 49.0, 111.0, 35.0, 252.0, 140.0, 19.0, 334.0, 49.0, 138.0, 20.0, 353.0, 82.0, 17.0, 124.0, 92.0, 9.0, 54.0, 65.0, 278.0, 93.0, 77.0, 90.0, 49.0, 38.0, 73.0, 162.0, 128.0, 118.0, 18.0, 23.0, 200.0, 251.0, 123.0, 92.0, 65.0, 58.0, 414.0, 55.0, 9.0, 171.0, 14.0, 240.0, 113.0, 47.0, 21.0, 384.0, 123.0, 15.0, 19.0, 173.0, 280.0, 124.0, 104.0, 27.0, 59.0, 30.0, 331.0]",GPSR-15
917,Toronto,80,0.8,0.0,75,False,sp10,MapMesh,89,100,139756,"[443.0, 287.0, 402.0, 1043.0, 748.0, 392.0, 81.0, 661.0, 471.0, 265.0, 194.0, 500.0, 500.0, 269.0, 257.0, 652.0, 234.0, 865.0, 231.0, 501.0, 890.0, 616.0, 501.0, 480.0, 566.0, 713.0, 839.0, 569.0, 731.0, 469.0, 586.0, 415.0, 397.0, 1098.0, 290.0, 219.0, 501.0, 800.0, 539.0, 763.0, 336.0, 1001.0, 803.0, 248.0, 531.0, 707.0, 528.0, 115.0, 277.0, 110.0, 280.0, 534.0, 387.0, 812.0, 238.0, 633.0, 394.0, 78.0, 776.0, 0.0, 742.0, 599.0, 219.0, 444.0, 1036.0, 601.0, 264.0, 313.0, 259.0, 897.0, 379.0, 284.0, 435.0, 660.0, 840.0, 338.0, 607.0, 407.0, 721.0, 50.0, 391.0, 404.0, 882.0, 104.0, 656.0, 311.0, 0.0, 720.0, 480.0, 519.0, 1197.0, 540.0, 0.0, 977.0, 538.0, 391.0, 553.0, 613.0, 371.0, 244.0]",MapMesh
28,Vatican,80,0.8,0.0,75,False,sp10,MapMesh,88,100,762,"[100.0, 103.0, 37.0, 6.0, 72.0, 64.0, 114.0, 40.0, 6.0, 63.0, 2.0, 16.0, 77.0, 28.0, 27.0, 94.0, 19.0, 37.0, 37.0, 55.0, 52.0, 32.0, 18.0, 12.0, 86.0, 51.0, 108.0, 121.0, 61.0, 69.0, 33.0, 12.0, 46.0, 42.0, 24.0, 1.0, 92.0, 70.0, 27.0, 78.0, 93.0, 81.0, 111.0, 94.0, 14.0, 31.0, 100.0, 45.0, 44.0, 17.0, 81.0, 25.0, 76.0, 89.0, 68.0, 40.0, 88.0, 108.0, 49.0, 122.0, 47.0, 75.0, 23.0, 33.0, 88.0, 61.0, 34.0, 70.0, 1.0, 115.0, 62.0, 15.0, 81.0, 42.0, 112.0, 47.0, 109.0, 42.0, 31.0, 21.0, 71.0, 47.0, 28.0, 26.0, 101.0, 59.0, 33.0, 35.0, 91.0, 106.0, 28.0, 62.0, 10.0, 76.0, 44.0, 57.0, 3.0, 34.0, 67.0, 95.0]",MapMesh
30,Vatican,80,0.8,0.0,100,False,sp10,GPSR,62,100,762,"[55.0, 49.0, 27.0, 28.0, 44.0, 35.0, 8.0, 24.0, 22.0, 45.0, 52.0, 9.0, 65.0, 27.0, 12.0, 35.0, 16.0, 24.0, 19.0, 22.0, 38.0, 37.0, 5.0, 6.0, 74.0, 43.0, 18.0, 38.0, 44.0, 19.0, 46.0, 13.0, 16.0, 35.0, 12.0, 35.0, 74.0, 33.0, 22.0, 25.0, 65.0, 61.0, 47.0, 51.0, 19.0, 15.0, 58.0, 15.0, 26.0, 44.0, 50.0, 33.0, 49.0, 152.0, 47.0, 50.0, 136.0, 39.0, 37.0, 97.0, 175.0, 15.0, 22.0, 39.0, 66.0, 60.0, 32.0, 23.0, 27.0, 26.0, 40.0, 19.0, 52.0, 21.0, 26.0, 34.0, 63.0, 40.0, 13.0, 122.0, 38.0, 42.0, 19.0, 26.0, 62.0, 35.0, 8.0, 18.0, 88.0, 75.0, 13.0, 99.0, 1.0, 54.0, 54.0, 11.0, 19.0, 22.0, 40.0, 29.0]",GPSR
31,Vatican,80,0.8,15.0,100,False,sp10,GPSR,51,100,762,"[66.0, 38.0, 37.0, 32.0, 50.0, 24.0, 181.0, 59.0, 114.0, 42.0, 50.0, 23.0, 42.0, 24.0, 12.0, 103.0, 25.0, 29.0, 31.0, 16.0, 34.0, 48.0, 8.0, 17.0, 69.0, 10.0, 35.0, 35.0, 29.0, 74.0, 8.0, 10.0, 21.0, 31.0, 22.0, 70.0, 56.0, 40.0, 23.0, 18.0, 66.0, 59.0, 55.0, 8.0, 15.0, 31.0, 71.0, 19.0, 65.0, 146.0, 41.0, 57.0, 8.0, 25.0, 40.0, 45.0, 93.0, 40.0, 32.0, 78.0, 191.0, 10.0, 18.0, 27.0, 70.0, 62.0, 27.0, 28.0, 18.0, 80.0, 40.0, 17.0, 56.0, 24.0, 15.0, 34.0, 50.0, 33.0, 19.0, 166.0, 74.0, 39.0, 542.0, 28.0, 9.0, 42.0, 14.0, 27.0, 229.0, 49.0, 15.0, 15.0, 7.0, 48.0, 34.0, 14.0, 20.0, 19.0, 166.0, 15.0]",GPSR-15
380,Washington DC,80,0.8,0.0,75,False,sp10,MapMesh,93,100,32081,"[21.0, 216.0, 568.0, 399.0, 218.0, 96.0, 59.0, 99.0, 303.0, 225.0, 201.0, 63.0, 545.0, 46.0, 637.0, 314.0, 358.0, 502.0, 338.0, 152.0, 240.0, 183.0, 114.0, 347.0, 144.0, 195.0, 280.0, 331.0, 481.0, 581.0, 49.0, 192.0, 455.0, 161.0, 586.0, 34.0, 242.0, 438.0, 693.0, 459.0, 183.0, 122.0, 203.0, 245.0, 30.0, 142.0, 566.0, 112.0, 18.0, 362.0, 71.0, 306.0, 244.0, 33.0, 253.0, 596.0, 194.0, 304.0, 383.0, 242.0, 321.0, 407.0, 306.0, 464.0, 172.0, 224.0, 80.0, 496.0, 426.0, 144.0, 236.0, 164.0, 249.0, 160.0, 154.0, 74.0, 537.0, 53.0, 384.0, 271.0, 485.0, 185.0, 208.0, 125.0, 165.0, 370.0, 587.0, 438.0, 291.0, 338.0, 298.0, 177.0, 70.0, 419.0, 230.0, 433.0, 139.0, 128.0, 385.0, 251.0]",MapMesh
382,Washington DC,80,0.8,0.0,100,False,sp10,GPSR,17,100,32081,"[38.0, 76.0, 111.0, 35.0, 31.0, 74.0, 62.0, 104.0, 35.0, 82.0, 44.0, 106.0, 53.0, 69.0, 69.0, 58.0, 4097.0, 89.0, 61.0, 62.0, 114.0, 130.0, 163.0, 23.0, 49.0, 32.0, 17.0, 117.0, 131.0, 127.0, 290.0, 20.0, 82.0, 89.0, 139.0, 139.0, 121.0, 156.0, 38.0, 123.0, 66.0, 124.0, 57.0, 13.0, 80.0, 91.0, 101.0, 119.0, 18.0, 20.0, 85.0, 134.0, 133.0, 32.0, 99.0, 16.0, 18.0, 13.0, 86.0, 101.0, 37.0, 77.0, 228.0, 92.0, 55.0, 22.0, 40.0, 97.0, 279.0, 178.0, 88.0, 84.0, 19.0, 77.0, 23.0, 9.0, 155.0, 100.0, 258.0, 27.0, 39.0, 74.0, 121.0, 12.0, 142.0, 41.0, 100.0, 73.0, 47.0, 20.0, 17.0, 141.0, 21.0, 72.0, 78.0, 27.0, 140.0, 30.0, 587.0, 94.0]",GPSR
384,Washington DC,80,0.8,15.0,100,False,sp10,GPSR,7,100,32081,"[115.0, 111.0, 9.0, 106.0, 64.0, 197.0, 50.0, 18.0, 18.0, 315.0, 49.0, 126.0, 10.0, 11.0, 11.0, 83.0, 100.0, 11.0, 352.0, 25.0, 37.0, 3756.0, 94.0, 73.0, 11.0, 100.0, 19.0, 135.0, 22.0, 41.0, 15.0, 54.0, 19.0, 41.0, 259.0, 299.0, 207.0, 54.0, 57.0, 122.0, 51.0, 175.0, 4098.0, 59.0, 16.0, 37.0, 77.0, 43.0, 208.0, 29.0, 191.0, 160.0, 107.0, 34.0, 380.0, 28.0, 767.0, 201.0, 53.0, 32.0, 55.0, 187.0, 8.0, 215.0, 138.0, 44.0, 25.0, 181.0, 280.0, 58.0, 21.0, 22.0, 107.0, 43.0, 22.0, 118.0, 14.0, 244.0, 106.0, 54.0, 39.0, 25.0, 125.0, 35.0, 24.0, 156.0, 105.0, 89.0, 46.0, 210.0, 69.0, 69.0, 194.0, 126.0, 83.0, 166.0, 100.0, 69.0, 51.0, 106.0]",GPSR-15
826,Yangon,80,0.8,0.0,75,False,sp10,MapMesh,82,100,15310,"[265.0, 363.0, 204.0, 84.0, 46.0, 60.0, 37.0, 245.0, 128.0, 101.0, 67.0, 19.0, 29.0, 240.0, 85.0, 193.0, 199.0, 206.0, 22.0, 96.0, 174.0, 9.0, 14.0, 159.0, 302.0, 90.0, 424.0, 323.0, 369.0, 103.0, 245.0, 129.0, 21.0, 11.0, 42.0, 263.0, 43.0, 93.0, 47.0, 103.0, 79.0, 172.0, 140.0, 88.0, 129.0, 170.0, 107.0, 125.0, 35.0, 165.0, 298.0, 183.0, 257.0, 325.0, 69.0, 291.0, 300.0, 75.0, 29.0, 160.0, 122.0, 31.0, 154.0, 92.0, 165.0, 206.0, 1.0, 103.0, 229.0, 86.0, 57.0, 281.0, 142.0, 175.0, 29.0, 114.0, 95.0, 33.0, 110.0, 12.0, 104.0, 176.0, 130.0, 167.0, 352.0, 63.0, 73.0, 11.0, 21.0, 231.0, 81.0, 12.0, 322.0, 126.0, 231.0, 101.0, 52.0, 6.0, 12.0, 177.0]",MapMesh
828,Yangon,80,0.8,0.0,100,False,sp10,GPSR,21,100,15310,"[237.0, 26.0, 146.0, 23.0, 59.0, 39.0, 53.0, 18.0, 89.0, 72.0, 416.0, 15.0, 46.0, 57.0, 68.0, 31.0, 279.0, 111.0, 34.0, 159.0, 39.0, 15.0, 59.0, 111.0, 21.0, 80.0, 109.0, 94.0, 121.0, 74.0, 51.0, 127.0, 19.0, 10.0, 56.0, 61.0, 23.0, 99.0, 13.0, 107.0, 37.0, 136.0, 88.0, 102.0, 42.0, 28.0, 55.0, 21.0, 74.0, 65.0, 20.0, 324.0, 81.0, 115.0, 20.0, 176.0, 25.0, 60.0, 89.0, 100.0, 65.0, 49.0, 48.0, 26.0, 167.0, 49.0, 57.0, 25.0, 40.0, 73.0, 4097.0, 284.0, 159.0, 99.0, 46.0, 12.0, 103.0, 52.0, 136.0, 13.0, 3563.0, 38.0, 96.0, 91.0, 65.0, 104.0, 11.0, 23.0, 32.0, 11.0, 126.0, 11.0, 117.0, 89.0, 48.0, 122.0, 42.0, 6.0, 15.0, 105.0]",GPSR
829,Yangon,80,0.8,15.0,100,False,sp10,GPSR,17,100,15310,"[51.0, 13.0, 98.0, 272.0, 98.0, 115.0, 119.0, 159.0, 253.0, 16.0, 205.0, 140.0, 31.0, 29.0, 64.0, 121.0, 86.0, 18.0, 14.0, 37.0, 66.0, 111.0, 13.0, 57.0, 160.0, 22.0, 59.0, 21.0, 22.0, 65.0, 50.0, 4098.0, 206.0, 289.0, 57.0, 89.0, 8.0, 70.0, 31.0, 34.0, 41.0, 23.0, 49.0, 113.0, 180.0, 72.0, 51.0, 116.0, 43.0, 73.0, 292.0, 136.0, 21.0, 84.0, 92.0, 8.0, 52.0, 88.0, 24.0, 222.0, 174.0, 74.0, 149.0, 9.0, 27.0, 57.0, 20.0, 140.0, 19.0, 87.0, 42.0, 126.0, 127.0, 133.0, 24.0, 101.0, 84.0, 144.0, 159.0, 18.0, 138.0, 25.0, 12.0, 58.0, 12.0, 70.0, 89.0, 16.0, 40.0, 24.0, 22.0, 14.0, 75.0, 44.0, 25.0, 256.0, 67.0, 58.0, 13.0, 109.0]",GPSR-15

